HypRL: Reinforcement Learning of Control Policies for Hyperproperties

Reward shaping in multi-agent reinforcement learning (MARL) for complex tasks remains a significant challenge. Existing approaches often fail to find optimal solutions or cannot efficiently handle such tasks. We propose HYPRL, a specification-guided reinforcement learning framework that learns control policies w.r.t. hyperproperties expressed in HyperLTL. Hyperproperties constitute a powerful formalism for specifying objectives and constraints over sets of execution traces across agents. To learn policies that maximize the satisfaction of a HyperLTL formula $\phi$, we apply Skolemization to manage quantifier alternations and define quantitative robustness functions to shape rewards over execution traces of a Markov decision process with unknown transitions. A suitable RL algorithm is then used to learn policies that collectively maximize the expected reward and, consequently, increase the probability of satisfying $\phi$. We evaluate HYPRL on a diverse set of benchmarks, including safety-aware planning, Deep Sea Treasure, and the Post Correspondence Problem. We also compare with specification-driven baselines to demonstrate the effectiveness and efficiency of HYPRL.

==> figs/dom5.csv <==
episode,mean,stderr,upper,lower
0,0.0,0.0,0.0,0.0
1,0.0,0.0,0.0,0.0
2,0.0,0.0,0.0,0.0
3,0.0,0.0,0.0,0.0
4,0.0,0.0,0.0,0.0
5,0.0,0.0,0.0,0.0
6,0.0,0.0,0.0,0.0
7,0.0,0.0,0.0,0.0
8,0.0,0.0,0.0,0.0
9,0.0,0.0,0.0,0.0
10,0.0,0.0,0.0,0.0
11,0.0,0.0,0.0,0.0
12,0.0,0.0,0.0,0.0
13,0.0,0.0,0.0,0.0
14,0.0,0.0,0.0,0.0
15,0.0,0.0,0.0,0.0
16,0.0,0.0,0.0,0.0
17,0.0,0.0,0.0,0.0
18,0.0,0.0,0.0,0.0
19,0.0,0.0,0.0,0.0
20,0.0,0.0,0.0,0.0
21,0.0,0.0,0.0,0.0
22,0.0,0.0,0.0,0.0
23,0.0,0.0,0.0,0.0
24,0.0,0.0,0.0,0.0
25,0.0,0.0,0.0,0.0
26,0.0,0.0,0.0,0.0
27,0.0,0.0,0.0,0.0
28,0.0,0.0,0.0,0.0
29,0.0,0.0,0.0,0.0
30,0.0,0.0,0.0,0.0
31,0.0,0.0,0.0,0.0
32,0.0,0.0,0.0,0.0
33,0.0,0.0,0.0,0.0
34,0.0,0.0,0.0,0.0
35,0.0,0.0,0.0,0.0
36,0.0,0.0,0.0,0.0
37,0.0,0.0,0.0,0.0
38,0.0,0.0,0.0,0.0
39,0.0,0.0,0.0,0.0
40,0.0,0.0,0.0,0.0
41,0.0,0.0,0.0,0.0
42,0.0,0.0,0.0,0.0
43,0.0,0.0,0.0,0.0
44,0.0,0.0,0.0,0.0
45,0.0,0.0,0.0,0.0
46,0.0,0.0,0.0,0.0
47,0.0,0.0,0.0,0.0
48,0.0,0.0,0.0,0.0
49,0.0,0.0,0.0,0.0
50,0.0,0.0,0.0,0.0
51,0.0,0.0,0.0,0.0
52,0.0,0.0,0.0,0.0
53,0.0,0.0,0.0,0.0
54,0.0,0.0,0.0,0.0
55,0.0,0.0,0.0,0.0
56,0.0,0.0,0.0,0.0
57,0.0,0.0,0.0,0.0
58,0.0,0.0,0.0,0.0
59,0.0,0.0,0.0,0.0
60,0.0,0.0,0.0,0.0
61,0.0,0.0,0.0,0.0
62,0.0,0.0,0.0,0.0
63,0.0,0.0,0.0,0.0
64,0.0,0.0,0.0,0.0
65,0.0,0.0,0.0,0.0
66,0.0,0.0,0.0,0.0
67,0.0,0.0,0.0,0.0
68,0.0,0.0,0.0,0.0
69,0.0,0.0,0.0,0.0
70,0.0,0.0,0.0,0.0
71,0.0,0.0,0.0,0.0
72,0.0,0.0,0.0,0.0
73,0.0,0.0,0.0,0.0
74,0.0,0.0,0.0,0.0
75,0.0,0.0,0.0,0.0
76,0.0,0.0,0.0,0.0
77,0.0,0.0,0.0,0.0
78,0.0,0.0,0.0,0.0
79,0.0,0.0,0.0,0.0
80,0.0,0.0,0.0,0.0
81,0.0,0.0,0.0,0.0
82,0.0,0.0,0.0,0.0
83,0.0,0.0,0.0,0.0
84,0.0,0.0,0.0,0.0
85,0.0,0.0,0.0,0.0
86,0.0,0.0,0.0,0.0
87,0.0,0.0,0.0,0.0
88,0.0,0.0,0.0,0.0
89,0.0,0.0,0.0,0.0
90,0.0,0.0,0.0,0.0
91,0.0,0.0,0.0,0.0
92,0.0,0.0,0.0,0.0
93,0.0,0.0,0.0,0.0
94,0.0,0.0,0.0,0.0
95,0.0,0.0,0.0,0.0
96,0.0,0.0,0.0,0.0
97,0.0,0.0,0.0,0.0
98,0.0,0.0,0.0,0.0
99,0.0,0.0,0.0,0.0
100,0.0,0.0,0.0,0.0
101,0.0,0.0,0.0,0.0
102,0.0,0.0,0.0,0.0
103,0.0,0.0,0.0,0.0
104,0.0,0.0,0.0,0.0
105,0.0,0.0,0.0,0.0
106,0.0,0.0,0.0,0.0
107,0.0,0.0,0.0,0.0
108,0.0,0.0,0.0,0.0
109,0.0,0.0,0.0,0.0
110,0.0,0.0,0.0,0.0
111,0.0,0.0,0.0,0.0
112,0.0,0.0,0.0,0.0
113,0.0,0.0,0.0,0.0
114,0.0,0.0,0.0,0.0
115,0.0,0.0,0.0,0.0
116,0.0,0.0,0.0,0.0
117,0.0,0.0,0.0,0.0
118,0.0,0.0,0.0,0.0
119,0.0,0.0,0.0,0.0
120,0.0,0.0,0.0,0.0
121,0.0,0.0,0.0,0.0
122,0.0,0.0,0.0,0.0
123,0.0,0.0,0.0,0.0
124,0.0,0.0,0.0,0.0
125,0.0,0.0,0.0,0.0
126,0.0,0.0,0.0,0.0
127,0.0,0.0,0.0,0.0
128,0.0,0.0,0.0,0.0
129,0.0,0.0,0.0,0.0
130,0.0,0.0,0.0,0.0
131,0.0,0.0,0.0,0.0
132,0.0,0.0,0.0,0.0
133,0.0,0.0,0.0,0.0
134,0.0,0.0,0.0,0.0
135,0.0,0.0,0.0,0.0
136,0.0,0.0,0.0,0.0
137,0.0,0.0,0.0,0.0
138,0.0,0.0,0.0,0.0
139,0.0,0.0,0.0,0.0
140,0.0,0.0,0.0,0.0
141,0.0,0.0,0.0,0.0
142,0.0,0.0,0.0,0.0
143,0.0,0.0,0.0,0.0
144,0.0,0.0,0.0,0.0
145,0.0,0.0,0.0,0.0
146,0.0,0.0,0.0,0.0
147,0.0,0.0,0.0,0.0
148,0.0,0.0,0.0,0.0
149,0.0,0.0,0.0,0.0
150,0.0,0.0,0.0,0.0
151,0.0,0.0,0.0,0.0
152,0.0,0.0,0.0,0.0
153,0.0,0.0,0.0,0.0
154,0.0,0.0,0.0,0.0
155,0.0,0.0,0.0,0.0
156,0.0,0.0,0.0,0.0
157,0.0,0.0,0.0,0.0
158,0.0,0.0,0.0,0.0
159,0.0,0.0,0.0,0.0
160,0.0,0.0,0.0,0.0
161,0.0,0.0,0.0,0.0
162,0.0,0.0,0.0,0.0
163,0.0,0.0,0.0,0.0
164,0.0,0.0,0.0,0.0
165,0.0,0.0,0.0,0.0
166,0.0,0.0,0.0,0.0
167,0.0,0.0,0.0,0.0
168,0.0,0.0,0.0,0.0
169,0.0,0.0,0.0,0.0
170,0.0,0.0,0.0,0.0
171,0.0,0.0,0.0,0.0
172,0.0,0.0,0.0,0.0
173,0.0,0.0,0.0,0.0
174,0.0,0.0,0.0,0.0
175,0.0,0.0,0.0,0.0
176,0.0,0.0,0.0,0.0
177,0.0,0.0,0.0,0.0
178,0.0,0.0,0.0,0.0
179,0.0,0.0,0.0,0.0
180,0.0,0.0,0.0,0.0
181,0.0,0.0,0.0,0.0
182,0.0,0.0,0.0,0.0
183,0.0,0.0,0.0,0.0
184,0.0,0.0,0.0,0.0
185,0.0,0.0,0.0,0.0
186,0.0,0.0,0.0,0.0
187,0.0,0.0,0.0,0.0
188,0.0,0.0,0.0,0.0
189,0.0,0.0,0.0,0.0
190,0.0,0.0,0.0,0.0
191,0.0,0.0,0.0,0.0
192,0.0,0.0,0.0,0.0
193,0.0,0.0,0.0,0.0
194,0.0,0.0,0.0,0.0
195,0.0,0.0,0.0,0.0
196,0.0,0.0,0.0,0.0
197,0.0,0.0,0.0,0.0
198,0.0,0.0,0.0,0.0
199,0.0,0.0,0.0,0.0
200,0.0,0.0,0.0,0.0
201,0.0,0.0,0.0,0.0
202,0.0,0.0,0.0,0.0
203,0.0,0.0,0.0,0.0
204,0.0,0.0,0.0,0.0
205,0.0,0.0,0.0,0.0
206,0.0,0.0,0.0,0.0
207,0.0,0.0,0.0,0.0
208,0.0,0.0,0.0,0.0
209,0.0,0.0,0.0,0.0
210,0.0,0.0,0.0,0.0
211,0.0,0.0,0.0,0.0
212,0.0,0.0,0.0,0.0
213,0.0,0.0,0.0,0.0
214,0.0,0.0,0.0,0.0
215,0.0,0.0,0.0,0.0
216,0.0,0.0,0.0,0.0
217,0.0,0.0,0.0,0.0
218,0.16666666666666666,0.16666666666666669,0.33333333333333337,-2.7755575615628914e-17
219,0.16666666666666666,0.16666666666666669,0.33333333333333337,-2.7755575615628914e-17
220,0.16666666666666666,0.16666666666666669,0.33333333333333337,-2.7755575615628914e-17
221,0.16666666666666666,0.16666666666666669,0.33333333333333337,-2.7755575615628914e-17
222,0.16666666666666666,0.16666666666666669,0.33333333333333337,-2.7755575615628914e-17
223,0.16666666666666666,0.16666666666666669,0.33333333333333337,-2.7755575615628914e-17
224,0.16666666666666666,0.16666666666666669,0.33333333333333337,-2.7755575615628914e-17
225,0.16666666666666666,0.16666666666666669,0.33333333333333337,-2.7755575615628914e-17
226,0.16666666666666666,0.16666666666666669,0.33333333333333337,-2.7755575615628914e-17
227,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
228,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
229,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
230,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
231,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
232,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
233,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
234,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
235,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
236,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
237,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
238,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
239,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
240,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
241,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
242,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
243,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
244,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
245,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
246,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
247,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
248,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
249,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
250,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
251,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
252,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
253,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
254,0.5,0.22360679774997896,0.7236067977499789,0.27639320225002106
255,0.5,0.22360679774997896,0.7236067977499789,0.27639320225002106
256,0.5,0.22360679774997896,0.7236067977499789,0.27639320225002106
257,0.5,0.22360679774997896,0.7236067977499789,0.27639320225002106
258,0.5,0.22360679774997896,0.7236067977499789,0.27639320225002106
259,0.5,0.22360679774997896,0.7236067977499789,0.27639320225002106
260,0.5,0.22360679774997896,0.7236067977499789,0.27639320225002106
261,0.5,0.22360679774997896,0.7236067977499789,0.27639320225002106
262,0.5,0.22360679774997896,0.7236067977499789,0.27639320225002106
263,0.5,0.22360679774997896,0.7236067977499789,0.27639320225002106
264,0.5,0.22360679774997896,0.7236067977499789,0.27639320225002106
265,0.5,0.22360679774997896,0.7236067977499789,0.27639320225002106
266,0.5,0.22360679774997896,0.7236067977499789,0.27639320225002106
267,0.5,0.22360679774997896,0.7236067977499789,0.27639320225002106
268,0.5,0.22360679774997896,0.7236067977499789,0.27639320225002106
269,0.5,0.22360679774997896,0.7236067977499789,0.27639320225002106
270,0.5,0.22360679774997896,0.7236067977499789,0.27639320225002106
271,0.5,0.22360679774997896,0.7236067977499789,0.27639320225002106
272,0.5,0.22360679774997896,0.7236067977499789,0.27639320225002106
273,0.5,0.22360679774997896,0.7236067977499789,0.27639320225002106
274,0.5,0.22360679774997896,0.7236067977499789,0.27639320225002106
275,0.5,0.22360679774997896,0.7236067977499789,0.27639320225002106
276,0.6666666666666666,0.210818510677892,0.8774851773445587,0.4558481559887746
277,0.6666666666666666,0.210818510677892,0.8774851773445587,0.4558481559887746
278,0.6666666666666666,0.210818510677892,0.8774851773445587,0.4558481559887746
279,0.6666666666666666,0.210818510677892,0.8774851773445587,0.4558481559887746
280,0.6666666666666666,0.210818510677892,0.8774851773445587,0.4558481559887746
281,0.6666666666666666,0.210818510677892,0.8774851773445587,0.4558481559887746
282,0.6666666666666666,0.210818510677892,0.8774851773445587,0.4558481559887746
283,0.6666666666666666,0.210818510677892,0.8774851773445587,0.4558481559887746
284,0.6666666666666666,0.210818510677892,0.8774851773445587,0.4558481559887746
285,0.6666666666666666,0.210818510677892,0.8774851773445587,0.4558481559887746
286,0.6666666666666666,0.210818510677892,0.8774851773445587,0.4558481559887746
287,0.6666666666666666,0.210818510677892,0.8774851773445587,0.4558481559887746
288,0.6666666666666666,0.210818510677892,0.8774851773445587,0.4558481559887746
289,0.6666666666666666,0.210818510677892,0.8774851773445587,0.4558481559887746
290,0.6666666666666666,0.210818510677892,0.8774851773445587,0.4558481559887746
291,0.6666666666666666,0.210818510677892,0.8774851773445587,0.4558481559887746
292,0.6666666666666666,0.210818510677892,0.8774851773445587,0.4558481559887746
293,0.6666666666666666,0.210818510677892,0.8774851773445587,0.4558481559887746
294,0.6666666666666666,0.210818510677892,0.8774851773445587,0.4558481559887746
295,0.6666666666666666,0.210818510677892,0.8774851773445587,0.4558481559887746
296,0.8333333333333334,0.3073181485764296,1.1406514819097628,0.5260151847569038
297,0.8333333333333334,0.3073181485764296,1.1406514819097628,0.5260151847569038
298,0.8333333333333334,0.3073181485764296,1.1406514819097628,0.5260151847569038
299,0.8333333333333334,0.3073181485764296,1.1406514819097628,0.5260151847569038
300,0.8333333333333334,0.3073181485764296,1.1406514819097628,0.5260151847569038
301,0.8333333333333334,0.3073181485764296,1.1406514819097628,0.5260151847569038
302,0.8333333333333334,0.3073181485764296,1.1406514819097628,0.5260151847569038
303,0.8333333333333334,0.3073181485764296,1.1406514819097628,0.5260151847569038
304,0.8333333333333334,0.3073181485764296,1.1406514819097628,0.5260151847569038
305,0.8333333333333334,0.3073181485764296,1.1406514819097628,0.5260151847569038
306,0.8333333333333334,0.3073181485764296,1.1406514819097628,0.5260151847569038
307,0.8333333333333334,0.3073181485764296,1.1406514819097628,0.5260151847569038
308,0.8333333333333334,0.3073181485764296,1.1406514819097628,0.5260151847569038
309,0.8333333333333334,0.3073181485764296,1.1406514819097628,0.5260151847569038
310,0.8333333333333334,0.3073181485764296,1.1406514819097628,0.5260151847569038
311,0.8333333333333334,0.3073181485764296,1.1406514819097628,0.5260151847569038
312,0.8333333333333334,0.3073181485764296,1.1406514819097628,0.5260151847569038
313,0.8333333333333334,0.3073181485764296,1.1406514819097628,0.5260151847569038
314,0.8333333333333334,0.3073181485764296,1.1406514819097628,0.5260151847569038
315,0.8333333333333334,0.3073181485764296,1.1406514819097628,0.5260151847569038
316,0.8333333333333334,0.3073181485764296,1.1406514819097628,0.5260151847569038
317,0.8333333333333334,0.3073181485764296,1.1406514819097628,0.5260151847569038
318,0.8333333333333334,0.3073181485764296,1.1406514819097628,0.5260151847569038
319,0.8333333333333334,0.3073181485764296,1.1406514819097628,0.5260151847569038
320,0.8333333333333334,0.3073181485764296,1.1406514819097628,0.5260151847569038
321,0.8333333333333334,0.3073181485764296,1.1406514819097628,0.5260151847569038
322,0.8333333333333334,0.3073181485764296,1.1406514819097628,0.5260151847569038
323,0.8333333333333334,0.3073181485764296,1.1406514819097628,0.5260151847569038
324,0.8333333333333334,0.3073181485764296,1.1406514819097628,0.5260151847569038
325,0.8333333333333334,0.3073181485764296,1.1406514819097628,0.5260151847569038
326,0.8333333333333334,0.3073181485764296,1.1406514819097628,0.5260151847569038
327,0.8333333333333334,0.3073181485764296,1.1406514819097628,0.5260151847569038
328,0.8333333333333334,0.3073181485764296,1.1406514819097628,0.5260151847569038
329,0.8333333333333334,0.3073181485764296,1.1406514819097628,0.5260151847569038
330,0.8333333333333334,0.3073181485764296,1.1406514819097628,0.5260151847569038
331,0.8333333333333334,0.3073181485764296,1.1406514819097628,0.5260151847569038
332,0.8333333333333334,0.3073181485764296,1.1406514819097628,0.5260151847569038
333,0.8333333333333334,0.3073181485764296,1.1406514819097628,0.5260151847569038
334,0.8333333333333334,0.3073181485764296,1.1406514819097628,0.5260151847569038
335,0.8333333333333334,0.3073181485764296,1.1406514819097628,0.5260151847569038
336,0.8333333333333334,0.3073181485764296,1.1406514819097628,0.5260151847569038
337,0.8333333333333334,0.3073181485764296,1.1406514819097628,0.5260151847569038
338,0.8333333333333334,0.3073181485764296,1.1406514819097628,0.5260151847569038
339,0.8333333333333334,0.3073181485764296,1.1406514819097628,0.5260151847569038
340,0.8333333333333334,0.3073181485764296,1.1406514819097628,0.5260151847569038
341,0.8333333333333334,0.3073181485764296,1.1406514819097628,0.5260151847569038
342,0.8333333333333334,0.3073181485764296,1.1406514819097628,0.5260151847569038
343,1.0,0.36514837167011077,1.3651483716701107,0.6348516283298893
344,1.0,0.36514837167011077,1.3651483716701107,0.6348516283298893
345,1.0,0.36514837167011077,1.3651483716701107,0.6348516283298893
346,1.0,0.36514837167011077,1.3651483716701107,0.6348516283298893
347,1.1666666666666667,0.40138648595974324,1.56805315262641,0.7652801807069235
348,1.1666666666666667,0.40138648595974324,1.56805315262641,0.7652801807069235
349,1.1666666666666667,0.40138648595974324,1.56805315262641,0.7652801807069235
350,1.3333333333333333,0.4944132324730443,1.8277465658063776,0.8389201008602889
351,1.3333333333333333,0.4944132324730443,1.8277465658063776,0.8389201008602889
352,1.3333333333333333,0.4944132324730443,1.8277465658063776,0.8389201008602889
353,1.3333333333333333,0.4944132324730443,1.8277465658063776,0.8389201008602889
354,1.3333333333333333,0.4944132324730443,1.8277465658063776,0.8389201008602889
355,1.3333333333333333,0.4944132324730443,1.8277465658063776,0.8389201008602889
356,1.3333333333333333,0.4944132324730443,1.8277465658063776,0.8389201008602889
357,1.3333333333333333,0.4944132324730443,1.8277465658063776,0.8389201008602889
358,1.3333333333333333,0.4944132324730443,1.8277465658063776,0.8389201008602889
359,1.3333333333333333,0.4944132324730443,1.8277465658063776,0.8389201008602889
360,1.3333333333333333,0.4944132324730443,1.8277465658063776,0.8389201008602889
361,1.3333333333333333,0.4944132324730443,1.8277465658063776,0.8389201008602889
362,1.3333333333333333,0.4944132324730443,1.8277465658063776,0.8389201008602889
363,1.3333333333333333,0.4944132324730443,1.8277465658063776,0.8389201008602889
364,1.3333333333333333,0.4944132324730443,1.8277465658063776,0.8389201008602889
365,1.3333333333333333,0.4944132324730443,1.8277465658063776,0.8389201008602889
366,1.3333333333333333,0.4944132324730443,1.8277465658063776,0.8389201008602889
367,1.3333333333333333,0.4944132324730443,1.8277465658063776,0.8389201008602889
368,1.3333333333333333,0.4944132324730443,1.8277465658063776,0.8389201008602889
369,1.3333333333333333,0.4944132324730443,1.8277465658063776,0.8389201008602889
370,1.3333333333333333,0.4944132324730443,1.8277465658063776,0.8389201008602889
371,1.3333333333333333,0.4944132324730443,1.8277465658063776,0.8389201008602889
372,1.3333333333333333,0.4944132324730443,1.8277465658063776,0.8389201008602889
373,1.3333333333333333,0.4944132324730443,1.8277465658063776,0.8389201008602889
374,1.3333333333333333,0.4944132324730443,1.8277465658063776,0.8389201008602889
375,1.3333333333333333,0.4944132324730443,1.8277465658063776,0.8389201008602889
376,1.3333333333333333,0.4944132324730443,1.8277465658063776,0.8389201008602889
377,1.3333333333333333,0.4944132324730443,1.8277465658063776,0.8389201008602889
378,1.3333333333333333,0.4944132324730443,1.8277465658063776,0.8389201008602889
379,1.3333333333333333,0.4944132324730443,1.8277465658063776,0.8389201008602889
380,1.3333333333333333,0.4944132324730443,1.8277465658063776,0.8389201008602889
381,1.3333333333333333,0.4944132324730443,1.8277465658063776,0.8389201008602889
382,1.3333333333333333,0.4944132324730443,1.8277465658063776,0.8389201008602889
383,1.3333333333333333,0.4944132324730443,1.8277465658063776,0.8389201008602889
384,1.3333333333333333,0.4944132324730443,1.8277465658063776,0.8389201008602889
385,1.3333333333333333,0.4944132324730443,1.8277465658063776,0.8389201008602889
386,1.3333333333333333,0.4944132324730443,1.8277465658063776,0.8389201008602889
387,1.3333333333333333,0.4944132324730443,1.8277465658063776,0.8389201008602889
388,1.3333333333333333,0.4944132324730443,1.8277465658063776,0.8389201008602889
389,1.3333333333333333,0.4944132324730443,1.8277465658063776,0.8389201008602889
390,1.3333333333333333,0.4944132324730443,1.8277465658063776,0.8389201008602889
391,1.3333333333333333,0.4944132324730443,1.8277465658063776,0.8389201008602889
392,1.3333333333333333,0.4944132324730443,1.8277465658063776,0.8389201008602889
393,1.3333333333333333,0.4944132324730443,1.8277465658063776,0.8389201008602889
394,1.3333333333333333,0.4944132324730443,1.8277465658063776,0.8389201008602889
395,1.5,0.4281744192888377,1.9281744192888377,1.0718255807111623
396,1.5,0.4281744192888377,1.9281744192888377,1.0718255807111623
397,1.5,0.4281744192888377,1.9281744192888377,1.0718255807111623
398,1.5,0.4281744192888377,1.9281744192888377,1.0718255807111623
399,1.5,0.4281744192888377,1.9281744192888377,1.0718255807111623
400,1.5,0.4281744192888377,1.9281744192888377,1.0718255807111623
401,1.5,0.4281744192888377,1.9281744192888377,1.0718255807111623
402,1.6666666666666667,0.4944132324730443,2.161079899139711,1.1722534341936224
403,1.6666666666666667,0.4944132324730443,2.161079899139711,1.1722534341936224
404,1.6666666666666667,0.4944132324730443,2.161079899139711,1.1722534341936224
405,1.6666666666666667,0.4944132324730443,2.161079899139711,1.1722534341936224
406,1.6666666666666667,0.4944132324730443,2.161079899139711,1.1722534341936224
407,1.6666666666666667,0.4944132324730443,2.161079899139711,1.1722534341936224
408,1.6666666666666667,0.4944132324730443,2.161079899139711,1.1722534341936224
409,1.6666666666666667,0.4944132324730443,2.161079899139711,1.1722534341936224
410,1.6666666666666667,0.4944132324730443,2.161079899139711,1.1722534341936224
411,1.6666666666666667,0.4944132324730443,2.161079899139711,1.1722534341936224
412,1.6666666666666667,0.4944132324730443,2.161079899139711,1.1722534341936224
413,1.6666666666666667,0.4944132324730443,2.161079899139711,1.1722534341936224
414,1.6666666666666667,0.4944132324730443,2.161079899139711,1.1722534341936224
415,1.8333333333333333,0.6009252125773317,2.434258545910665,1.2324081207560016
416,1.8333333333333333,0.6009252125773317,2.434258545910665,1.2324081207560016
417,1.8333333333333333,0.6009252125773317,2.434258545910665,1.2324081207560016
418,2.0,0.5163977794943223,2.5163977794943224,1.4836022205056776
419,2.0,0.5163977794943223,2.5163977794943224,1.4836022205056776
420,2.0,0.5163977794943223,2.5163977794943224,1.4836022205056776
421,2.0,0.5163977794943223,2.5163977794943224,1.4836022205056776
422,2.0,0.5163977794943223,2.5163977794943224,1.4836022205056776
423,2.0,0.5163977794943223,2.5163977794943224,1.4836022205056776
424,2.0,0.5163977794943223,2.5163977794943224,1.4836022205056776
425,2.0,0.5163977794943223,2.5163977794943224,1.4836022205056776
426,2.0,0.5163977794943223,2.5163977794943224,1.4836022205056776
427,2.0,0.5163977794943223,2.5163977794943224,1.4836022205056776
428,2.0,0.5163977794943223,2.5163977794943224,1.4836022205056776
429,2.1666666666666665,0.47726070210921184,2.6439273687758784,1.6894059645574546
430,2.1666666666666665,0.47726070210921184,2.6439273687758784,1.6894059645574546
431,2.1666666666666665,0.47726070210921184,2.6439273687758784,1.6894059645574546
432,2.1666666666666665,0.47726070210921184,2.6439273687758784,1.6894059645574546
433,2.1666666666666665,0.47726070210921184,2.6439273687758784,1.6894059645574546
434,2.1666666666666665,0.47726070210921184,2.6439273687758784,1.6894059645574546
435,2.1666666666666665,0.47726070210921184,2.6439273687758784,1.6894059645574546
436,2.1666666666666665,0.47726070210921184,2.6439273687758784,1.6894059645574546
437,2.1666666666666665,0.47726070210921184,2.6439273687758784,1.6894059645574546
438,2.1666666666666665,0.47726070210921184,2.6439273687758784,1.6894059645574546
439,2.1666666666666665,0.47726070210921184,2.6439273687758784,1.6894059645574546
440,2.1666666666666665,0.47726070210921184,2.6439273687758784,1.6894059645574546
441,2.1666666666666665,0.47726070210921184,2.6439273687758784,1.6894059645574546
442,2.1666666666666665,0.47726070210921184,2.6439273687758784,1.6894059645574546
443,2.1666666666666665,0.47726070210921184,2.6439273687758784,1.6894059645574546
444,2.1666666666666665,0.47726070210921184,2.6439273687758784,1.6894059645574546
445,2.1666666666666665,0.47726070210921184,2.6439273687758784,1.6894059645574546
446,2.1666666666666665,0.47726070210921184,2.6439273687758784,1.6894059645574546
447,2.1666666666666665,0.47726070210921184,2.6439273687758784,1.6894059645574546
448,2.1666666666666665,0.47726070210921184,2.6439273687758784,1.6894059645574546
449,2.1666666666666665,0.47726070210921184,2.6439273687758784,1.6894059645574546
450,2.1666666666666665,0.47726070210921184,2.6439273687758784,1.6894059645574546
451,2.1666666666666665,0.47726070210921184,2.6439273687758784,1.6894059645574546
452,2.1666666666666665,0.47726070210921184,2.6439273687758784,1.6894059645574546
453,2.1666666666666665,0.47726070210921184,2.6439273687758784,1.6894059645574546
454,2.3333333333333335,0.5577733510227171,2.8911066843560507,1.7755599823106163
455,2.5,0.670820393249937,3.170820393249937,1.829179606750063
456,2.5,0.670820393249937,3.170820393249937,1.829179606750063
457,2.5,0.670820393249937,3.170820393249937,1.829179606750063
458,2.5,0.670820393249937,3.170820393249937,1.829179606750063
459,2.5,0.670820393249937,3.170820393249937,1.829179606750063
460,2.5,0.670820393249937,3.170820393249937,1.829179606750063
461,2.5,0.670820393249937,3.170820393249937,1.829179606750063
462,2.5,0.670820393249937,3.170820393249937,1.829179606750063
463,2.5,0.670820393249937,3.170820393249937,1.829179606750063
464,2.5,0.670820393249937,3.170820393249937,1.829179606750063
465,2.5,0.670820393249937,3.170820393249937,1.829179606750063
466,2.5,0.670820393249937,3.170820393249937,1.829179606750063
467,2.5,0.670820393249937,3.170820393249937,1.829179606750063
468,2.5,0.670820393249937,3.170820393249937,1.829179606750063
469,2.5,0.670820393249937,3.170820393249937,1.829179606750063
470,2.5,0.670820393249937,3.170820393249937,1.829179606750063
471,2.5,0.670820393249937,3.170820393249937,1.829179606750063
472,2.5,0.670820393249937,3.170820393249937,1.829179606750063
473,2.6666666666666665,0.7601169500660921,3.4267836167327586,1.9065497166005745
474,2.6666666666666665,0.7601169500660921,3.4267836167327586,1.9065497166005745
475,2.6666666666666665,0.7601169500660921,3.4267836167327586,1.9065497166005745
476,2.6666666666666665,0.7601169500660921,3.4267836167327586,1.9065497166005745
477,2.6666666666666665,0.7601169500660921,3.4267836167327586,1.9065497166005745
478,2.6666666666666665,0.7601169500660921,3.4267836167327586,1.9065497166005745
479,2.6666666666666665,0.7601169500660921,3.4267836167327586,1.9065497166005745
480,2.8333333333333335,0.8724168218868268,3.7057501552201604,1.9609165114465066
481,2.8333333333333335,0.8724168218868268,3.7057501552201604,1.9609165114465066
482,2.8333333333333335,0.8724168218868268,3.7057501552201604,1.9609165114465066
483,2.8333333333333335,0.8724168218868268,3.7057501552201604,1.9609165114465066
484,2.8333333333333335,0.8724168218868268,3.7057501552201604,1.9609165114465066
485,2.8333333333333335,0.8724168218868268,3.7057501552201604,1.9609165114465066
486,2.8333333333333335,0.8724168218868268,3.7057501552201604,1.9609165114465066
487,2.8333333333333335,0.8724168218868268,3.7057501552201604,1.9609165114465066
488,3.0,1.0,4.0,2.0
489,3.1666666666666665,1.1377365443917342,4.304403211058401,2.0289301222749323
490,3.1666666666666665,1.1377365443917342,4.304403211058401,2.0289301222749323
491,3.3333333333333335,1.2018504251546631,4.535183758487997,2.13148290817867
492,3.3333333333333335,1.2018504251546631,4.535183758487997,2.13148290817867
493,3.3333333333333335,1.2018504251546631,4.535183758487997,2.13148290817867
494,3.5,1.3354150416006754,4.835415041600675,2.164584958399325
495,3.6666666666666665,1.475729574745244,5.142396241411911,2.1909370919214224
496,3.6666666666666665,1.475729574745244,5.142396241411911,2.1909370919214224
497,3.6666666666666665,1.475729574745244,5.142396241411911,2.1909370919214224
498,3.6666666666666665,1.475729574745244,5.142396241411911,2.1909370919214224
499,3.8333333333333335,1.6210421887717106,5.454375522105044,2.2122911445616227
500,3.8333333333333335,1.6210421887717106,5.454375522105044,2.2122911445616227
501,3.8333333333333335,1.6210421887717106,5.454375522105044,2.2122911445616227
502,4.166666666666667,1.8150604520082645,5.9817271186749315,2.3516062146584025
503,4.166666666666667,1.8150604520082645,5.9817271186749315,2.3516062146584025
504,4.166666666666667,1.8150604520082645,5.9817271186749315,2.3516062146584025
505,4.333333333333333,1.9607254893136992,6.294058822647032,2.372607844019634
506,4.5,2.109502310972899,6.609502310972899,2.390497689027101
507,4.5,2.109502310972899,6.609502310972899,2.390497689027101
508,4.5,2.109502310972899,6.609502310972899,2.390497689027101
509,4.5,2.109502310972899,6.609502310972899,2.390497689027101
510,4.5,2.109502310972899,6.609502310972899,2.390497689027101
511,4.666666666666667,2.155097316699282,6.821763983365949,2.511569349967385
512,4.666666666666667,2.155097316699282,6.821763983365949,2.511569349967385
513,4.833333333333333,2.3009659807229754,7.1342993140563085,2.5323673526103576
514,4.833333333333333,2.3009659807229754,7.1342993140563085,2.5323673526103576
515,5.0,2.3523038352503134,7.352303835250313,2.6476961647496866
516,5.0,2.3523038352503134,7.352303835250313,2.6476961647496866
517,5.0,2.3523038352503134,7.352303835250313,2.6476961647496866
518,5.333333333333333,2.5516878945339516,7.885021227867284,2.7816454387993814
519,5.333333333333333,2.5516878945339516,7.885021227867284,2.7816454387993814
520,5.5,2.5,8.0,3.0
521,5.5,2.5,8.0,3.0
522,5.5,2.5,8.0,3.0
523,5.666666666666667,2.5647178748895127,8.23138454155618,3.101948791777154
524,5.833333333333333,2.6383917660406526,8.471725099373986,3.1949415672926804
525,6.0,2.7202941017470885,8.720294101747088,3.2797058982529115
526,6.0,2.7202941017470885,8.720294101747088,3.2797058982529115
527,6.0,2.7202941017470885,8.720294101747088,3.2797058982529115
528,6.166666666666667,2.8097054017182024,8.976372068384869,3.3569612649484646
529,6.333333333333333,2.905932629027116,9.239265962360449,3.427400704306217
530,6.5,3.0193818351885655,9.519381835188565,3.4806181648114345
531,6.666666666666667,3.1162655713387317,9.7829322380054,3.5504010953279352
532,6.666666666666667,3.1162655713387317,9.7829322380054,3.5504010953279352
533,6.833333333333333,3.0704686576771603,9.903801991010493,3.7628646756561728
534,6.833333333333333,3.0704686576771603,9.903801991010493,3.7628646756561728
535,7.0,3.1728010758108782,10.172801075810877,3.8271989241891218
536,7.0,3.1728010758108782,10.172801075810877,3.8271989241891218
537,7.166666666666667,3.2804132530995407,10.447079919766207,3.8862534135671263
538,7.333333333333333,3.3928028399998595,10.726136173333192,3.9405304933334735
539,7.333333333333333,3.3928028399998595,10.726136173333192,3.9405304933334735
540,7.5,3.5095108870990366,11.009510887099037,3.9904891129009634
541,7.666666666666667,3.630120904016528,11.296787570683195,4.036545762650139
542,7.833333333333333,3.7542568431640966,11.587590176497429,4.0790764901692365
543,8.166666666666666,3.9616214413349047,12.12828810800157,4.205045225331761
544,8.166666666666666,3.9616214413349047,12.12828810800157,4.205045225331761
545,8.166666666666666,3.9616214413349047,12.12828810800157,4.205045225331761
546,8.333333333333334,4.087922591134904,12.421255924468237,4.2454107421984295
547,8.333333333333334,4.087922591134904,12.421255924468237,4.2454107421984295
548,8.666666666666666,4.294699575575042,12.96136624224171,4.371967091091624
549,8.833333333333334,4.422794491168577,13.25612782450191,4.410538842164757
550,9.0,4.553387017741117,13.553387017741116,4.446612982258883
551,9.166666666666666,4.6290147739856895,13.795681440652356,4.537651892680977
552,9.5,4.652956049652737,14.152956049652737,4.847043950347263
553,9.833333333333334,4.860841262351382,14.694174595684716,4.972492070981952
554,10.0,4.9866488413228645,14.986648841322864,5.0133511586771355
555,10.333333333333334,5.194013648208655,15.527346981541989,5.139319685124679
556,10.5,5.3213406831988,15.8213406831988,5.1786593168012
557,10.666666666666666,5.45078995294362,16.117456619610287,5.215876713723046
558,11.0,5.656854249492381,16.65685424949238,5.343145750507619
559,11.166666666666666,5.735367856070302,16.90203452273697,5.431298810596364
560,11.5,5.942782737629457,17.442782737629457,5.557217262370543
561,11.833333333333334,6.018951551373195,17.852284884706528,5.814381781960139
562,11.833333333333334,6.018951551373195,17.852284884706528,5.814381781960139
563,12.166666666666666,6.225842200948489,18.392508867615156,5.940824465718177
564,12.5,6.432987900916132,18.93298790091613,6.067012099083868
565,12.666666666666666,6.560826506199083,19.22749317286575,6.105840160467583
566,12.833333333333334,6.640364782483298,19.47369811581663,6.192968550850036
567,13.0,6.767569726275452,19.767569726275454,6.232430273724548
568,13.333333333333334,6.974556935350406,20.30789026868374,6.358776397982928
569,13.666666666666666,7.181767037281131,20.848433703947798,6.484899629385535
570,13.666666666666666,7.181767037281131,20.848433703947798,6.484899629385535
571,13.833333333333334,7.263684403325292,21.097017736658625,6.569648930008042
572,14.0,7.3484692283495345,21.348469228349536,6.6515307716504655
573,14.166666666666666,7.471798831458044,21.63846549812471,6.694867835208622
574,14.333333333333334,7.596782944846529,21.930116278179863,6.736550388486805
575,14.5,7.68006076364851,22.18006076364851,6.81993923635149
576,14.833333333333334,7.8884585172122055,22.72179185054554,6.9448748161211284
577,15.166666666666666,7.926397528371751,23.093064195038416,7.240269138294915
578,15.333333333333334,8.048464311766425,23.38179764509976,7.284869021566909
579,15.666666666666666,8.256983576208553,23.92365024287522,7.409683090458113
580,16.166666666666668,8.419883873572394,24.58655054023906,7.746782793094274
581,16.5,8.628441342444185,25.128441342444184,7.8715586575558145
582,16.833333333333332,8.837106112548636,25.670439445881968,7.9962272207846965
583,17.166666666666668,9.045870758405615,26.212537425072284,8.120795908261053
584,17.5,9.254728521139883,26.75472852113988,8.245271478860117
585,17.833333333333332,9.463673235647516,27.297006568980848,8.369660097685816
586,18.166666666666668,9.67269926706662,27.839365933733287,8.493967399600049
587,18.333333333333332,9.793421828508723,28.126755161842055,8.539911504824609
588,18.666666666666668,10.002221975363497,28.668888642030165,8.66444469130317
589,18.833333333333332,10.12395399260805,28.95728732594138,8.709379340725283
590,19.0,10.246950765959598,29.246950765959596,8.753049234040402
591,19.333333333333332,10.455195412382839,29.78852874571617,8.878137920950493
592,19.666666666666668,10.663541208768835,30.330207875435505,9.003125457897832
593,19.833333333333332,10.787080750189604,30.620414083522938,9.046252583143728
594,20.166666666666668,10.995200973353986,31.161867640020652,9.171465693312681
595,20.333333333333332,11.11955234910311,31.452885682436442,9.213780984230223
596,20.666666666666668,11.327449453037127,31.994116119703797,9.33921721362954
597,21.0,11.535452599125302,32.5354525991253,9.464547400874698
598,21.333333333333332,11.74355615267842,33.07688948601175,9.589777180654913
599,21.666666666666668,11.951754868823427,33.61842153549009,9.714911797843241
600,22.0,12.160043859570026,34.160043859570024,9.839956140429974
601,22.333333333333332,12.368418564140601,34.70175189747393,9.964914769192731
602,22.666666666666668,12.57687472219461,35.243541388861274,10.089791944472058
603,23.333333333333332,12.687701832001641,36.02103516533497,10.64563150133169
604,23.666666666666668,12.896166527736494,36.56283319440316,10.770500138930174
605,24.0,13.104706533659325,37.104706533659325,10.895293466340675
606,24.333333333333332,13.313318310791058,37.64665164412439,11.020015022542275
607,24.666666666666668,13.521998537362903,38.18866520402957,11.144668129303765
608,24.666666666666668,13.521998537362903,38.18866520402957,11.144668129303765
609,24.833333333333332,13.644087038388136,38.477420371721465,11.189246294945196
610,25.166666666666668,13.852597028876731,39.0192636955434,11.314069637789936
611,25.5,13.894243412291292,39.39424341229129,11.605756587708708
612,25.833333333333332,13.938954209137949,39.77228754247128,11.894379124195384
613,26.166666666666668,14.147830615013424,40.31449728168009,12.018836051653244
614,26.5,14.356763795043321,40.85676379504332,12.143236204956679
615,26.833333333333332,14.404667453448708,41.23800078678204,12.428665879884624
616,27.333333333333332,14.573186946504798,41.90652027983813,12.760146386828534
617,27.666666666666668,14.625700363097526,42.29236702976419,13.040966303569142
618,28.0,14.68105354984217,42.68105354984217,13.31894645015783
619,28.5,14.854292308959051,43.35429230895905,13.645707691040949
620,29.0,15.028861123407411,44.02886112340741,13.971138876592589
621,29.5,15.20471418124436,44.704714181244356,14.29528581875564
622,29.833333333333332,15.267430839681067,45.1007641730144,14.565902493652265
623,30.166666666666668,15.332789845440537,45.4994565121072,14.83387682122613
624,30.666666666666668,15.512718796021684,46.17938546268835,15.153947870644984
625,31.333333333333332,15.636851061230685,46.970184394564015,15.696482272102648
626,31.666666666666668,15.844382109897643,47.51104877656431,15.822284556769025
627,32.166666666666664,16.025847178161214,48.19251384482788,16.14081948850545
628,32.5,16.113658802394944,48.613658802394944,16.386341197605056
629,33.166666666666664,16.240723848126695,49.40739051479336,16.92594281853997
630,33.666666666666664,16.39241016785241,50.059076834519075,17.274256498814253
631,34.0,16.5991967677154,50.5991967677154,17.4008032322846
632,34.5,16.78243128989361,51.28243128989361,17.71756871010639
633,35.0,16.9666339226927,51.9666339226927,18.0333660773073
634,35.333333333333336,17.040474693440256,52.37380802677359,18.29285863989308
635,35.833333333333336,17.06149010035303,52.89482343368637,18.771843232980306
636,36.5,17.182840277439585,53.68284027743958,19.317159722560415
637,37.0,17.370473031363694,54.370473031363694,19.629526968636306
638,37.5,17.558948336009955,55.058948336009955,19.941051663990045
639,38.166666666666664,17.6925910419525,55.85925770861917,20.474075624714164
640,38.666666666666664,17.882331441335545,56.54899810800221,20.78433522533112
641,39.0,17.97776404339539,56.97776404339539,21.02223595660461
642,39.5,18.1691129851368,57.6691129851368,21.3308870148632
643,40.166666666666664,18.305585061517277,58.47225172818394,21.861081605149387
644,40.5,18.509006816502428,59.00900681650243,21.990993183497572
645,41.0,18.701158609383896,59.701158609383896,22.298841390616104
646,41.333333333333336,18.8001182029381,60.13345153627144,22.533215130395234
647,41.833333333333336,18.993712409929532,60.82704574326287,22.839620923403803
648,42.333333333333336,19.187959187411717,61.52129252074505,23.14537414592162
649,42.833333333333336,19.38283891602168,62.21617224935501,23.450494417311656
650,43.333333333333336,19.578332694872444,62.91166602820578,23.755000638460892
651,43.833333333333336,19.77442231211263,63.60775564544596,24.058911021220705
652,44.333333333333336,19.971090216721883,64.30442355005522,24.362243116611452
653,44.666666666666664,20.061018031108105,64.72768469777478,24.60564863555856
654,45.166666666666664,20.095466597662714,65.26213326432938,25.07120006900395
655,45.666666666666664,20.132339931342088,65.79900659800876,25.534326735324576
656,46.0,20.22704460205033,66.22704460205033,25.77295539794967
657,46.5,20.267790539013703,66.7677905390137,26.232209460986297
658,46.666666666666664,20.21330694809184,66.87997361475851,26.453359718574823
659,47.0,20.16101849279115,67.16101849279116,26.83898150720885
660,47.333333333333336,20.18525314293691,67.51858647627024,27.148080190396424
661,47.833333333333336,20.23596907599052,68.06930240932385,27.597364257342814
662,48.5,20.38422592758103,68.88422592758103,28.11577407241897
663,49.0,20.432001044113786,69.43200104411379,28.567998955886214
664,49.5,20.482106011508353,69.98210601150835,29.017893988491647
665,50.166666666666664,20.633979526768734,70.8006461934354,29.53268713989793
666,50.833333333333336,20.786881546890204,71.62021488022354,30.046451786443132
667,51.5,20.940789542580927,72.44078954258093,30.559210457419073
668,51.833333333333336,21.043473519782275,72.87680685311561,30.78985981355106
669,52.333333333333336,21.100816203276228,73.43414953660957,31.232517130057108
670,52.666666666666664,21.20639316600329,73.87305983266995,31.460273500663373
671,53.166666666666664,21.26721524893291,74.43388191559957,31.899451417733754
672,53.666666666666664,21.32708241753767,74.99374908420434,32.33958424912899
673,54.0,21.52053283107399,75.520532831074,32.47946716892601
674,54.333333333333336,21.628170930011116,75.96150426334445,32.70516240332222
675,54.833333333333336,21.692420591328926,76.52575392466227,33.14091274200441
676,55.5,21.852154737386122,77.35215473738612,33.64784526261388
677,56.0,22.001515099344108,78.0015150993441,33.998484900655896
678,56.5,22.152125556403536,78.65212555640353,34.34787444359647
679,57.0,22.220111010823807,79.22011101082381,34.77988898917619
680,57.666666666666664,22.382532872259517,80.04919953892619,35.28413379440715
681,58.166666666666664,22.535034452553607,80.70170111922027,35.631632214113054
682,58.666666666666664,22.60039331024524,81.26705997691191,36.06627335642142
683,59.166666666666664,22.75436466067799,81.92103132734465,36.41230200598868
684,59.833333333333336,22.919302878675094,82.75263621200843,36.914030454658246
685,60.333333333333336,23.120938081699407,83.45427141503274,37.21239525163393
686,60.833333333333336,23.322973890803702,84.15630722413704,37.510359442529634
687,61.5,23.488649741240273,84.98864974124027,38.01135025875973
688,62.0,23.691067233593905,85.69106723359391,38.308932766406095
689,62.5,23.765170593398512,86.26517059339851,38.73482940660149
690,63.0,23.841140912296964,86.84114091229696,39.158859087703036
691,63.5,23.911991412957086,87.4119914129571,39.588008587042914
692,64.0,23.984717356405657,87.98471735640565,40.01528264359435
693,64.66666666666667,24.154594685989757,88.82126135265642,40.512071980676915
694,65.33333333333333,24.32511276666793,89.65844610000126,41.0082205666654
695,66.0,24.496258217667997,90.496258217668,41.503741782332
696,66.66666666666667,24.668017981003487,91.33468464767016,41.998648685663184
697,67.33333333333333,24.84037931361847,92.1737126469518,42.49295401971486
698,67.83333333333333,24.99655531823891,92.82988865157225,42.83677801509442
699,68.33333333333333,25.19876540185606,93.5320987351894,43.134567931477264
700,68.83333333333333,25.355363228406816,94.18869656174014,43.47797010492651
701,69.33333333333333,25.434447332527423,94.76778066586076,43.8988860008059
702,69.83333333333333,25.51785867017668,95.35119200351001,44.31547466315665
703,70.16666666666667,25.585694787864917,95.75236145453158,44.580971878801755
704,70.5,25.65508396660072,96.15508396660073,44.84491603339928
705,71.0,25.742312768410432,96.74231276841043,45.25768723158957
706,71.33333333333333,25.855581817300326,97.18891515063365,45.477751516033
707,71.83333333333333,25.945348544799145,97.77868187813247,45.88798478853418
708,72.16666666666667,26.018476341075612,98.18514300774228,46.14819032559106
709,72.83333333333333,26.19594964451142,99.02928297784474,46.63738368882191
710,73.5,26.37391387969054,99.87391387969055,47.12608612030946
711,74.16666666666667,26.552359175368537,100.71902584203521,47.614307491298135
712,74.66666666666667,26.712876628655664,101.37954329532234,47.95379003801101
713,75.33333333333333,26.891964929654698,102.22529826298802,48.44136840367863
714,75.83333333333333,26.975812211024238,102.80914554435756,48.857521122309095
715,76.33333333333333,27.061247404935184,103.39458073826852,49.27208592839814
716,76.83333333333333,27.148255519973617,103.98158885330695,49.68507781335971
717,77.33333333333333,27.236821482038692,104.57015481537202,50.096511851294636
718,77.83333333333333,27.32693014429376,105.1602634776271,50.50640318903957
719,78.33333333333333,27.41856629690506,105.75189963023838,50.91476703642827
720,79.0,27.601932299508793,106.60193229950879,51.39806770049121
721,79.5,27.695667531222284,107.19566753122228,51.804332468777716
722,80.0,27.79088579612628,107.79088579612628,52.209114203873725
723,80.5,27.887571903388555,108.38757190338856,52.612428096611445
724,80.83333333333333,27.897929035045678,108.731262368379,52.93540429828765
725,81.33333333333333,27.997222084421956,109.33055541775528,53.33611124891137
726,81.66666666666667,28.07331671019852,109.73998337686518,53.59334995646815
727,82.16666666666667,28.174949472497335,110.341616139164,53.99171719416934
728,82.5,28.28869031963127,110.78869031963127,54.21130968036873
729,82.83333333333333,28.367136698025142,111.20047003135846,54.46619663530819
730,83.16666666666667,28.446929144949515,111.6135958116162,54.71973752171716
731,83.66666666666667,28.610798272291845,112.27746493895852,55.055868394374826
732,84.0,28.692623906967217,112.69262390696721,55.30737609303279
733,84.5,28.799016186900094,113.29901618690009,55.70098381309991
734,85.0,28.906746617355616,113.90674661735562,56.093253382644384
735,85.33333333333333,28.924806731323972,114.2581400646573,56.40852660200936
736,85.5,28.950244673692602,114.4502446736926,56.5497553263074
737,85.83333333333333,29.034940636718684,114.86827397005202,56.79839269661464
738,86.33333333333333,29.146373893009596,115.47970722634292,57.18695944032373
739,86.83333333333333,29.259091654466047,116.09242498779938,57.57424167886728
740,87.16666666666667,29.346682568525154,116.51334923519182,57.81998409814152
741,87.66666666666667,29.461462587213454,117.12812925388013,58.20520407945322
742,88.0,29.580398915498083,117.58039891549808,58.41960108450192
743,88.5,29.697081787048823,118.19708178704883,58.80291821295118
744,89.0,29.814985046672984,118.81498504667299,59.18501495332701
745,89.5,29.934094273921172,119.43409427392118,59.565905726078825
746,90.0,30.05439513060722,120.05439513060722,59.94560486939278
747,90.5,30.175873364880978,120.67587336488097,60.32412663511902
748,90.83333333333333,30.29897321325886,121.13230654659219,60.53436012007447
749,91.33333333333333,30.42221410599681,121.75554743933014,60.91111922733651
750,91.66666666666667,30.54686745168989,122.21353411835656,61.11979921497678
751,92.0,30.640931230409215,122.64093123040922,61.359068769590785
752,92.66666666666667,30.83468465507273,123.5013513217394,61.83198201159394
753,93.16666666666667,30.934788040507268,124.10145470717394,62.2318786261594
754,93.66666666666667,31.03617960452679,124.70284627119347,62.63048706213988
755,94.0,31.13733022167015,125.13733022167015,62.862669778329845
756,94.33333333333333,31.239576039234446,125.57290937256778,63.09375729409888
757,95.0,31.43458816866118,126.43458816866118,63.56541183133882
758,95.66666666666667,31.629803104737228,127.2964697714039,64.03686356192944
759,96.33333333333333,31.82521711543292,128.15855044876625,64.50811621790041
760,96.83333333333333,32.019178280801924,128.85251161413527,64.8141550525314
761,97.5,32.21464470288837,129.71464470288836,65.28535529711164
762,98.0,32.32027227608085,130.32027227608086,65.67972772391914
763,98.66666666666667,32.51632068840371,131.1829873550704,66.15034597826296
764,99.16666666666667,32.6235259351966,131.79019260186328,66.54314073147007
765,99.66666666666667,32.81733959018887,132.48400625685554,66.8493270764778
766,100.16666666666667,32.943807376264886,133.11047404293157,67.22285929040179
767,100.66666666666667,33.10555508940725,133.77222175607392,67.56111157725942
768,101.16666666666667,33.26801934457643,134.43468601124312,67.89864732209024
769,101.83333333333333,33.46482398645546,135.2981573197888,68.36850934687787
770,102.5,33.66179832787706,136.16179832787705,68.83820167212295
771,102.66666666666667,33.696356545544276,136.36302321221095,68.9703101211224
772,103.16666666666667,33.82446517602968,136.99113184269635,69.342201490637
773,103.83333333333333,34.02197002591773,137.85530335925105,69.8113633074156
774,104.5,34.21963374049076,138.71963374049076,70.28036625950924
775,105.16666666666667,34.41745358260996,139.58412024927662,70.74921308405672
776,105.66666666666667,34.580019921593134,140.24668658825982,71.08664674507354
777,106.16666666666667,34.74326473497338,140.90993140164005,71.42340193169329
778,106.83333333333333,34.94129998217646,141.7746333155098,71.89203335115687
779,107.5,35.13948396509734,142.63948396509733,72.36051603490266
780,108.16666666666667,35.337814181286184,143.50448084795286,72.82885248538048
781,108.66666666666667,35.44918115337003,144.1158478200367,73.21748551329665
782,109.33333333333333,35.64797017752593,144.98130351085925,73.68536315580741
783,110.0,35.84689665786984,145.84689665786985,74.15310334213015
784,110.66666666666667,36.04595831866745,146.71262498533412,74.62070834799923
785,111.33333333333333,36.245152932648956,147.5784862659823,75.08818040068437
786,112.0,36.444478319767455,148.44447831976746,75.55552168023254
787,112.66666666666667,36.643932345993896,149.31059901266056,76.02273432067278
788,113.33333333333333,36.84351292214743,150.17684625548077,76.48982041118589
789,113.83333333333333,37.00758180577476,150.8409151391081,76.82575152755857
790,114.5,37.20730215069797,151.70730215069796,77.29269784930203
791,115.16666666666667,37.4071442968378,152.57381096350446,77.75952236982887
792,115.83333333333333,37.60710630245891,153.44043963579225,78.22622703087441
793,116.33333333333333,37.79653129293451,154.12986462626785,78.53680204039881
794,117.0,37.996491066062056,154.99649106606205,79.00350893393795
795,117.66666666666667,38.196567617755626,155.8632342844223,79.47009904891104
796,118.16666666666667,38.3609320938779,156.52759876054458,79.80573457278877
797,118.83333333333333,38.5611347228153,157.39446805614864,80.27219861051803
798,119.33333333333333,38.72610374296789,158.0594370763012,80.60722959036545
799,119.83333333333333,38.91479295989009,158.74812629322344,80.91854037344324
800,120.5,39.11500138480547,159.61500138480545,81.38499861519453
801,121.16666666666667,39.31532073434534,160.48198740101202,81.85134593232132
802,121.83333333333333,39.51574932156095,161.3490826548943,82.31758401177237
803,122.33333333333333,39.70446378487493,162.03779711820826,82.6288695484584
804,123.0,39.90488691877224,162.90488691877223,83.09511308122777
805,123.66666666666667,40.105416647186765,163.77208331385344,83.5612500194799
806,124.16666666666667,40.22222989564077,164.38889656230745,83.94443677102589
807,124.66666666666667,40.38701661562923,165.0536832822959,84.27965005103744
808,125.33333333333333,40.58790186469089,165.92123519802422,84.74543146864244
809,126.0,40.78888737552587,166.78888737552586,85.21111262447414
810,126.66666666666667,40.98997167329807,167.65663833996473,85.6766949933686
811,127.33333333333333,41.19115331125254,168.52448664458586,86.1421800220808
812,127.83333333333333,41.324259756763276,169.1575930900966,86.50907357657005
813,128.5,41.525694856718935,170.02569485671893,86.97430514328107
814,129.0,41.69092627099251,170.69092627099252,87.30907372900748
815,129.66666666666666,41.8924549027361,171.55912156940275,87.77421176393057
816,130.16666666666666,42.07962029824467,172.24628696491132,88.087046368422
817,130.83333333333334,42.28113579889316,173.1144691322265,88.55219753444018
818,131.5,42.482741593891205,173.9827415938912,89.0172584061088
819,132.0,42.602034380218676,174.60203438021867,89.39796561978133
820,132.5,42.73620635167953,175.23620635167953,89.76379364832047
821,133.16666666666666,42.93826317452122,176.10492984118787,90.22840349214545
822,133.83333333333334,43.14040385119784,176.9737371845312,90.6929294821355
823,134.33333333333334,43.30563217155221,177.63896550488556,91.02770116178112
824,135.0,43.507853697158325,178.50785369715834,91.49214630284168
825,135.66666666666666,43.7101564602299,179.37682312689657,91.95651020643675
826,136.33333333333334,43.91253933799674,180.2458726713301,92.4207939953366
827,136.83333333333334,44.07827633250244,180.91160966583578,92.7550570008309
828,137.5,44.28073320681732,181.78073320681733,93.21926679318268
829,138.16666666666666,44.48326776565669,182.64993443232333,93.68339890100997
830,138.66666666666666,44.618879910240295,183.28554657690694,94.04778675642636
831,139.33333333333334,44.821621766484284,184.15495509981764,94.51171156684906
832,140.0,45.02443780881667,185.02443780881669,94.97556219118333
833,140.66666666666666,45.22732703920398,185.89399370587063,95.43933962746269
834,141.33333333333334,45.430288477084446,186.7636218104178,95.9030448562489
835,142.0,45.633321158995216,187.63332115899522,96.36667884100478
836,142.66666666666666,45.83642413820888,188.50309080487554,96.83024252845777
837,143.16666666666666,46.02131148838668,189.18797815505334,97.14535517827997
838,143.83333333333334,46.224392310169364,190.0577256435027,97.60894102316398
839,144.5,46.42754211313224,190.92754211313223,98.07245788686777
840,145.16666666666666,46.63075999571289,191.79742666237956,98.53590667095376
841,145.83333333333334,46.83404507169734,192.6673784050307,98.999288261636
842,146.5,47.037396469901125,193.53739646990113,99.46260353009887
843,147.16666666666666,47.240813333858306,194.40748000052497,99.92585333280834
844,147.83333333333334,47.44429482151792,195.27762815485127,100.38903851181541
845,148.5,47.64784010494775,196.14784010494776,100.85215989505225
846,149.16666666666666,47.85144837004531,197.01811503671198,101.31521829662134
847,149.83333333333334,48.05511881625562,197.88845214958897,101.77821451707771
848,150.5,48.258850656295856,198.75885065629586,102.24114934370414
849,151.16666666666666,48.46264311588647,199.62930978255312,102.70402355078019
850,151.83333333333334,48.66649543348872,200.49982876682208,103.16683789984462
851,152.5,48.87040686004841,201.3704068600484,103.6295931399516
852,153.16666666666666,49.0743766587457,202.24104332541236,104.09229000792095
853,153.66666666666666,49.212916100461996,202.87958276712865,104.45375056620466
854,154.33333333333334,49.417046091854225,203.75037942518756,104.91628724147913
855,155.0,49.62123201480055,204.62123201480054,105.37876798519946
856,155.66666666666666,49.82547318167463,205.49213984834128,105.84119348499203
857,156.33333333333334,50.029768915894245,206.36310224922758,106.3035644174391
858,157.16666666666666,50.13276817057327,207.29943483723991,107.03389849609339
859,157.66666666666666,50.27236926096792,207.93903592763456,107.39429740569874
860,158.33333333333334,50.476837372314755,208.8101707056481,107.8564959610186
861,158.83333333333334,50.642154158149495,209.47548749148285,108.19117917518385
862,159.5,50.8466649184913,210.34666491849129,108.6533350815087
863,160.0,50.97254162782154,210.97254162782156,109.02745837217846
864,160.66666666666666,51.17725189096335,211.84391855763,109.48941477570331
865,161.33333333333334,51.38201155181755,212.7153448851509,109.95132178151579
866,162.0,51.58682002217234,213.58682002217233,110.41317997782767
867,162.66666666666666,51.79167672298106,214.45834338964772,110.87498994368559
868,163.33333333333334,51.99658108418711,215.32991441752046,111.33675224914623
869,164.0,52.201532544552755,216.20153254455275,111.79846745544725
870,164.66666666666666,52.40653055149181,217.07319721815847,112.26013611517484
871,165.33333333333334,52.611574560906064,217.9449078942394,112.72175877242728
872,166.0,52.816664037025284,218.81666403702528,113.18333596297472
873,166.66666666666666,53.021798452250856,219.68846511891752,113.6448682144158
874,167.33333333333334,53.226977287002796,220.56031062033614,114.10635604633055
875,168.0,53.4322000295702,221.4322000295702,114.5677999704298
876,168.5,53.57346980238136,222.07346980238137,114.92653019761863
877,169.33333333333334,53.677224634331125,223.01055796766445,115.65610869900222
878,170.0,53.88258840602717,223.88258840602717,116.11741159397283
879,170.83333333333334,53.98667531077563,224.82000864410898,116.8466580225577
880,171.66666666666666,54.09107546023139,225.75774212689805,117.57559120643526
881,172.33333333333334,54.296511039947234,226.62984437328058,118.03682229338611
882,173.0,54.501987731335696,227.5019877313357,118.4980122686643
883,173.5,54.46635046827843,227.96635046827842,119.03364953172158
884,174.16666666666666,54.6720017721848,228.83866843885147,119.49466489448186
885,174.83333333333334,54.87769229032058,229.71102562365394,119.95564104301276
886,175.66666666666666,54.98282560137403,230.6494922680407,120.68384106529263
887,176.5,55.08826251268656,231.58826251268655,121.41173748731345
888,177.16666666666666,55.29401213312141,232.46067879978807,121.87265453354524
889,177.83333333333334,55.35908035523874,233.1924136885721,122.4742529780946
890,178.33333333333334,55.376689841284104,233.71002317461745,122.95664349204924
891,178.83333333333334,55.55742774623191,234.39076107956527,123.27590558710143
892,179.5,55.63916486313096,235.13916486313096,123.86083513686904
893,180.33333333333334,55.74565254598585,236.0789858793192,124.5876807873475
894,181.16666666666666,55.85243454357603,237.0191012102427,125.31423212309062
895,182.0,55.95950917106642,237.95950917106643,126.04049082893357
896,182.83333333333334,56.0668747518929,238.90020808522624,126.76645858144045
897,183.5,56.27240294614522,239.77240294614523,127.22759705385478
898,184.0,56.40153662209332,240.40153662209332,127.59846337790668
899,184.5,56.5442304749123,241.0442304749123,127.9557695250877
900,185.33333333333334,56.651958875615634,241.98529220894898,128.6813744577177
901,186.16666666666666,56.75997220263982,242.9266388693065,129.40669446402683
902,187.0,56.868268832451726,243.86826883245172,130.13173116754828
903,187.66666666666666,56.935441022656924,244.6021076893236,130.73122564400973
904,188.5,57.044281045517614,245.5442810455176,131.4557189544824
905,189.16666666666666,57.077384118210766,246.24405078487743,132.08928254845588
906,190.0,57.186828320281364,247.18682832028136,132.81317167971864
907,190.66666666666666,57.25537335288085,247.92204001954752,133.4112933137858
908,191.5,57.36534958782465,248.86534958782465,134.13465041217535
909,192.16666666666666,57.57106719332011,249.73773385998678,134.59559947334654
910,193.0,57.68130835316874,250.68130835316873,135.31869164683127
911,193.83333333333334,57.79181987482696,251.6251532081603,136.0415134585064
912,194.66666666666666,57.90260021027649,252.56926687694315,136.76406645639017
913,195.5,58.01364781957202,253.51364781957201,137.48635218042799
914,196.33333333333334,58.124961170835306,254.45829450416863,138.20837216249805
915,196.83333333333334,58.13513949793571,254.96847283126905,138.69819383539763
916,197.66666666666666,58.246983708266924,255.91365037493358,139.41968295839973
917,198.5,58.35908955195697,256.85908955195697,140.14091044804303
918,199.33333333333334,58.47145552413683,257.80478885747016,140.86187780919653
919,200.16666666666666,58.58408012800445,258.7507467946711,141.5825865386622
920,201.0,58.69696187481371,259.6969618748137,142.30303812518628
921,201.83333333333334,58.81009928386263,260.64343261719597,143.02323404947072
922,202.66666666666666,58.92349088248063,261.5901575491473,143.74317578418604
923,203.16666666666666,58.96971915973298,262.13638582639965,144.19694750693367
924,203.83333333333334,59.02057080186346,262.8539041351968,144.8127625314699
925,204.66666666666666,59.13468619271698,263.80135285938366,145.5319804739497
926,205.33333333333334,59.18652248987471,264.51985582320805,146.14681084345864
927,206.16666666666666,59.30116168995156,265.4678283566182,146.8655049767151
928,207.0,59.41604721509726,266.41604721509725,147.58395278490275
929,207.83333333333334,59.53117763920945,267.3645109725428,148.30215569412388
930,208.66666666666666,59.64655154416818,268.31321821083486,149.02011512249848
931,209.33333333333334,59.85185414374767,269.185187477081,149.48147918958568
932,210.0,59.89268180114607,269.89268180114607,150.10731819885393
933,210.83333333333334,60.008564203601615,270.84189753693494,150.82476912973172
934,211.66666666666666,60.12468526136148,271.7913519280281,151.5419814053052
935,212.5,60.24104359432474,272.74104359432476,152.25895640567526
936,213.33333333333334,60.35763783022365,273.690971163557,152.9756955031097
937,214.16666666666666,60.474466604601915,274.6411332712686,153.69220006206473
938,215.0,60.59152856079251,275.59152856079254,154.4084714392075
939,215.83333333333334,60.708822349895016,276.5421556832284,155.1245109834383
940,216.66666666666666,60.82634663075242,277.49301329741905,155.84032003591423
941,217.5,60.94410006992747,278.44410006992746,156.55589993007254
942,218.16666666666666,61.02044284044852,279.18710950711517,157.14622382621815
943,219.0,61.13864026402071,280.1386402640207,157.8613597359793
944,219.66666666666666,61.34365855118559,281.01032521785226,158.32300811548106
945,220.5,61.46204791034329,281.9620479103433,159.0379520896567
946,221.33333333333334,61.58066074489441,282.91399407822774,159.75267258843894
947,222.16666666666666,61.69949576599292,283.86616243265956,160.46717090067375
948,222.83333333333334,61.77724320312277,284.6105765364561,161.05609013021058
949,223.5,61.98212107804423,285.4821210780442,161.51787892195577
950,224.33333333333334,62.10135085308353,286.43468418641686,162.23198248024983
951,225.16666666666666,62.220798594825006,287.3874652614917,162.94586807184166
952,226.0,62.34046305036028,288.34046305036026,163.65953694963972
953,226.83333333333334,62.46034297411796,289.2936763074513,164.37299035921538
954,227.66666666666666,62.58043712783662,290.2471037945033,165.08622953883003
955,228.5,62.70074428053732,291.2007442805373,165.79925571946268
956,229.33333333333334,62.82126320849583,292.15459654182916,166.51207012483752
957,230.16666666666666,62.94199269521457,293.1086593618812,167.2246739714521
958,231.0,63.06293153139436,294.0629315313944,167.93706846860564
959,231.83333333333334,63.18407851490578,295.01741184823913,168.64925481842755
960,232.66666666666666,63.30543245076032,295.972099117427,169.36123421590634
961,233.5,63.426992151081336,296.9269921510813,170.07300784891868
962,234.33333333333334,63.54875643507468,297.88208976840804,170.78457689825865
963,235.0,63.609223649824045,298.60922364982406,171.39077635017594
964,235.66666666666666,63.690222518408945,299.3568891850756,171.9764441482577
965,236.5,63.81261630743563,300.31261630743563,172.68738369256437
966,237.33333333333334,63.93521026094395,301.2685435942773,173.3981230723894
967,238.0,63.98489405060125,301.98489405060127,174.01510594939876
968,238.83333333333334,64.10793849265299,302.94127182598635,174.72539484068034
969,239.5,64.19021213030328,303.6902121303033,175.30978786969672
970,240.16666666666666,64.27307194912795,304.4397386157946,175.8935947175387
971,240.83333333333334,64.35651568498028,305.1898490183136,176.47681764835306
972,241.66666666666666,64.48031568712355,306.14698235379024,177.1863509795431
973,242.5,64.60430842185889,307.1043084218589,177.8956915781411
974,243.33333333333334,64.72849278160105,308.0618261149344,178.6048405517323
975,244.16666666666666,64.8528676655431,309.0195343322098,179.31379900112356
976,245.0,64.97743197962403,309.97743197962404,180.02256802037596
977,245.83333333333334,65.10218463649623,310.93551796982956,180.73114869683712
978,246.66666666666666,65.22712455549285,311.8937912221595,181.4395421111738
979,247.5,65.35225066259514,312.8522506625951,182.14774933740486
980,248.33333333333334,65.47756189039963,313.810895223733,182.8557714429337
981,249.16666666666666,65.60305717808518,314.76972384475187,183.56360948858148
982,250.0,65.72873547138015,315.72873547138016,184.27126452861984
983,250.83333333333334,65.85459572252933,316.6879290558627,184.97873761080402
984,251.5,65.94075623871275,317.44075623871277,185.55924376128723
985,252.33333333333334,66.0669693904938,318.40030272382717,186.26636394283955
986,253.0,66.15386106141753,319.1538610614175,186.84613893858247
987,253.66666666666666,66.35694722065237,320.023613887319,187.3097194460143
988,254.5,66.4834565888387,320.9834565888387,188.0165434111613
989,255.33333333333334,66.6101427044794,321.94347603781273,188.72319062885396
990,256.0,66.69782605152885,322.69782605152886,189.30217394847114
991,256.6666666666667,66.78605975634271,323.4527264230094,189.880606910324
992,257.5,66.91325229977492,324.4132522997749,190.5867477002251
993,258.3333333333333,67.04061787039589,325.37395120372923,191.29271546293742
994,259.1666666666667,67.168155483913,326.33482215057967,191.9985111827537
995,260.0,67.29586416217073,327.29586416217074,192.70413583782926
996,260.8333333333333,67.4237429331175,328.2570762664508,193.40959040021582
997,261.5,67.62630158944572,329.1263015894457,193.87369841055428
998,262.1666666666667,67.71578676924443,329.8824534359111,194.45087989742225
999,263.0,67.8439385649153,330.84393856491533,195.1560614350847


==> figs/dom5_base_1.csv <==
episode,mean,stderr,upper,lower
0,0.0,0.0,0.0,0.0
1,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
2,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
3,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
4,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
5,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
6,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
7,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
8,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
9,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
10,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
11,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
12,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
13,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
14,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
15,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
16,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
17,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
18,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
19,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
20,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
21,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
22,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
23,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
24,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
25,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
26,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
27,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
28,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
29,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
30,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
31,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
32,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
33,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
34,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
35,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
36,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
37,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
38,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
39,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
40,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
41,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
42,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
43,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
44,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
45,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
46,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
47,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
48,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
49,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
50,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
51,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
52,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
53,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
54,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
55,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
56,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
57,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
58,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
59,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
60,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
61,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
62,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
63,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
64,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
65,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
66,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
67,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
68,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
69,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
70,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
71,0.2,0.20000000000000004,0.4,-2.7755575615628914e-17
72,0.4,0.4000000000000001,0.8,-5.551115123125783e-17
73,0.4,0.4000000000000001,0.8,-5.551115123125783e-17
74,0.4,0.4000000000000001,0.8,-5.551115123125783e-17
75,0.4,0.4000000000000001,0.8,-5.551115123125783e-17
76,0.4,0.4000000000000001,0.8,-5.551115123125783e-17
77,0.4,0.4000000000000001,0.8,-5.551115123125783e-17
78,0.4,0.4000000000000001,0.8,-5.551115123125783e-17
79,0.4,0.4000000000000001,0.8,-5.551115123125783e-17
80,0.4,0.4000000000000001,0.8,-5.551115123125783e-17
81,0.4,0.4000000000000001,0.8,-5.551115123125783e-17
82,0.4,0.4000000000000001,0.8,-5.551115123125783e-17
83,0.4,0.4000000000000001,0.8,-5.551115123125783e-17
84,0.4,0.4000000000000001,0.8,-5.551115123125783e-17
85,0.4,0.4000000000000001,0.8,-5.551115123125783e-17
86,0.4,0.4000000000000001,0.8,-5.551115123125783e-17
87,0.4,0.4000000000000001,0.8,-5.551115123125783e-17
88,0.4,0.4000000000000001,0.8,-5.551115123125783e-17
89,0.4,0.4000000000000001,0.8,-5.551115123125783e-17
90,0.4,0.4000000000000001,0.8,-5.551115123125783e-17
91,0.4,0.4000000000000001,0.8,-5.551115123125783e-17
92,0.4,0.4000000000000001,0.8,-5.551115123125783e-17
93,0.4,0.4000000000000001,0.8,-5.551115123125783e-17
94,0.4,0.4000000000000001,0.8,-5.551115123125783e-17
95,0.4,0.4000000000000001,0.8,-5.551115123125783e-17
96,0.4,0.4000000000000001,0.8,-5.551115123125783e-17
97,0.4,0.4000000000000001,0.8,-5.551115123125783e-17
98,0.4,0.4000000000000001,0.8,-5.551115123125783e-17
99,0.4,0.4000000000000001,0.8,-5.551115123125783e-17
100,0.4,0.4000000000000001,0.8,-5.551115123125783e-17
101,0.4,0.4000000000000001,0.8,-5.551115123125783e-17
102,0.4,0.4000000000000001,0.8,-5.551115123125783e-17
103,0.4,0.4000000000000001,0.8,-5.551115123125783e-17
104,0.4,0.4000000000000001,0.8,-5.551115123125783e-17
105,0.4,0.4000000000000001,0.8,-5.551115123125783e-17
106,0.4,0.4000000000000001,0.8,-5.551115123125783e-17
107,0.4,0.4000000000000001,0.8,-5.551115123125783e-17
108,0.4,0.4000000000000001,0.8,-5.551115123125783e-17
109,0.6,0.39999999999999997,1.0,0.2
110,0.6,0.39999999999999997,1.0,0.2
111,0.6,0.39999999999999997,1.0,0.2
112,0.6,0.39999999999999997,1.0,0.2
113,0.6,0.39999999999999997,1.0,0.2
114,0.6,0.39999999999999997,1.0,0.2
115,0.6,0.39999999999999997,1.0,0.2
116,0.6,0.39999999999999997,1.0,0.2
117,0.6,0.39999999999999997,1.0,0.2
118,0.6,0.39999999999999997,1.0,0.2
119,0.6,0.39999999999999997,1.0,0.2
120,0.6,0.39999999999999997,1.0,0.2
121,0.6,0.39999999999999997,1.0,0.2
122,0.6,0.39999999999999997,1.0,0.2
123,0.6,0.39999999999999997,1.0,0.2
124,0.6,0.39999999999999997,1.0,0.2
125,0.6,0.39999999999999997,1.0,0.2
126,0.6,0.39999999999999997,1.0,0.2
127,0.6,0.39999999999999997,1.0,0.2
128,0.6,0.39999999999999997,1.0,0.2
129,0.6,0.39999999999999997,1.0,0.2
130,0.6,0.39999999999999997,1.0,0.2
131,0.6,0.39999999999999997,1.0,0.2
132,0.6,0.39999999999999997,1.0,0.2
133,0.6,0.39999999999999997,1.0,0.2
134,0.6,0.39999999999999997,1.0,0.2
135,0.6,0.39999999999999997,1.0,0.2
136,0.6,0.39999999999999997,1.0,0.2
137,0.6,0.39999999999999997,1.0,0.2
138,0.6,0.39999999999999997,1.0,0.2
139,0.6,0.39999999999999997,1.0,0.2
140,0.6,0.39999999999999997,1.0,0.2
141,0.6,0.39999999999999997,1.0,0.2
142,0.6,0.39999999999999997,1.0,0.2
143,0.6,0.39999999999999997,1.0,0.2
144,0.6,0.39999999999999997,1.0,0.2
145,0.6,0.39999999999999997,1.0,0.2
146,0.6,0.39999999999999997,1.0,0.2
147,0.6,0.39999999999999997,1.0,0.2
148,0.6,0.39999999999999997,1.0,0.2
149,0.6,0.39999999999999997,1.0,0.2
150,0.6,0.39999999999999997,1.0,0.2
151,0.6,0.39999999999999997,1.0,0.2
152,0.6,0.39999999999999997,1.0,0.2
153,0.6,0.39999999999999997,1.0,0.2
154,0.6,0.39999999999999997,1.0,0.2
155,0.6,0.39999999999999997,1.0,0.2
156,0.6,0.39999999999999997,1.0,0.2
157,0.8,0.3741657386773941,1.1741657386773943,0.42583426132260593
158,0.8,0.3741657386773941,1.1741657386773943,0.42583426132260593
159,0.8,0.3741657386773941,1.1741657386773943,0.42583426132260593
160,0.8,0.3741657386773941,1.1741657386773943,0.42583426132260593
161,0.8,0.3741657386773941,1.1741657386773943,0.42583426132260593
162,0.8,0.3741657386773941,1.1741657386773943,0.42583426132260593
163,0.8,0.3741657386773941,1.1741657386773943,0.42583426132260593
164,0.8,0.3741657386773941,1.1741657386773943,0.42583426132260593
165,0.8,0.3741657386773941,1.1741657386773943,0.42583426132260593
166,0.8,0.3741657386773941,1.1741657386773943,0.42583426132260593
167,0.8,0.3741657386773941,1.1741657386773943,0.42583426132260593
168,0.8,0.3741657386773941,1.1741657386773943,0.42583426132260593
169,0.8,0.3741657386773941,1.1741657386773943,0.42583426132260593
170,0.8,0.3741657386773941,1.1741657386773943,0.42583426132260593
171,0.8,0.3741657386773941,1.1741657386773943,0.42583426132260593
172,0.8,0.3741657386773941,1.1741657386773943,0.42583426132260593
173,0.8,0.3741657386773941,1.1741657386773943,0.42583426132260593
174,0.8,0.3741657386773941,1.1741657386773943,0.42583426132260593
175,0.8,0.3741657386773941,1.1741657386773943,0.42583426132260593
176,0.8,0.3741657386773941,1.1741657386773943,0.42583426132260593
177,1.0,0.5477225575051661,1.547722557505166,0.4522774424948339
178,1.0,0.5477225575051661,1.547722557505166,0.4522774424948339
179,1.0,0.5477225575051661,1.547722557505166,0.4522774424948339
180,1.0,0.5477225575051661,1.547722557505166,0.4522774424948339
181,1.0,0.5477225575051661,1.547722557505166,0.4522774424948339
182,1.0,0.5477225575051661,1.547722557505166,0.4522774424948339
183,1.0,0.5477225575051661,1.547722557505166,0.4522774424948339
184,1.0,0.5477225575051661,1.547722557505166,0.4522774424948339
185,1.0,0.5477225575051661,1.547722557505166,0.4522774424948339
186,1.0,0.5477225575051661,1.547722557505166,0.4522774424948339
187,1.0,0.5477225575051661,1.547722557505166,0.4522774424948339
188,1.0,0.5477225575051661,1.547722557505166,0.4522774424948339
189,1.0,0.5477225575051661,1.547722557505166,0.4522774424948339
190,1.0,0.5477225575051661,1.547722557505166,0.4522774424948339
191,1.2,0.7348469228349533,1.9348469228349532,0.4651530771650466
192,1.2,0.7348469228349533,1.9348469228349532,0.4651530771650466
193,1.4,0.9273618495495702,2.32736184954957,0.4726381504504297
194,1.6,1.1224972160321824,2.7224972160321825,0.47750278396781765
195,1.6,1.1224972160321824,2.7224972160321825,0.47750278396781765
196,1.6,1.1224972160321824,2.7224972160321825,0.47750278396781765
197,1.6,1.1224972160321824,2.7224972160321825,0.47750278396781765
198,1.6,1.1224972160321824,2.7224972160321825,0.47750278396781765
199,1.6,1.1224972160321824,2.7224972160321825,0.47750278396781765
200,1.6,1.1224972160321824,2.7224972160321825,0.47750278396781765
201,1.6,1.1224972160321824,2.7224972160321825,0.47750278396781765
202,1.8,1.3190905958272918,3.119090595827292,0.4809094041727082
203,1.8,1.3190905958272918,3.119090595827292,0.4809094041727082
204,1.8,1.3190905958272918,3.119090595827292,0.4809094041727082
205,1.8,1.3190905958272918,3.119090595827292,0.4809094041727082
206,1.8,1.3190905958272918,3.119090595827292,0.4809094041727082
207,2.0,1.51657508881031,3.51657508881031,0.48342491118969
208,2.0,1.51657508881031,3.51657508881031,0.48342491118969
209,2.0,1.51657508881031,3.51657508881031,0.48342491118969
210,2.0,1.51657508881031,3.51657508881031,0.48342491118969
211,2.2,1.7146428199482247,3.9146428199482246,0.4853571800517755
212,2.2,1.7146428199482247,3.9146428199482246,0.4853571800517755
213,2.2,1.7146428199482247,3.9146428199482246,0.4853571800517755
214,2.4,1.9131126469708992,4.313112646970899,0.4868873530291007
215,2.4,1.9131126469708992,4.313112646970899,0.4868873530291007
216,2.4,1.9131126469708992,4.313112646970899,0.4868873530291007
217,2.4,1.9131126469708992,4.313112646970899,0.4868873530291007
218,2.4,1.9131126469708992,4.313112646970899,0.4868873530291007
219,2.6,2.111871208194288,4.711871208194288,0.4881287918057122
220,2.6,2.111871208194288,4.711871208194288,0.4881287918057122
221,2.6,2.111871208194288,4.711871208194288,0.4881287918057122
222,2.6,2.111871208194288,4.711871208194288,0.4881287918057122
223,2.6,2.111871208194288,4.711871208194288,0.4881287918057122
224,2.8,2.310844001658268,5.110844001658268,0.48915599834173173
225,2.8,2.310844001658268,5.110844001658268,0.48915599834173173
226,3.0,2.5099800796022267,5.509980079602227,0.4900199203977733
227,3.0,2.5099800796022267,5.509980079602227,0.4900199203977733
228,3.0,2.5099800796022267,5.509980079602227,0.4900199203977733
229,3.2,2.7092434368288134,5.909243436828813,0.49075656317118677
230,3.2,2.7092434368288134,5.909243436828813,0.49075656317118677
231,3.2,2.7092434368288134,5.909243436828813,0.49075656317118677
232,3.2,2.7092434368288134,5.909243436828813,0.49075656317118677
233,3.2,2.7092434368288134,5.909243436828813,0.49075656317118677
234,3.4,2.908607914449797,6.308607914449797,0.49139208555020275
235,3.4,2.908607914449797,6.308607914449797,0.49139208555020275
236,3.4,2.908607914449797,6.308607914449797,0.49139208555020275
237,3.4,2.908607914449797,6.308607914449797,0.49139208555020275
238,3.4,2.908607914449797,6.308607914449797,0.49139208555020275
239,3.4,2.908607914449797,6.308607914449797,0.49139208555020275
240,3.4,2.908607914449797,6.308607914449797,0.49139208555020275
241,3.4,2.908607914449797,6.308607914449797,0.49139208555020275
242,3.4,2.908607914449797,6.308607914449797,0.49139208555020275
243,3.4,2.908607914449797,6.308607914449797,0.49139208555020275
244,3.4,2.908607914449797,6.308607914449797,0.49139208555020275
245,3.4,2.908607914449797,6.308607914449797,0.49139208555020275
246,3.4,2.908607914449797,6.308607914449797,0.49139208555020275
247,3.6,3.10805405358401,6.708054053584011,0.4919459464159899
248,3.6,3.10805405358401,6.708054053584011,0.4919459464159899
249,3.6,3.10805405358401,6.708054053584011,0.4919459464159899
250,3.6,3.10805405358401,6.708054053584011,0.4919459464159899
251,3.6,3.10805405358401,6.708054053584011,0.4919459464159899
252,3.6,3.10805405358401,6.708054053584011,0.4919459464159899
253,3.6,3.10805405358401,6.708054053584011,0.4919459464159899
254,3.6,3.10805405358401,6.708054053584011,0.4919459464159899
255,3.8,3.307567081708245,7.107567081708245,0.4924329182917546
256,3.8,3.307567081708245,7.107567081708245,0.4924329182917546
257,3.8,3.307567081708245,7.107567081708245,0.4924329182917546
258,4.0,3.507135583350036,7.507135583350037,0.49286441664996383
259,4.0,3.507135583350036,7.507135583350037,0.49286441664996383
260,4.0,3.507135583350036,7.507135583350037,0.49286441664996383
261,4.2,3.7067505985701272,7.906750598570127,0.49324940142987295
262,4.2,3.7067505985701272,7.906750598570127,0.49324940142987295
263,4.2,3.7067505985701272,7.906750598570127,0.49324940142987295
264,4.4,3.906404996924922,8.306404996924922,0.4935950030750784
265,4.4,3.906404996924922,8.306404996924922,0.4935950030750784
266,4.4,3.906404996924922,8.306404996924922,0.4935950030750784
267,4.6,4.106093033529561,8.70609303352956,0.49390696647043875
268,4.8,4.305810028322197,9.105810028322196,0.49418997167780265
269,4.8,4.305810028322197,9.105810028322196,0.49418997167780265
270,5.0,4.505552130427525,9.505552130427525,0.49444786957247544
271,5.0,4.505552130427525,9.505552130427525,0.49444786957247544
272,5.0,4.505552130427525,9.505552130427525,0.49444786957247544
273,5.2,4.705316142407437,9.905316142407436,0.4946838575925634
274,5.2,4.705316142407437,9.905316142407436,0.4946838575925634
275,5.2,4.705316142407437,9.905316142407436,0.4946838575925634
276,5.2,4.705316142407437,9.905316142407436,0.4946838575925634
277,5.2,4.705316142407437,9.905316142407436,0.4946838575925634
278,5.2,4.705316142407437,9.905316142407436,0.4946838575925634
279,5.2,4.705316142407437,9.905316142407436,0.4946838575925634
280,5.2,4.705316142407437,9.905316142407436,0.4946838575925634
281,5.4,4.905099387372289,10.30509938737229,0.49490061262771157
282,5.6,5.104899607240086,10.704899607240087,0.49510039275991335
283,5.8,5.304714883949937,11.104714883949937,0.49528511605006287
284,6.0,5.504543577809153,11.504543577809153,0.4954564221908466
285,6.2,5.7043842787806645,11.904384278780665,0.4956157212193357
286,6.2,5.7043842787806645,11.904384278780665,0.4956157212193357
287,6.2,5.7043842787806645,11.904384278780665,0.4956157212193357
288,6.4,5.904235767650205,12.304235767650205,0.4957642323497957
289,6.4,5.904235767650205,12.304235767650205,0.4957642323497957
290,6.4,5.904235767650205,12.304235767650205,0.4957642323497957
291,6.4,5.904235767650205,12.304235767650205,0.4957642323497957
292,6.4,5.904235767650205,12.304235767650205,0.4957642323497957
293,6.4,5.904235767650205,12.304235767650205,0.4957642323497957
294,6.6,6.104096984812741,12.70409698481274,0.49590301518725877
295,6.8,6.3039670049897945,13.103967004989794,0.49603299501020537
296,6.8,6.3039670049897945,13.103967004989794,0.49603299501020537
297,7.0,6.5038450166036395,13.50384501660364,0.49615498339636055
298,7.2,6.703730304837748,13.903730304837747,0.49626969516225206
299,7.2,6.703730304837748,13.903730304837747,0.49626969516225206
300,7.4,6.903622237637283,14.303622237637283,0.4963777623627177
301,7.4,6.903622237637283,14.303622237637283,0.4963777623627177
302,7.6,7.103520254071215,14.703520254071215,0.4964797459287844
303,7.6,7.103520254071215,14.703520254071215,0.4964797459287844
304,7.8,7.303423854604085,15.103423854604085,0.496576145395915
305,7.8,7.303423854604085,15.103423854604085,0.496576145395915
306,7.8,7.303423854604085,15.103423854604085,0.496576145395915
307,8.0,7.503332592921628,15.503332592921627,0.4966674070783723
308,8.2,7.703246069028303,15.903246069028302,0.4967539309716962
309,8.4,7.903163923391694,16.303163923391693,0.4968360766083064
310,8.4,7.903163923391694,16.303163923391693,0.4968360766083064
311,8.4,7.903163923391694,16.303163923391693,0.4968360766083064
312,8.4,7.903163923391694,16.303163923391693,0.4968360766083064
313,8.4,7.903163923391694,16.303163923391693,0.4968360766083064
314,8.4,7.903163923391694,16.303163923391693,0.4968360766083064
315,8.6,8.103085831953157,16.703085831953157,0.4969141680468425
316,8.8,8.303011501858828,17.10301150185883,0.49698849814117274
317,9.0,8.502940667792524,17.502940667792522,0.4970593322074759
318,9.2,8.702873088813831,17.90287308881383,0.49712691118616803
319,9.2,8.702873088813831,17.90287308881383,0.49712691118616803
320,9.2,8.702873088813831,17.90287308881383,0.49712691118616803
321,9.2,8.702873088813831,17.90287308881383,0.49712691118616803
322,9.2,8.702873088813831,17.90287308881383,0.49712691118616803
323,9.2,8.702873088813831,17.90287308881383,0.49712691118616803
324,9.2,8.702873088813831,17.90287308881383,0.49712691118616803
325,9.4,8.902808545621994,18.302808545621993,0.49719145437800627
326,9.4,8.902808545621994,18.302808545621993,0.49719145437800627
327,9.6,9.10274683818022,18.702746838180218,0.4972531618197795
328,9.6,9.10274683818022,18.702746838180218,0.4972531618197795
329,9.8,9.302687783646187,19.10268778364619,0.49731221635381395
330,9.8,9.302687783646187,19.10268778364619,0.49731221635381395
331,9.8,9.302687783646187,19.10268778364619,0.49731221635381395
332,9.8,9.302687783646187,19.10268778364619,0.49731221635381395
333,9.8,9.302687783646187,19.10268778364619,0.49731221635381395
334,9.8,9.302687783646187,19.10268778364619,0.49731221635381395
335,10.0,9.50263121456368,19.502631214563678,0.49736878543632024
336,10.0,9.50263121456368,19.502631214563678,0.49736878543632024
337,10.0,9.50263121456368,19.502631214563678,0.49736878543632024
338,10.0,9.50263121456368,19.502631214563678,0.49736878543632024
339,10.2,9.702576977277737,19.902576977277736,0.4974230227222627
340,10.2,9.702576977277737,19.902576977277736,0.4974230227222627
341,10.4,9.902524930541706,20.302524930541708,0.4974750694582948
342,10.6,10.102474944289641,20.70247494428964,0.49752505571035854
343,10.6,10.102474944289641,20.70247494428964,0.49752505571035854
344,10.6,10.102474944289641,20.70247494428964,0.49752505571035854
345,10.8,10.302426898551623,21.102426898551624,0.49757310144837774
346,11.0,10.502380682492898,21.5023806824929,0.49761931750710175
347,11.0,10.502380682492898,21.5023806824929,0.49761931750710175
348,11.0,10.502380682492898,21.5023806824929,0.49761931750710175
349,11.0,10.502380682492898,21.5023806824929,0.49761931750710175
350,11.0,10.502380682492898,21.5023806824929,0.49761931750710175
351,11.0,10.502380682492898,21.5023806824929,0.49761931750710175
352,11.2,10.702336193560729,21.90233619356073,0.4976638064392702
353,11.2,10.702336193560729,21.90233619356073,0.4976638064392702
354,11.4,10.902293336725077,22.30229333672508,0.49770666327492386
355,11.4,10.902293336725077,22.30229333672508,0.49770666327492386
356,11.6,11.102252023801295,22.702252023801293,0.4977479761987045
357,11.8,11.302212172844747,23.102212172844748,0.4977878271552534
358,11.8,11.302212172844747,23.102212172844748,0.4977878271552534
359,11.8,11.302212172844747,23.102212172844748,0.4977878271552534
360,11.8,11.302212172844747,23.102212172844748,0.4977878271552534
361,12.0,11.502173707608488,23.50217370760849,0.49782629239151177
362,12.2,11.702136557056578,23.90213655705658,0.4978634429434212
363,12.4,11.902100654926425,24.302100654926427,0.49789934507357536
364,12.6,12.102065939334489,24.70206593933449,0.4979340606655107
365,12.6,12.102065939334489,24.70206593933449,0.4979340606655107
366,12.6,12.102065939334489,24.70206593933449,0.4979340606655107
367,12.6,12.102065939334489,24.70206593933449,0.4979340606655107
368,12.6,12.102065939334489,24.70206593933449,0.4979340606655107
369,12.8,12.302032352420472,25.102032352420473,0.4979676475795287
370,13.0,12.501999840025595,25.501999840025597,0.4980001599744046
371,13.2,12.70196835140129,25.901968351401287,0.49803164859870996
372,13.2,12.70196835140129,25.901968351401287,0.49803164859870996
373,13.4,12.901937838944969,26.30193783894497,0.49806216105503154
374,13.6,13.101908257959982,26.701908257959982,0.4980917420400175
375,13.6,13.101908257959982,26.701908257959982,0.4980917420400175
376,13.8,13.301879566437218,27.10187956643722,0.49812043356278224
377,14.0,13.501851724856113,27.501851724856113,0.4981482751438868
378,14.0,13.501851724856113,27.501851724856113,0.4981482751438868
379,14.2,13.701824696003081,27.901824696003082,0.4981753039969181
380,14.4,13.901798444805621,28.30179844480562,0.49820155519437925
381,14.6,14.101772938180503,28.701772938180504,0.49822706181949705
382,14.8,14.301748144894734,29.101748144894735,0.4982518551052664
383,14.8,14.301748144894734,29.101748144894735,0.4982518551052664
384,14.8,14.301748144894734,29.101748144894735,0.4982518551052664
385,15.0,14.501724035437993,29.501724035437995,0.49827596456200673
386,15.0,14.501724035437993,29.501724035437995,0.49827596456200673
387,15.2,14.70170058190548,29.90170058190548,0.49829941809452016
388,15.4,14.901677757890218,30.301677757890218,0.4983222421097828
389,15.6,15.101655538383861,30.70165553838386,0.49834446161613855
390,15.6,15.101655538383861,30.70165553838386,0.49834446161613855
391,15.6,15.101655538383861,30.70165553838386,0.49834446161613855
392,15.8,15.301633899685354,31.101633899685353,0.49836610031464623
393,15.8,15.301633899685354,31.101633899685353,0.49836610031464623
394,16.0,15.501612819316575,31.501612819316577,0.4983871806834248
395,16.0,15.501612819316575,31.501612819316577,0.4983871806834248
396,16.0,15.501612819316575,31.501612819316577,0.4983871806834248
397,16.0,15.501612819316575,31.501612819316577,0.4983871806834248
398,16.0,15.501612819316575,31.501612819316577,0.4983871806834248
399,16.2,15.701592275944499,31.9015922759445,0.49840772405550027
400,16.2,15.701592275944499,31.9015922759445,0.49840772405550027
401,16.4,15.901572249309185,32.30157224930918,0.4984277506908139
402,16.6,16.101552720157148,32.70155272015715,0.4984472798428534
403,16.8,16.301533670179627,33.10153367017963,0.4984663298203742
404,17.0,16.501515081955354,33.501515081955354,0.498484918044646
405,17.0,16.501515081955354,33.501515081955354,0.498484918044646
406,17.2,16.70149693889742,33.901496938897424,0.49850306110257847
407,17.4,16.90147922520393,34.30147922520393,0.49852077479607004
408,17.6,17.101461925812075,34.701461925812076,0.49853807418792684
409,17.6,17.101461925812075,34.701461925812076,0.49853807418792684
410,17.8,17.301445026355456,35.10144502635546,0.49855497364454493
411,18.0,17.501428513124292,35.501428513124296,0.49857148687570785
412,18.2,17.701412373028315,35.901412373028315,0.498587626971684
413,18.4,17.90139659356219,36.30139659356219,0.49860340643780887
414,18.6,18.101381162773187,36.70138116277319,0.49861883722681455
415,18.6,18.101381162773187,36.70138116277319,0.49861883722681455
416,18.8,18.30136606923101,37.101366069231005,0.49863393076899243
417,19.0,18.501351301999538,37.501351301999534,0.4986486980004621
418,19.2,18.70133685061044,37.901336850610434,0.4986631493895608
419,19.2,18.70133685061044,37.901336850610434,0.4986631493895608
420,19.4,18.90132270503839,38.30132270503839,0.4986772949616096
421,19.6,19.101308855677928,38.70130885567793,0.4986911443220734
422,19.8,19.301295293321637,39.10129529332164,0.49870470667836386
423,19.8,19.301295293321637,39.10129529332164,0.49870470667836386
424,20.0,19.501282009139807,39.50128200913981,0.4987179908601931
425,20.2,19.70126899466123,39.90126899466123,0.4987310053387688
426,20.2,19.70126899466123,39.90126899466123,0.4987310053387688
427,20.2,19.70126899466123,39.90126899466123,0.4987310053387688
428,20.4,19.90125624175519,40.30125624175518,0.4987437582448102
429,20.6,20.101243742614535,40.70124374261454,0.49875625738546603
430,20.8,20.30123148973973,41.10123148973973,0.4987685102602697
431,20.8,20.30123148973973,41.10123148973973,0.4987685102602697
432,20.8,20.30123148973973,41.10123148973973,0.4987685102602697
433,21.0,20.501219475923865,41.50121947592386,0.4987805240761354
434,21.2,20.701207694238516,41.901207694238515,0.4987923057614836
435,21.4,20.653329029480936,42.053329029480935,0.7466709705190624
436,21.6,20.853297101417798,42.4532971014178,0.7467028985822033
437,21.8,21.053265779921176,42.85326577992117,0.7467342200788245
438,21.8,21.053265779921176,42.85326577992117,0.7467342200788245
439,21.8,21.053265779921176,42.85326577992117,0.7467342200788245
440,21.8,21.053265779921176,42.85326577992117,0.7467342200788245
441,22.0,21.253235047869772,43.25323504786977,0.7467649521302278
442,22.0,21.253235047869772,43.25323504786977,0.7467649521302278
443,22.2,21.4532048887806,43.6532048887806,0.7467951112193987
444,22.2,21.4532048887806,43.6532048887806,0.7467951112193987
445,22.2,21.4532048887806,43.6532048887806,0.7467951112193987
446,22.2,21.4532048887806,43.6532048887806,0.7467951112193987
447,22.4,21.653175286779533,44.053175286779535,0.746824713220466
448,22.6,21.85314622657342,44.45314622657342,0.746853773426583
449,22.8,22.053117693423758,44.853117693423755,0.7468823065762429
450,22.8,22.053117693423758,44.853117693423755,0.7468823065762429
451,22.8,22.053117693423758,44.853117693423755,0.7468823065762429
452,23.0,22.253089673121796,45.25308967312179,0.7469103268782042
453,23.2,22.45306215196493,45.65306215196493,0.7469378480350706
454,23.4,22.653035116734355,46.05303511673435,0.7469648832656439
455,23.6,22.853008554673934,46.453008554673936,0.7469914453260671
456,23.8,23.052982453470094,46.85298245347009,0.7470175465299072
457,24.0,23.252956801232827,47.25295680123283,0.7470431987671731
458,24.2,23.452931586477625,47.65293158647762,0.7470684135223742
459,24.2,23.452931586477625,47.65293158647762,0.7470684135223742
460,24.4,23.652906798108344,48.05290679810834,0.747093201891655
461,24.6,23.85288242540092,48.45288242540092,0.7471175745990806
462,24.8,24.052858457987902,48.85285845798791,0.7471415420120984
463,25.0,24.252834885843757,49.252834885843754,0.7471651141562425
464,25.2,24.452811699270903,49.6528116992709,0.7471883007290963
465,25.4,24.65278888888638,50.05278888888638,0.7472111111136179
466,25.4,24.65278888888638,50.05278888888638,0.7472111111136179
467,25.6,24.852766445609227,50.45276644560923,0.7472335543907747
468,25.8,25.052744360648397,50.8527443606484,0.7472556393516037
469,26.0,25.252722625491295,51.252722625491295,0.7472773745087053
470,26.0,25.252722625491295,51.252722625491295,0.7472773745087053
471,26.0,25.252722625491295,51.252722625491295,0.7472773745087053
472,26.2,25.452701231892853,51.65270123189285,0.7472987681071466
473,26.4,25.65268017186508,52.05268017186508,0.7473198281349198
474,26.4,25.65268017186508,52.05268017186508,0.7473198281349198
475,26.6,25.852659437667143,52.452659437667144,0.7473405623328588
476,26.8,26.05263902179585,52.85263902179585,0.7473609782041493
477,26.8,26.05263902179585,52.85263902179585,0.7473609782041493
478,27.0,26.252618916976644,53.252618916976644,0.747381083023356
479,27.2,26.452599116154914,53.65259911615492,0.747400883845085
480,27.4,26.65257961248779,54.05257961248779,0.7474203875122072
481,27.6,26.852560399336227,54.45256039933623,0.7474396006637747
482,27.6,26.852560399336227,54.45256039933623,0.7474396006637747
483,27.8,27.052541470257463,54.852541470257464,0.7474585297425378
484,28.0,27.252522818997875,55.252522818997875,0.7474771810021252
485,28.0,27.252522818997875,55.252522818997875,0.7474771810021252
486,28.0,27.252522818997875,55.252522818997875,0.7474771810021252
487,28.2,27.452504439486024,55.65250443948602,0.7474955605139755
488,28.2,27.452504439486024,55.65250443948602,0.7474955605139755
489,28.4,27.405473905772908,55.80547390577291,0.9945260942270906
490,28.4,27.405473905772908,55.80547390577291,0.9945260942270906
491,28.4,27.405473905772908,55.80547390577291,0.9945260942270906
492,28.6,27.605434247625954,56.20543424762596,0.9945657523740472
493,28.6,27.605434247625954,56.20543424762596,0.9945657523740472
494,28.8,27.80539515993254,56.60539515993254,0.9946048400674599
495,29.0,28.005356630473393,57.00535663047339,0.9946433695266066
496,29.0,28.005356630473393,57.00535663047339,0.9946433695266066
497,29.2,28.20531864737571,57.40531864737571,0.9946813526242906
498,29.2,28.20531864737571,57.40531864737571,0.9946813526242906
499,29.4,28.405281199100987,57.80528119910099,0.9947188008990118
500,29.4,28.405281199100987,57.80528119910099,0.9947188008990118
501,29.4,28.405281199100987,57.80528119910099,0.9947188008990118
502,29.6,28.605244274433314,58.20524427443331,0.9947557255666872
503,29.8,28.8052078624682,58.605207862468205,0.9947921375317996
504,29.8,28.8052078624682,58.605207862468205,0.9947921375317996
505,29.8,28.8052078624682,58.605207862468205,0.9947921375317996
506,30.0,29.00517195260183,59.00517195260183,0.994828047398169
507,30.0,29.00517195260183,59.00517195260183,0.994828047398169
508,30.0,29.00517195260183,59.00517195260183,0.994828047398169
509,30.2,29.205136534520772,59.40513653452077,0.9948634654792272
510,30.4,29.405101598192108,59.80510159819211,0.994898401807891
511,30.6,29.605067133853964,60.205067133853966,0.994932866146037
512,30.8,29.80503313200641,60.60503313200641,0.9949668679935897
513,31.0,30.00499958340276,61.004999583402764,0.9950004165972395
514,31.0,30.00499958340276,61.004999583402764,0.9950004165972395
515,31.2,30.204966479041154,61.40496647904115,0.9950335209588452
516,31.4,30.404933810156532,61.80493381015653,0.9950661898434667
517,31.6,30.604901568212895,62.2049015682129,0.9950984317871061
518,31.8,30.804869744895857,62.60486974489586,0.9951302551041437
519,32.0,31.00483833210552,63.00483833210552,0.9951616678944788
520,32.2,31.204807321949605,63.404807321949605,0.9951926780503975
521,32.4,31.404776706736826,63.804776706736824,0.995223293263173
522,32.4,31.404776706736826,63.804776706736824,0.995223293263173
523,32.6,31.604746478970526,64.20474647897052,0.9952535210294755
524,32.8,31.804716631342593,64.6047166313426,0.9952833686574039
525,33.0,32.00468715672753,65.00468715672753,0.9953128432724725
526,33.2,32.204658048176825,65.40465804817683,0.9953419518231783
527,33.2,32.204658048176825,65.40465804817683,0.9953419518231783
528,33.4,32.40462929891345,65.80462929891345,0.99537070108655
529,33.6,32.60460090232665,66.20460090232666,0.9953990976733493
530,33.6,32.60460090232665,66.20460090232666,0.9953990976733493
531,33.6,32.60460090232665,66.20460090232666,0.9953990976733493
532,33.8,32.80457285196684,66.60457285196684,0.9954271480331585
533,33.8,32.80457285196684,66.60457285196684,0.9954271480331585
534,33.8,32.80457285196684,66.60457285196684,0.9954271480331585
535,34.0,33.00454514154073,67.00454514154073,0.9954548584592686
536,34.0,33.00454514154073,67.00454514154073,0.9954548584592686
537,34.2,33.20451776490663,67.40451776490664,0.9954822350933696
538,34.4,33.404490716069894,67.80449071606989,0.9955092839301045
539,34.6,33.604463989178576,68.20446398917858,0.9955360108214251
540,34.6,33.604463989178576,68.20446398917858,0.9955360108214251
541,34.8,33.804437578519185,68.60443757851918,0.9955624214808125
542,34.8,33.804437578519185,68.60443757851918,0.9955624214808125
543,35.0,34.0044114785126,69.0044114785126,0.9955885214873987
544,35.2,34.20438568371021,69.40438568371022,0.9956143162897959
545,35.4,34.40436018879002,69.80436018879001,0.9956398112099762
546,35.6,34.60433498855309,70.20433498855309,0.9956650114469099
547,35.8,34.80431007791994,70.60431007791993,0.9956899220800537
548,36.0,35.00428545192717,71.00428545192716,0.9957145480728329
549,36.0,35.00428545192717,71.00428545192716,0.9957145480728329
550,36.0,35.00428545192717,71.00428545192716,0.9957145480728329
551,36.2,35.20426110572412,71.40426110572412,0.9957388942758811
552,36.4,35.40423703456974,71.80423703456974,0.9957629654302593
553,36.6,35.604213233829505,72.2042132338295,0.9957867661704967
554,36.8,35.80418969897238,72.60418969897238,0.9958103010276176
555,37.0,36.00416642556803,73.00416642556803,0.9958335744319697
556,37.2,36.20414340928397,73.40414340928398,0.9958565907160306
557,37.4,36.40412064588293,73.80412064588293,0.9958793541170721
558,37.6,36.604098131220226,74.20409813122023,0.9959018687797752
559,37.8,36.80407586124123,74.60407586124123,0.9959241387587667
560,38.0,37.004053831979,75.00405383197901,0.9959461680209998
561,38.2,37.20403203955184,75.40403203955185,0.9959679604481622
562,38.4,37.404010480161084,75.80401048016108,0.9959895198389148
563,38.4,37.404010480161084,75.80401048016108,0.9959895198389148
564,38.6,37.60398915008885,76.20398915008886,0.9960108499111513
565,38.8,37.80396804569594,76.60396804569594,0.9960319543040583
566,38.8,37.80396804569594,76.60396804569594,0.9960319543040583
567,39.0,38.003947163419745,77.00394716341975,0.9960528365802546
568,39.2,38.203926499772244,77.40392649977224,0.9960735002277588
569,39.2,38.203926499772244,77.40392649977224,0.9960735002277588
570,39.2,38.203926499772244,77.40392649977224,0.9960735002277588
571,39.2,38.203926499772244,77.40392649977224,0.9960735002277588
572,39.2,38.203926499772244,77.40392649977224,0.9960735002277588
573,39.4,38.403906051338055,77.80390605133806,0.9960939486619438
574,39.6,38.60388581477258,78.20388581477258,0.9961141852274196
575,39.8,38.80386578680015,78.60386578680016,0.996134213199845
576,39.8,38.80386578680015,78.60386578680016,0.996134213199845
577,40.0,39.003845964212296,79.0038459642123,0.9961540357877041
578,40.2,39.20382634386598,79.40382634386597,0.996173656134026
579,40.4,39.40380692268197,79.80380692268197,0.9961930773180256
580,40.6,39.60378769764326,80.20378769764326,0.9962123023567386
581,40.8,39.803768665793434,80.60376866579344,0.9962313342065627
582,40.8,39.803768665793434,80.60376866579344,0.9962313342065627
583,40.8,39.803768665793434,80.60376866579344,0.9962313342065627
584,40.8,39.803768665793434,80.60376866579344,0.9962313342065627
585,41.0,40.00374982423523,81.00374982423523,0.9962501757647715
586,41.2,40.203731170128975,81.40373117012898,0.9962688298710276
587,41.4,40.40371270069125,81.80371270069125,0.9962872993087473
588,41.6,40.60369441319349,82.20369441319349,0.996305586806514
589,41.8,40.803676304960554,82.60367630496054,0.9963236950394432
590,42.0,41.00365837336956,83.00365837336956,0.9963416266304392
591,42.2,41.20364061584849,83.4036406158485,0.9963593841515106
592,42.4,41.40362302987505,83.80362302987504,0.996376970124949
593,42.4,41.40362302987505,83.80362302987504,0.996376970124949
594,42.6,41.60360561297542,84.20360561297542,0.9963943870245799
595,42.8,41.80358836272311,84.60358836272312,0.9964116372768856
596,42.8,41.80358836272311,84.60358836272312,0.9964116372768856
597,43.0,42.00357127673789,85.00357127673789,0.9964287232621132
598,43.2,42.20355435268456,85.40355435268457,0.9964456473154399
599,43.2,42.20355435268456,85.40355435268457,0.9964456473154399
600,43.4,42.40353758827204,85.80353758827204,0.9964624117279612
601,43.6,42.60352098125224,86.20352098125224,0.9964790187477632
602,43.8,42.80350452941908,86.60350452941907,0.9964954705809177
603,43.8,42.80350452941908,86.60350452941907,0.9964954705809177
604,44.0,43.00348823060752,87.00348823060753,0.9965117693924768
605,44.0,43.00348823060752,87.00348823060753,0.9965117693924768
606,44.0,43.00348823060752,87.00348823060753,0.9965117693924768
607,44.2,43.20347208269261,87.40347208269262,0.9965279173073895
608,44.2,43.20347208269261,87.40347208269262,0.9965279173073895
609,44.4,43.40345608358855,87.80345608358854,0.9965439164114471
610,44.6,43.60344023124781,88.20344023124781,0.9965597687521921
611,44.8,43.80342452366024,88.60342452366024,0.996575476339757
612,44.8,43.80342452366024,88.60342452366024,0.996575476339757
613,45.0,44.00340895885227,89.00340895885228,0.996591041147731
614,45.2,44.20339353488598,89.40339353488599,0.9966064651140201
615,45.4,44.40337824985842,89.80337824985841,0.9966217501415784
616,45.4,44.40337824985842,89.80337824985841,0.9966217501415784
617,45.6,44.60336310190074,90.20336310190075,0.9966368980992613
618,45.6,44.60336310190074,90.20336310190075,0.9966368980992613
619,45.8,44.80334808917743,90.60334808917743,0.996651910822564
620,46.0,45.00333320988569,91.00333320988568,0.9966667901143111
621,46.2,45.203318462254515,91.40331846225452,0.9966815377454878
622,46.4,45.40330384454417,91.80330384454416,0.9966961554558296
623,46.6,45.603289355045426,92.20328935504543,0.9967106449545753
624,46.8,45.80327499207889,92.6032749920789,0.996725007921107
625,46.8,45.80327499207889,92.6032749920789,0.996725007921107
626,47.0,46.00326075399438,93.00326075399438,0.9967392460056175
627,47.0,46.00326075399438,93.00326075399438,0.9967392460056175
628,47.2,46.20324663917028,93.40324663917028,0.9967533608297217
629,47.4,46.40323264601293,93.80323264601293,0.9967673539870674
630,47.6,46.60321877295601,94.203218772956,0.9967812270439893
631,47.8,46.80320501846,94.60320501845999,0.996794981539999
632,48.0,47.00319138101157,95.00319138101156,0.9968086189884318
633,48.2,47.203177859122995,95.40317785912299,0.9968221408770077
634,48.4,47.40316445133172,95.80316445133172,0.9968355486682796
635,48.6,47.60315115619973,96.20315115619974,0.9968488438002723
636,48.8,47.80313797231307,96.60313797231306,0.9968620276869302
637,49.0,48.00312489828136,97.00312489828136,0.9968751017186435
638,49.2,48.203111932737286,97.40311193273729,0.9968880672627165
639,49.2,48.203111932737286,97.40311193273729,0.9968880672627165
640,49.4,48.40309907433614,97.80309907433613,0.9969009256638586
641,49.4,48.40309907433614,97.80309907433613,0.9969009256638586
642,49.6,48.60308632175533,98.20308632175534,0.9969136782446739
643,49.6,48.60308632175533,98.20308632175534,0.9969136782446739
644,49.6,48.60308632175533,98.20308632175534,0.9969136782446739
645,49.8,48.80307367369395,98.60307367369396,0.9969263263060455
646,50.0,49.00306112887234,99.00306112887233,0.9969388711276608
647,50.2,49.20304868603164,99.40304868603164,0.9969513139683599
648,50.2,49.20304868603164,99.40304868603164,0.9969513139683599
649,50.4,49.40303634393335,99.80303634393334,0.9969636560666473
650,50.6,49.60302410135899,100.20302410135899,0.9969758986410113
651,50.8,49.803011957109575,100.60301195710957,0.9969880428904219
652,50.8,49.803011957109575,100.60301195710957,0.9969880428904219
653,51.0,50.0029999100054,101.0029999100054,0.9970000899946001
654,51.2,50.20298795888548,101.40298795888549,0.9970120411145231
655,51.4,50.40297610260727,101.80297610260726,0.9970238973927295
656,51.6,50.60296434004632,102.20296434004632,0.9970356599536814
657,51.8,50.80295267009585,102.60295267009585,0.9970473299041487
658,52.0,51.002941091666465,103.00294109166646,0.9970589083335355
659,52.2,51.20292960368576,103.40292960368576,0.9970703963142427
660,52.4,51.40291820509805,103.80291820509805,0.9970817949019519
661,52.6,51.60290689486398,104.20290689486399,0.9970931051360239
662,52.8,51.802895671960265,104.60289567196025,0.9971043280397325
663,53.0,52.00288453537938,105.00288453537938,0.9971154646206202
664,53.2,52.2028734841292,105.4028734841292,0.9971265158708036
665,53.2,52.2028734841292,105.4028734841292,0.9971265158708036
666,53.2,52.2028734841292,105.4028734841292,0.9971265158708036
667,53.4,52.402862517232776,105.80286251723277,0.9971374827672221
668,53.6,52.602851633727994,106.20285163372799,0.9971483662720075
669,53.8,52.80284083266732,106.60284083266731,0.9971591673326756
670,54.0,53.00283011311754,107.00283011311754,0.9971698868824603
671,54.2,53.20281947415945,107.40281947415946,0.9971805258405553
672,54.4,53.402808914887615,107.8028089148876,0.9971910851123837
673,54.6,53.60279843441012,108.20279843441011,0.9972015655898829
674,54.6,53.60279843441012,108.20279843441011,0.9972015655898829
675,54.8,53.80278803184831,108.6027880318483,0.9972119681516887
676,55.0,54.002777706336545,109.00277770633654,0.9972222936634552
677,55.2,54.20276745702197,109.40276745702198,0.9972325429780327
678,55.4,54.40275728306424,109.80275728306424,0.9972427169357587
679,55.6,54.602747183635366,110.20274718363537,0.9972528163646359
680,55.8,54.802737157919395,110.60273715791939,0.9972628420806018
681,56.0,55.00272720511229,111.0027272051123,0.9972727948877065
682,56.2,55.202717324421634,111.40271732442164,0.9972826755783686
683,56.4,55.40270751506644,111.80270751506643,0.9972924849335598
684,56.6,55.602697776277004,112.202697776277,0.9973022237229969
685,56.8,55.802688107294614,112.60268810729461,0.9973118927053832
686,57.0,56.00267850737141,113.0026785073714,0.9973214926285934
687,57.2,56.20266897577018,113.40266897577018,0.9973310242298226
688,57.4,56.402659511764156,113.80265951176415,0.9973404882358423
689,57.6,56.60265011463686,114.20265011463687,0.9973498853631426
690,57.6,56.60265011463686,114.20265011463687,0.9973498853631426
691,57.8,56.802640783681866,114.60264078368186,0.9973592163181308
692,58.0,57.00263151820273,115.00263151820273,0.9973684817972668
693,58.2,57.20262231751268,115.40262231751268,0.9973776824873255
694,58.4,57.40261318093453,115.80261318093453,0.9973868190654684
695,58.6,57.60260410780055,116.20260410780055,0.9973958921994495
696,58.8,57.80259509745214,116.60259509745214,0.9974049025478564
697,59.0,58.002586149239924,117.00258614923993,0.9974138507600756
698,59.2,58.20257726252334,117.40257726252335,0.9974227374766613
699,59.2,58.20257726252334,117.40257726252335,0.9974227374766613
700,59.4,58.402568436670656,117.80256843667065,0.9974315633293429
701,59.6,58.602559671058735,118.20255967105874,0.9974403289412663
702,59.6,58.602559671058735,118.20255967105874,0.9974403289412663
703,59.8,58.802550965072925,118.60255096507292,0.9974490349270724
704,60.0,59.00254231810694,119.00254231810695,0.99745768189306
705,60.2,59.20253372956261,119.4025337295626,0.9974662704373927
706,60.4,59.402525198849915,119.8025251988499,0.9974748011500836
707,60.4,59.402525198849915,119.8025251988499,0.9974748011500836
708,60.6,59.6025167253867,120.2025167253867,0.9974832746133018
709,60.8,59.80250830859856,120.60250830859856,0.9974916914014358
710,61.0,60.002499947918835,121.00249994791884,0.9975000520811648
711,61.0,60.002499947918835,121.00249994791884,0.9975000520811648
712,61.2,60.202491642788345,121.40249164278835,0.9975083572116574
713,61.4,60.40248339265531,121.80248339265532,0.9975166073446857
714,61.6,60.602475196975234,122.20247519697523,0.997524803024767
715,61.8,60.80246705521084,122.60246705521084,0.9975329447891568
716,62.0,61.002458966831824,123.00245896683182,0.9975410331681758
717,62.2,61.20245093131483,123.40245093131483,0.9975490686851742
718,62.4,61.40244294814335,123.80244294814335,0.9975570518566457
719,62.6,61.60243501680757,124.20243501680757,0.9975649831924329
720,62.8,61.80242713680425,124.60242713680424,0.9975728631957494
721,63.0,62.00241930763669,125.0024193076367,0.9975806923633073
722,63.2,62.20241152881454,125.40241152881454,0.9975884711854661
723,63.4,62.40240379985372,125.80240379985372,0.9975962001462761
724,63.6,62.602396120276424,126.20239612027643,0.9976038797235773
725,63.8,62.8023884896108,126.6023884896108,0.9976115103891985
726,64.0,63.0023809073911,127.0023809073911,0.9976190926089004
727,64.2,63.202373373157435,127.40237337315745,0.9976266268425675
728,64.4,63.4023658864557,127.8023658864557,0.9976341135443079
729,64.6,63.602358446837485,128.20235844683748,0.9976415531625094
730,64.8,63.80235105386007,128.60235105386008,0.9976489461399254
731,65.0,64.00234370708623,129.00234370708623,0.9976562929137742
732,65.2,64.20233640608416,129.40233640608415,0.9976635939158456
733,65.2,64.20233640608416,129.40233640608415,0.9976635939158456
734,65.4,64.40232915042748,129.80232915042748,0.997670849572529
735,65.6,64.602321939695,130.202321939695,0.9976780603049917
736,65.8,64.80231477347085,130.60231477347085,0.9976852265291427
737,66.0,65.0023076513442,131.0023076513442,0.9976923486558036
738,66.2,65.20230057290924,131.40230057290924,0.9976994270907653
739,66.4,65.40229353776517,131.8022935377652,0.9977064622348308
740,66.6,65.60228654551607,132.20228654551607,0.9977134544839288
741,66.8,65.80227959577084,132.60227959577082,0.9977204042291561
742,67.0,66.00227268814308,133.00227268814308,0.9977273118569201
743,67.2,66.20226582225114,133.40226582225114,0.9977341777488675
744,67.4,66.40225899771784,133.80225899771784,0.9977410022821687
745,67.6,66.60225221417065,134.20225221417064,0.9977477858293469
746,67.8,66.80224547124145,134.60224547124145,0.9977545287585485
747,68.0,67.00223876856653,135.00223876856654,0.9977612314334721
748,68.2,67.20223210578649,135.40223210578648,0.99776789421351
749,68.4,67.4022254825462,135.8022254825462,0.9977745174538057
750,68.6,67.60221889849473,136.20221889849472,0.997781101505268
751,68.8,67.80221235328534,136.60221235328532,0.9977876467146558
752,69.0,68.0022058465753,137.0022058465753,0.9977941534247066
753,69.2,68.20219937802592,137.40219937802593,0.9978006219740791
754,69.4,68.40219294730251,137.8021929473025,0.997807052697496
755,69.6,68.6021865540742,138.2021865540742,0.9978134459258001
756,69.8,68.80218019801407,138.60218019801408,0.9978198019859263
757,70.0,69.00217387879891,139.0021738787989,0.9978261212010864
758,70.2,69.20216759610929,139.40216759610928,0.9978324038907118
759,70.4,69.40216134962945,139.80216134962944,0.9978386503705536
760,70.6,69.60215513904723,140.20215513904722,0.9978448609527675
761,70.8,69.8021489640541,140.6021489640541,0.9978510359458994
762,71.0,70.00214282434501,141.00214282434501,0.9978571756549854
763,71.2,70.20213671961845,141.40213671961845,0.9978632803815515
764,71.4,70.40213064957624,141.80213064957624,0.9978693504237697
765,71.6,70.6021246139236,142.20212461392362,0.9978753860763874
766,71.8,70.80211861236921,142.60211861236922,0.9978813876307839
767,72.0,71.00211264462487,143.00211264462487,0.9978873553751271
768,72.2,71.2021067104057,143.4021067104057,0.9978932895943018
769,72.2,71.2021067104057,143.4021067104057,0.9978932895943018
770,72.2,71.2021067104057,143.4021067104057,0.9978932895943018
771,72.2,71.2021067104057,143.4021067104057,0.9978932895943018
772,72.4,71.40210080942997,143.80210080943,0.9978991905700383
773,72.6,71.60209494141913,144.20209494141912,0.9979050585808693
774,72.6,71.60209494141913,144.20209494141912,0.9979050585808693
775,72.8,71.80208910609774,144.60208910609774,0.9979108939022581
776,72.8,71.80208910609774,144.60208910609774,0.9979108939022581
777,73.0,72.00208330319337,145.0020833031934,0.9979166968066266
778,73.2,72.2020775324367,145.4020775324367,0.9979224675632992
779,73.4,72.40207179356126,145.80207179356125,0.9979282064387434
780,73.4,72.40207179356126,145.80207179356125,0.9979282064387434
781,73.6,72.60206608630362,146.2020660863036,0.9979339136963716
782,73.8,72.80206041040321,146.60206041040323,0.9979395895967826
783,74.0,73.00205476560231,147.0020547656023,0.9979452343976902
784,74.2,73.20204915164602,147.40204915164603,0.9979508483539803
785,74.2,73.20204915164602,147.40204915164603,0.9979508483539803
786,74.2,73.20204915164602,147.40204915164603,0.9979508483539803
787,74.4,73.40204356828222,147.80204356828222,0.9979564317177818
788,74.6,73.6020380152615,148.2020380152615,0.9979619847384953
789,74.8,73.80203249233722,148.60203249233723,0.9979675076627785
790,75.0,74.00202699926535,149.00202699926535,0.9979730007346461
791,75.2,74.20202153580453,149.40202153580452,0.9979784641954694
792,75.4,74.40201610171594,149.80201610171594,0.9979838982840619
793,75.6,74.60201069676339,150.20201069676338,0.9979893032366078
794,75.8,74.80200532071316,150.60200532071315,0.9979946792868333
795,76.0,75.00199997333404,151.00199997333402,0.998000026665963
796,76.2,75.2019946543973,151.4019946543973,0.9980053456027065
797,76.4,75.4019893636766,151.80198936367663,0.9980106363234
798,76.6,75.60198410094803,152.20198410094804,0.9980158990519641
799,76.8,75.80197886599004,152.60197886599002,0.9980211340099601
800,77.0,76.00197365858335,153.00197365858335,0.9980263414166473
801,77.2,76.2019684785111,153.4019684785111,0.9980315214888975
802,77.4,76.40196332555858,153.80196332555857,0.9980366744414226
803,77.6,76.6019581995134,154.2019581995134,0.9980418004865896
804,77.8,76.80195310016535,154.60195310016536,0.9980468998346481
805,78.0,77.00194802730643,155.0019480273064,0.9980519726935739
806,78.2,77.20194298073073,155.40194298073072,0.9980570192692682
807,78.4,77.40193796023456,155.80193796023457,0.9980620397654434
808,78.6,77.60193296561626,156.20193296561627,0.9980670343837375
809,78.8,77.80192799667627,156.60192799667627,0.9980720033237276
810,79.0,78.00192305321708,157.00192305321707,0.9980769467829163
811,79.2,78.20191813504321,157.40191813504322,0.998081864956788
812,79.4,78.40191324196114,157.80191324196113,0.9980867580388662
813,79.6,78.60190837377931,158.2019083737793,0.9980916262206847
814,79.8,78.8019035303082,158.6019035303082,0.9980964696918022
815,80.0,79.00189871136008,159.00189871136007,0.9981012886399157
816,80.2,79.20189391674924,159.40189391674926,0.9981060832507609
817,80.4,79.40188914629172,159.80188914629173,0.9981108537082832
818,80.6,79.6018843998055,160.2018843998055,0.9981156001944953
819,80.6,79.6018843998055,160.2018843998055,0.9981156001944953
820,80.8,79.80187967711035,160.60187967711033,0.9981203228896476
821,81.0,80.00187497802786,161.00187497802784,0.9981250219721431
822,81.2,80.20187030238137,161.40187030238138,0.9981296976186371
823,81.4,80.40186564999595,161.80186564999596,0.9981343500040509
824,81.6,80.60186102069851,162.20186102069852,0.998138979301487
825,81.8,80.80185641431761,162.6018564143176,0.998143585682385
826,82.0,81.00185183068348,163.00185183068348,0.9981481693165222
827,82.2,81.20184726962805,163.40184726962804,0.998152730371956
828,82.4,81.40184273098491,163.8018427309849,0.9981572690150955
829,82.6,81.60183821458925,164.20183821458926,0.9981617854107441
830,82.8,81.80183372027793,164.6018337202779,0.9981662797220707
831,83.0,82.00182924788933,165.00182924788933,0.9981707521106671
832,83.2,82.20182479726347,165.4018247972635,0.9981752027365332
833,83.4,82.40182036824186,165.80182036824186,0.9981796317581484
834,83.6,82.60181596066758,166.20181596066757,0.9981840393324148
835,83.8,82.80181157438524,166.60181157438524,0.9981884256147566
836,84.0,83.00180720924094,167.00180720924095,0.9981927907590631
837,84.2,83.2018028650822,167.4018028650822,0.9981971349178025
838,84.4,83.40179854175808,167.8017985417581,0.9982014582419225
839,84.4,83.40179854175808,167.8017985417581,0.9982014582419225
840,84.6,83.60179423911904,168.20179423911904,0.9982057608809498
841,84.8,83.80178995701702,168.60178995701702,0.9982100429829757
842,85.0,84.00178569530532,169.00178569530533,0.9982143046946845
843,85.2,84.20178145383862,169.40178145383862,0.9982185461613824
844,85.4,84.40177723247301,169.801777232473,0.9982227675269968
845,85.6,84.60177303106595,170.20177303106595,0.9982269689340484
846,85.6,84.60177303106595,170.20177303106595,0.9982269689340484
847,85.8,84.80176884947625,170.60176884947623,0.9982311505237504
848,86.0,85.00176468756398,171.001764687564,0.998235312436023
849,86.2,85.20176054519061,171.4017605451906,0.9982394548093936
850,86.4,85.40175642221887,171.8017564222189,0.9982435777811389
851,86.6,85.60175231851272,172.20175231851272,0.9982476814872712
852,86.8,85.8017482339375,172.60174823393749,0.998251766062495
853,87.0,86.00174416835974,173.00174416835972,0.9982558316402645
854,87.2,86.20174012164719,173.4017401216472,0.9982598783528118
855,87.4,86.40173609366887,173.80173609366886,0.9982639063311325
856,87.6,86.60173208429494,174.20173208429492,0.9982679157050569
857,87.8,86.80172809339683,174.60172809339684,0.9982719066031649
858,88.0,87.00172412084717,175.00172412084717,0.9982758791528283
859,88.2,87.20172016651965,175.40172016651965,0.9982798334803533
860,88.4,87.40171623028921,175.80171623028923,0.9982837697107954
861,88.4,87.40171623028921,175.80171623028923,0.9982837697107954
862,88.6,87.60171231203186,176.20171231203187,0.9982876879681299
863,88.8,87.80170841162487,176.60170841162488,0.9982915883751247
864,89.0,88.00170452894649,177.0017045289465,0.9982954710535097
865,89.2,88.2017006638761,177.4017006638761,0.9982993361239068
866,89.4,88.40169681629419,177.8016968162942,0.998303183705815
867,89.6,88.60169298608237,178.20169298608238,0.9983070139176249
868,89.8,88.80168917312328,178.60168917312328,0.9983108268767182
869,90.0,89.00168537730057,179.0016853773006,0.9983146226994251
870,90.2,89.20168159849902,179.401681598499,0.9983184015009812
871,90.4,89.40167783660439,179.8016778366044,0.9983221633956134
872,90.6,89.60167409150343,180.20167409150343,0.9983259084965681
873,90.8,89.80167036308399,180.601670363084,0.9983296369160115
874,91.0,90.00166665123484,181.00166665123484,0.9983333487651578
875,91.2,90.20166295584578,181.40166295584578,0.9983370441542263
876,91.4,90.40165927680751,181.80165927680753,0.9983407231924986
877,91.6,90.6016556140118,182.2016556140118,0.9983443859881902
878,91.8,90.80165196735133,182.60165196735133,0.9983480326486642
879,92.0,91.0016483367197,183.0016483367197,0.9983516632803031
880,92.2,91.20164472201145,183.40164472201144,0.9983552779885514
881,92.4,91.40164112312208,183.80164112312207,0.9983588768779299
882,92.6,91.60163753994794,184.20163753994794,0.99836246005205
883,92.8,91.80163397238634,184.60163397238634,0.9983660276136561
884,93.0,92.00163042033549,185.0016304203355,0.9983695796645122
885,93.2,92.20162688369442,185.4016268836944,0.9983731163055864
886,93.4,92.40162336236307,185.80162336236307,0.9983766376369374
887,93.6,92.60161985624224,186.20161985624225,0.9983801437577569
888,93.8,92.80161636523363,186.6016163652336,0.9983836347663697
889,94.0,93.00161288923972,187.0016128892397,0.9983871107602766
890,94.0,93.00161288923972,187.0016128892397,0.9983871107602766
891,94.2,93.20160942816385,187.40160942816385,0.9983905718361541
892,94.2,93.20160942816385,187.40160942816385,0.9983905718361541
893,94.4,93.40160598191018,187.8016059819102,0.9983940180898259
894,94.6,93.60160255038372,188.2016025503837,0.9983974496162773
895,94.8,93.80159913349024,188.60159913349025,0.9984008665097548
896,95.0,94.00159573113639,189.00159573113638,0.9984042688636094
897,95.2,94.20159234322954,189.40159234322954,0.9984076567704676
898,95.4,94.40158896967783,189.80158896967782,0.998411030322174
899,95.6,94.60158561039026,190.20158561039025,0.998414389609735
900,95.8,94.80158226527656,190.60158226527656,0.9984177347234322
901,96.0,95.00157893424719,191.0015789342472,0.9984210657528081
902,96.2,95.2015756172134,191.40157561721338,0.9984243827866095
903,96.4,95.40157231408715,191.80157231408714,0.9984276859128585
904,96.6,95.60156902478116,192.20156902478115,0.9984309752188381
905,96.8,95.80156574920892,192.60156574920893,0.9984342507910782
906,97.0,96.00156248728454,193.00156248728456,0.998437512715455
907,97.2,96.20155923892294,193.40155923892294,0.9984407610770631
908,97.2,96.20155923892294,193.40155923892294,0.9984407610770631
909,97.4,96.40155600403968,193.8015560040397,0.9984439959603293
910,97.6,96.60155278255107,194.20155278255106,0.998447217448927
911,97.8,96.80154957437406,194.60154957437408,0.9984504256259328
912,98.0,97.00154637942633,195.00154637942632,0.9984536205736703
913,98.2,97.20154319762624,195.40154319762624,0.9984568023737665
914,98.4,97.40154002889275,195.80154002889276,0.9984599711072519
915,98.6,97.60153687314558,196.20153687314559,0.9984631268544177
916,98.8,97.80153373030505,196.60153373030505,0.9984662696949442
917,99.0,98.00153060029214,197.00153060029214,0.998469399707858
918,99.2,98.2015274830285,197.4015274830285,0.9984725169715034
919,99.4,98.40152437843633,197.80152437843634,0.9984756215636708
920,99.6,98.60152128643857,198.20152128643855,0.9984787135614255
921,99.8,98.80151820695873,198.60151820695873,0.9984817930412646
922,100.0,99.00151513992097,199.00151513992097,0.9984848600790315
923,100.2,99.20151208525,199.40151208525,0.998487914750001
924,100.4,99.40150904287117,199.80150904287117,0.998490957128837
925,100.6,99.60150601271046,200.20150601271047,0.9984939872895353
926,100.8,99.80150299469442,200.6015029946944,0.9984970053055804
927,101.0,100.00149998875017,201.00149998875017,0.9985000112498312
928,101.2,100.20149699480542,201.40149699480543,0.9985030051945785
929,101.4,100.40149401278848,201.80149401278848,0.99850598721153
930,101.6,100.60149104262818,202.20149104262816,0.9985089573718113
931,101.8,100.80148808425398,202.60148808425396,0.9985119157460218
932,102.0,101.00148513759586,203.00148513759586,0.9985148624041358
933,102.2,101.20148220258437,203.40148220258436,0.9985177974156301
934,102.4,101.40147927915056,203.80147927915056,0.9985207208494415
935,102.6,101.60147636722608,204.20147636722606,0.9985236327739102
936,102.8,101.80147346674309,204.60147346674307,0.9985265332569071
937,103.0,102.00147057763431,205.0014705776343,0.9985294223656922
938,103.2,102.20146769983296,205.40146769983295,0.9985323001670423
939,103.4,102.40146483327278,205.8014648332728,0.9985351667272226
940,103.6,102.601461977888,206.201461977888,0.998538022112001
941,103.8,102.80145913361346,206.60145913361345,0.9985408663865343
942,104.0,103.0014563003844,207.0014563003844,0.9985436996155954
943,104.2,103.20145347813663,207.40145347813663,0.9985465218633749
944,104.4,103.40145066680641,207.80145066680643,0.9985493331935942
945,104.6,103.6014478663305,208.2014478663305,0.9985521336694916
946,104.8,103.8014450766462,208.6014450766462,0.9985549233537938
947,104.8,103.8014450766462,208.6014450766462,0.9985549233537938
948,105.0,104.00144229769124,209.00144229769126,0.9985577023087586
949,105.2,104.20143952940383,209.40143952940383,0.9985604705961748
950,105.4,104.40143677172264,209.80143677172265,0.9985632282773622
951,105.6,104.60143402458687,210.20143402458686,0.9985659754131291
952,105.8,104.80143128793613,210.60143128793612,0.9985687120638715
953,106.0,105.00142856171053,211.00142856171053,0.9985714382894741
954,106.2,105.2014258458506,211.4014258458506,0.9985741541494093
955,106.4,105.4014231402973,211.8014231402973,0.9985768597027089
956,106.6,105.6014204449921,212.2014204449921,0.9985795550078933
957,106.8,105.80141775987691,212.6014177598769,0.9985822401230848
958,107.0,106.00141508489403,213.00141508489403,0.9985849151059654
959,107.2,106.2014124199862,213.4014124199862,0.9985875800138047
960,107.2,106.2014124199862,213.4014124199862,0.9985875800138047
961,107.4,106.40140976509663,213.80140976509665,0.9985902349033751
962,107.6,106.60140712016891,214.2014071201689,0.9985928798310795
963,107.8,106.8014044851471,214.6014044851471,0.9985955148528944
964,108.0,107.00140185997564,215.00140185997566,0.998598140024356
965,108.2,107.2013992445994,215.40139924459942,0.9986007554006022
966,108.4,107.40139663896369,215.8013966389637,0.9986033610363165
967,108.6,107.60139404301412,216.20139404301412,0.9986059569858696
968,108.8,107.80139145669688,216.6013914566969,0.9986085433031207
969,109.0,108.00138887995838,217.00138887995837,0.9986111200416161
970,109.2,108.20138631274556,217.40138631274556,0.9986136872544478
971,109.4,108.40138375500564,217.80138375500565,0.9986162449943663
972,109.6,108.60138120668631,218.2013812066863,0.9986187933136819
973,109.8,108.80137866773563,218.60137866773562,0.9986213322643636
974,110.0,109.00137613810203,219.00137613810205,0.9986238618979684
975,110.2,109.20137361773432,219.40137361773432,0.9986263822656838
976,110.2,109.20137361773432,219.40137361773432,0.9986263822656838
977,110.4,109.40137110658166,219.80137110658166,0.998628893418342
978,110.6,109.6013686045936,220.2013686045936,0.9986313954063917
979,110.8,109.80136611172011,220.6013661117201,0.9986338882798833
980,111.0,110.00136362791145,221.00136362791145,0.9986363720885549
981,111.2,110.20136115311824,221.40136115311824,0.9986388468817609
982,111.2,110.20136115311824,221.40136115311824,0.9986388468817609
983,111.4,110.40135868729152,221.80135868729153,0.9986413127084859
984,111.6,110.60135623038262,222.2013562303826,0.9986437696173738
985,111.8,110.80135378234328,222.60135378234327,0.998646217656713
986,112.0,111.00135134312553,223.00135134312552,0.9986486568744652
987,112.2,111.20134891268181,223.4013489126818,0.9986510873181942
988,112.4,111.40134649096481,223.80134649096482,0.9986535090351936
989,112.4,111.40134649096481,223.80134649096482,0.9986535090351936
990,112.6,111.60134407792766,224.20134407792767,0.9986559220723308
991,112.8,111.80134167352375,224.60134167352373,0.9986583264762459
992,113.0,112.00133927770685,225.00133927770685,0.9986607222931525
993,113.2,112.20133689043102,225.40133689043103,0.9986631095689802
994,113.4,112.4013345116507,225.8013345116507,0.9986654883493031
995,113.6,112.60133214132058,226.20133214132056,0.9986678586794113
996,113.8,112.80132977939577,226.60132977939577,0.9986702206042253
997,114.0,113.00132742583159,227.0013274258316,0.9986725741684097
998,114.2,113.20132508058374,227.40132508058375,0.9986749194162599
999,114.4,113.40132274360823,227.80132274360824,0.9986772563917725


==> figs/dom6.csv <==
episode,mean,stderr,upper,lower
0,0.0,0.0,0.0,0.0
1,0.0,0.0,0.0,0.0
2,0.0,0.0,0.0,0.0
3,0.0,0.0,0.0,0.0
4,0.0,0.0,0.0,0.0
5,0.0,0.0,0.0,0.0
6,0.0,0.0,0.0,0.0
7,0.0,0.0,0.0,0.0
8,0.0,0.0,0.0,0.0
9,0.0,0.0,0.0,0.0
10,0.0,0.0,0.0,0.0
11,0.0,0.0,0.0,0.0
12,0.0,0.0,0.0,0.0
13,0.0,0.0,0.0,0.0
14,0.0,0.0,0.0,0.0
15,0.0,0.0,0.0,0.0
16,0.0,0.0,0.0,0.0
17,0.0,0.0,0.0,0.0
18,0.0,0.0,0.0,0.0
19,0.0,0.0,0.0,0.0
20,0.0,0.0,0.0,0.0
21,0.0,0.0,0.0,0.0
22,0.0,0.0,0.0,0.0
23,0.0,0.0,0.0,0.0
24,0.0,0.0,0.0,0.0
25,0.0,0.0,0.0,0.0
26,0.0,0.0,0.0,0.0
27,0.0,0.0,0.0,0.0
28,0.0,0.0,0.0,0.0
29,0.0,0.0,0.0,0.0
30,0.0,0.0,0.0,0.0
31,0.0,0.0,0.0,0.0
32,0.0,0.0,0.0,0.0
33,0.0,0.0,0.0,0.0
34,0.0,0.0,0.0,0.0
35,0.0,0.0,0.0,0.0
36,0.0,0.0,0.0,0.0
37,0.0,0.0,0.0,0.0
38,0.0,0.0,0.0,0.0
39,0.0,0.0,0.0,0.0
40,0.0,0.0,0.0,0.0
41,0.0,0.0,0.0,0.0
42,0.0,0.0,0.0,0.0
43,0.0,0.0,0.0,0.0
44,0.0,0.0,0.0,0.0
45,0.0,0.0,0.0,0.0
46,0.0,0.0,0.0,0.0
47,0.0,0.0,0.0,0.0
48,0.0,0.0,0.0,0.0
49,0.0,0.0,0.0,0.0
50,0.0,0.0,0.0,0.0
51,0.0,0.0,0.0,0.0
52,0.0,0.0,0.0,0.0
53,0.0,0.0,0.0,0.0
54,0.0,0.0,0.0,0.0
55,0.0,0.0,0.0,0.0
56,0.0,0.0,0.0,0.0
57,0.0,0.0,0.0,0.0
58,0.0,0.0,0.0,0.0
59,0.0,0.0,0.0,0.0
60,0.0,0.0,0.0,0.0
61,0.0,0.0,0.0,0.0
62,0.0,0.0,0.0,0.0
63,0.0,0.0,0.0,0.0
64,0.0,0.0,0.0,0.0
65,0.0,0.0,0.0,0.0
66,0.0,0.0,0.0,0.0
67,0.0,0.0,0.0,0.0
68,0.0,0.0,0.0,0.0
69,0.0,0.0,0.0,0.0
70,0.0,0.0,0.0,0.0
71,0.0,0.0,0.0,0.0
72,0.0,0.0,0.0,0.0
73,0.0,0.0,0.0,0.0
74,0.0,0.0,0.0,0.0
75,0.0,0.0,0.0,0.0
76,0.0,0.0,0.0,0.0
77,0.0,0.0,0.0,0.0
78,0.0,0.0,0.0,0.0
79,0.0,0.0,0.0,0.0
80,0.0,0.0,0.0,0.0
81,0.0,0.0,0.0,0.0
82,0.0,0.0,0.0,0.0
83,0.0,0.0,0.0,0.0
84,0.0,0.0,0.0,0.0
85,0.0,0.0,0.0,0.0
86,0.0,0.0,0.0,0.0
87,0.0,0.0,0.0,0.0
88,0.0,0.0,0.0,0.0
89,0.0,0.0,0.0,0.0
90,0.0,0.0,0.0,0.0
91,0.0,0.0,0.0,0.0
92,0.0,0.0,0.0,0.0
93,0.0,0.0,0.0,0.0
94,0.0,0.0,0.0,0.0
95,0.0,0.0,0.0,0.0
96,0.0,0.0,0.0,0.0
97,0.0,0.0,0.0,0.0
98,0.0,0.0,0.0,0.0
99,0.0,0.0,0.0,0.0
100,0.0,0.0,0.0,0.0
101,0.0,0.0,0.0,0.0
102,0.0,0.0,0.0,0.0
103,0.0,0.0,0.0,0.0
104,0.0,0.0,0.0,0.0
105,0.0,0.0,0.0,0.0
106,0.0,0.0,0.0,0.0
107,0.0,0.0,0.0,0.0
108,0.0,0.0,0.0,0.0
109,0.0,0.0,0.0,0.0
110,0.0,0.0,0.0,0.0
111,0.0,0.0,0.0,0.0
112,0.0,0.0,0.0,0.0
113,0.0,0.0,0.0,0.0
114,0.0,0.0,0.0,0.0
115,0.0,0.0,0.0,0.0
116,0.0,0.0,0.0,0.0
117,0.0,0.0,0.0,0.0
118,0.0,0.0,0.0,0.0
119,0.0,0.0,0.0,0.0
120,0.0,0.0,0.0,0.0
121,0.0,0.0,0.0,0.0
122,0.0,0.0,0.0,0.0
123,0.0,0.0,0.0,0.0
124,0.0,0.0,0.0,0.0
125,0.0,0.0,0.0,0.0
126,0.0,0.0,0.0,0.0
127,0.0,0.0,0.0,0.0
128,0.0,0.0,0.0,0.0
129,0.0,0.0,0.0,0.0
130,0.0,0.0,0.0,0.0
131,0.0,0.0,0.0,0.0
132,0.0,0.0,0.0,0.0
133,0.0,0.0,0.0,0.0
134,0.0,0.0,0.0,0.0
135,0.0,0.0,0.0,0.0
136,0.0,0.0,0.0,0.0
137,0.0,0.0,0.0,0.0
138,0.0,0.0,0.0,0.0
139,0.0,0.0,0.0,0.0
140,0.0,0.0,0.0,0.0
141,0.0,0.0,0.0,0.0
142,0.0,0.0,0.0,0.0
143,0.0,0.0,0.0,0.0
144,0.0,0.0,0.0,0.0
145,0.0,0.0,0.0,0.0
146,0.0,0.0,0.0,0.0
147,0.0,0.0,0.0,0.0
148,0.0,0.0,0.0,0.0
149,0.0,0.0,0.0,0.0
150,0.0,0.0,0.0,0.0
151,0.0,0.0,0.0,0.0
152,0.0,0.0,0.0,0.0
153,0.0,0.0,0.0,0.0
154,0.0,0.0,0.0,0.0
155,0.0,0.0,0.0,0.0
156,0.0,0.0,0.0,0.0
157,0.0,0.0,0.0,0.0
158,0.0,0.0,0.0,0.0
159,0.0,0.0,0.0,0.0
160,0.0,0.0,0.0,0.0
161,0.0,0.0,0.0,0.0
162,0.0,0.0,0.0,0.0
163,0.0,0.0,0.0,0.0
164,0.0,0.0,0.0,0.0
165,0.0,0.0,0.0,0.0
166,0.0,0.0,0.0,0.0
167,0.0,0.0,0.0,0.0
168,0.0,0.0,0.0,0.0
169,0.0,0.0,0.0,0.0
170,0.0,0.0,0.0,0.0
171,0.0,0.0,0.0,0.0
172,0.0,0.0,0.0,0.0
173,0.0,0.0,0.0,0.0
174,0.0,0.0,0.0,0.0
175,0.0,0.0,0.0,0.0
176,0.0,0.0,0.0,0.0
177,0.0,0.0,0.0,0.0
178,0.0,0.0,0.0,0.0
179,0.0,0.0,0.0,0.0
180,0.0,0.0,0.0,0.0
181,0.0,0.0,0.0,0.0
182,0.0,0.0,0.0,0.0
183,0.0,0.0,0.0,0.0
184,0.0,0.0,0.0,0.0
185,0.0,0.0,0.0,0.0
186,0.0,0.0,0.0,0.0
187,0.0,0.0,0.0,0.0
188,0.0,0.0,0.0,0.0
189,0.0,0.0,0.0,0.0
190,0.0,0.0,0.0,0.0
191,0.0,0.0,0.0,0.0
192,0.0,0.0,0.0,0.0
193,0.0,0.0,0.0,0.0
194,0.0,0.0,0.0,0.0
195,0.0,0.0,0.0,0.0
196,0.0,0.0,0.0,0.0
197,0.0,0.0,0.0,0.0
198,0.0,0.0,0.0,0.0
199,0.0,0.0,0.0,0.0
200,0.0,0.0,0.0,0.0
201,0.0,0.0,0.0,0.0
202,0.0,0.0,0.0,0.0
203,0.0,0.0,0.0,0.0
204,0.0,0.0,0.0,0.0
205,0.0,0.0,0.0,0.0
206,0.0,0.0,0.0,0.0
207,0.0,0.0,0.0,0.0
208,0.0,0.0,0.0,0.0
209,0.0,0.0,0.0,0.0
210,0.0,0.0,0.0,0.0
211,0.0,0.0,0.0,0.0
212,0.0,0.0,0.0,0.0
213,0.0,0.0,0.0,0.0
214,0.0,0.0,0.0,0.0
215,0.0,0.0,0.0,0.0
216,0.0,0.0,0.0,0.0
217,0.0,0.0,0.0,0.0
218,0.0,0.0,0.0,0.0
219,0.0,0.0,0.0,0.0
220,0.0,0.0,0.0,0.0
221,0.0,0.0,0.0,0.0
222,0.0,0.0,0.0,0.0
223,0.0,0.0,0.0,0.0
224,0.0,0.0,0.0,0.0
225,0.0,0.0,0.0,0.0
226,0.0,0.0,0.0,0.0
227,0.0,0.0,0.0,0.0
228,0.0,0.0,0.0,0.0
229,0.0,0.0,0.0,0.0
230,0.0,0.0,0.0,0.0
231,0.0,0.0,0.0,0.0
232,0.0,0.0,0.0,0.0
233,0.0,0.0,0.0,0.0
234,0.0,0.0,0.0,0.0
235,0.0,0.0,0.0,0.0
236,0.0,0.0,0.0,0.0
237,0.0,0.0,0.0,0.0
238,0.0,0.0,0.0,0.0
239,0.0,0.0,0.0,0.0
240,0.0,0.0,0.0,0.0
241,0.0,0.0,0.0,0.0
242,0.0,0.0,0.0,0.0
243,0.0,0.0,0.0,0.0
244,0.0,0.0,0.0,0.0
245,0.0,0.0,0.0,0.0
246,0.0,0.0,0.0,0.0
247,0.0,0.0,0.0,0.0
248,0.0,0.0,0.0,0.0
249,0.0,0.0,0.0,0.0
250,0.0,0.0,0.0,0.0
251,0.0,0.0,0.0,0.0
252,0.0,0.0,0.0,0.0
253,0.0,0.0,0.0,0.0
254,0.0,0.0,0.0,0.0
255,0.0,0.0,0.0,0.0
256,0.0,0.0,0.0,0.0
257,0.0,0.0,0.0,0.0
258,0.0,0.0,0.0,0.0
259,0.0,0.0,0.0,0.0
260,0.0,0.0,0.0,0.0
261,0.0,0.0,0.0,0.0
262,0.0,0.0,0.0,0.0
263,0.0,0.0,0.0,0.0
264,0.0,0.0,0.0,0.0
265,0.0,0.0,0.0,0.0
266,0.0,0.0,0.0,0.0
267,0.2,0.2,0.4,0.0
268,0.2,0.2,0.4,0.0
269,0.2,0.2,0.4,0.0
270,0.2,0.2,0.4,0.0
271,0.2,0.2,0.4,0.0
272,0.2,0.2,0.4,0.0
273,0.2,0.2,0.4,0.0
274,0.2,0.2,0.4,0.0
275,0.2,0.2,0.4,0.0
276,0.2,0.2,0.4,0.0
277,0.2,0.2,0.4,0.0
278,0.2,0.2,0.4,0.0
279,0.2,0.2,0.4,0.0
280,0.2,0.2,0.4,0.0
281,0.2,0.2,0.4,0.0
282,0.2,0.2,0.4,0.0
283,0.2,0.2,0.4,0.0
284,0.2,0.2,0.4,0.0
285,0.2,0.2,0.4,0.0
286,0.2,0.2,0.4,0.0
287,0.2,0.2,0.4,0.0
288,0.2,0.2,0.4,0.0
289,0.2,0.2,0.4,0.0
290,0.2,0.2,0.4,0.0
291,0.2,0.2,0.4,0.0
292,0.2,0.2,0.4,0.0
293,0.2,0.2,0.4,0.0
294,0.2,0.2,0.4,0.0
295,0.2,0.2,0.4,0.0
296,0.2,0.2,0.4,0.0
297,0.2,0.2,0.4,0.0
298,0.2,0.2,0.4,0.0
299,0.2,0.2,0.4,0.0
300,0.2,0.2,0.4,0.0
301,0.2,0.2,0.4,0.0
302,0.2,0.2,0.4,0.0
303,0.2,0.2,0.4,0.0
304,0.2,0.2,0.4,0.0
305,0.2,0.2,0.4,0.0
306,0.2,0.2,0.4,0.0
307,0.2,0.2,0.4,0.0
308,0.2,0.2,0.4,0.0
309,0.2,0.2,0.4,0.0
310,0.2,0.2,0.4,0.0
311,0.2,0.2,0.4,0.0
312,0.2,0.2,0.4,0.0
313,0.2,0.2,0.4,0.0
314,0.2,0.2,0.4,0.0
315,0.2,0.2,0.4,0.0
316,0.2,0.2,0.4,0.0
317,0.2,0.2,0.4,0.0
318,0.2,0.2,0.4,0.0
319,0.2,0.2,0.4,0.0
320,0.2,0.2,0.4,0.0
321,0.2,0.2,0.4,0.0
322,0.2,0.2,0.4,0.0
323,0.2,0.2,0.4,0.0
324,0.2,0.2,0.4,0.0
325,0.2,0.2,0.4,0.0
326,0.2,0.2,0.4,0.0
327,0.2,0.2,0.4,0.0
328,0.2,0.2,0.4,0.0
329,0.2,0.2,0.4,0.0
330,0.2,0.2,0.4,0.0
331,0.2,0.2,0.4,0.0
332,0.2,0.2,0.4,0.0
333,0.2,0.2,0.4,0.0
334,0.2,0.2,0.4,0.0
335,0.2,0.2,0.4,0.0
336,0.2,0.2,0.4,0.0
337,0.2,0.2,0.4,0.0
338,0.4,0.4,0.8,0.0
339,0.4,0.4,0.8,0.0
340,0.4,0.4,0.8,0.0
341,0.4,0.4,0.8,0.0
342,0.4,0.4,0.8,0.0
343,0.4,0.4,0.8,0.0
344,0.4,0.4,0.8,0.0
345,0.4,0.4,0.8,0.0
346,0.4,0.4,0.8,0.0
347,0.4,0.4,0.8,0.0
348,0.4,0.4,0.8,0.0
349,0.4,0.4,0.8,0.0
350,0.4,0.4,0.8,0.0
351,0.4,0.4,0.8,0.0
352,0.4,0.4,0.8,0.0
353,0.4,0.4,0.8,0.0
354,0.4,0.4,0.8,0.0
355,0.6,0.6,1.2,0.0
356,0.6,0.6,1.2,0.0
357,0.6,0.6,1.2,0.0
358,0.6,0.6,1.2,0.0
359,0.8,0.8,1.6,0.0
360,0.8,0.8,1.6,0.0
361,0.8,0.8,1.6,0.0
362,0.8,0.8,1.6,0.0
363,0.8,0.8,1.6,0.0
364,1.0,1.0,2.0,0.0
365,1.0,1.0,2.0,0.0
366,1.0,1.0,2.0,0.0
367,1.2,1.2,2.4,0.0
368,1.2,1.2,2.4,0.0
369,1.2,1.2,2.4,0.0
370,1.4,1.4,2.8,0.0
371,1.6,1.6,3.2,0.0
372,1.8,1.7999999999999998,3.5999999999999996,2.220446049250313e-16
373,2.0,2.0,4.0,0.0
374,2.2,2.2,4.4,0.0
375,2.2,2.2,4.4,0.0
376,2.4,2.4,4.8,0.0
377,2.4,2.4,4.8,0.0
378,2.4,2.4,4.8,0.0
379,2.4,2.4,4.8,0.0
380,2.6,2.5999999999999996,5.199999999999999,4.440892098500626e-16
381,2.8,2.8,5.6,0.0
382,2.8,2.8,5.6,0.0
383,2.8,2.8,5.6,0.0
384,3.0,3.0,6.0,0.0
385,3.0,3.0,6.0,0.0
386,3.2,3.2,6.4,0.0
387,3.2,3.2,6.4,0.0
388,3.4,3.4,6.8,0.0
389,3.6,3.5999999999999996,7.199999999999999,4.440892098500626e-16
390,3.6,3.5999999999999996,7.199999999999999,4.440892098500626e-16
391,3.6,3.5999999999999996,7.199999999999999,4.440892098500626e-16
392,3.6,3.5999999999999996,7.199999999999999,4.440892098500626e-16
393,3.6,3.5999999999999996,7.199999999999999,4.440892098500626e-16
394,3.8,3.8,7.6,0.0
395,3.8,3.8,7.6,0.0
396,3.8,3.8,7.6,0.0
397,3.8,3.8,7.6,0.0
398,4.0,4.0,8.0,0.0
399,4.0,4.0,8.0,0.0
400,4.0,4.0,8.0,0.0
401,4.2,4.2,8.4,0.0
402,4.4,4.4,8.8,0.0
403,4.6,4.6,9.2,0.0
404,4.8,4.8,9.6,0.0
405,4.8,4.8,9.6,0.0
406,4.8,4.8,9.6,0.0
407,5.0,5.0,10.0,0.0
408,5.2,5.199999999999999,10.399999999999999,8.881784197001252e-16
409,5.2,5.199999999999999,10.399999999999999,8.881784197001252e-16
410,5.4,5.4,10.8,0.0
411,5.4,5.4,10.8,0.0
412,5.4,5.4,10.8,0.0
413,5.4,5.4,10.8,0.0
414,5.6,5.6,11.2,0.0
415,5.8,5.8,11.6,0.0
416,5.8,5.8,11.6,0.0
417,6.0,6.0,12.0,0.0
418,6.0,6.0,12.0,0.0
419,6.0,6.0,12.0,0.0
420,6.0,6.0,12.0,0.0
421,6.0,6.0,12.0,0.0
422,6.0,6.0,12.0,0.0
423,6.2,6.2,12.4,0.0
424,6.2,6.2,12.4,0.0
425,6.4,6.4,12.8,0.0
426,6.6,6.599999999999999,13.2,8.881784197001252e-16
427,6.6,6.599999999999999,13.2,8.881784197001252e-16
428,6.6,6.599999999999999,13.2,8.881784197001252e-16
429,6.8,6.8,13.6,0.0
430,7.0,7.0,14.0,0.0
431,7.2,7.199999999999999,14.399999999999999,8.881784197001252e-16
432,7.2,7.199999999999999,14.399999999999999,8.881784197001252e-16
433,7.2,7.199999999999999,14.399999999999999,8.881784197001252e-16
434,7.2,7.199999999999999,14.399999999999999,8.881784197001252e-16
435,7.4,7.4,14.8,0.0
436,7.6,7.6,15.2,0.0
437,7.8,7.799999999999999,15.599999999999998,8.881784197001252e-16
438,7.8,7.799999999999999,15.599999999999998,8.881784197001252e-16
439,8.0,8.0,16.0,0.0
440,8.2,8.2,16.4,0.0
441,8.4,8.4,16.8,0.0
442,8.6,8.6,17.2,0.0
443,8.6,8.6,17.2,0.0
444,8.6,8.6,17.2,0.0
445,8.6,8.6,17.2,0.0
446,8.6,8.6,17.2,0.0
447,8.8,8.8,17.6,0.0
448,8.8,8.8,17.6,0.0
449,9.0,9.0,18.0,0.0
450,9.2,9.2,18.4,0.0
451,9.2,9.2,18.4,0.0
452,9.4,9.4,18.8,0.0
453,9.6,9.6,19.2,0.0
454,9.8,9.8,19.6,0.0
455,10.0,10.0,20.0,0.0
456,10.0,10.0,20.0,0.0
457,10.2,10.2,20.4,0.0
458,10.2,10.2,20.4,0.0
459,10.4,10.399999999999999,20.799999999999997,1.7763568394002505e-15
460,10.6,10.6,21.2,0.0
461,10.8,10.8,21.6,0.0
462,10.8,10.8,21.6,0.0
463,11.0,11.0,22.0,0.0
464,11.0,11.0,22.0,0.0
465,11.0,11.0,22.0,0.0
466,11.0,11.0,22.0,0.0
467,11.0,11.0,22.0,0.0
468,11.2,11.2,22.4,0.0
469,11.4,11.4,22.8,0.0
470,11.6,11.6,23.2,0.0
471,11.8,11.799999999999999,23.6,1.7763568394002505e-15
472,12.0,12.0,24.0,0.0
473,12.0,12.0,24.0,0.0
474,12.2,12.2,24.4,0.0
475,12.4,12.4,24.8,0.0
476,12.4,12.4,24.8,0.0
477,12.6,12.6,25.2,0.0
478,12.8,12.8,25.6,0.0
479,13.0,13.0,26.0,0.0
480,13.2,13.199999999999998,26.4,1.7763568394002505e-15
481,13.2,13.199999999999998,26.4,1.7763568394002505e-15
482,13.4,13.4,26.8,0.0
483,13.6,13.351404420509477,26.951404420509476,0.24859557949052302
484,13.8,13.551383693187939,27.35138369318794,0.24861630681206215
485,14.0,13.751363568752009,27.75136356875201,0.2486364312479914
486,14.0,13.751363568752009,27.75136356875201,0.2486364312479914
487,14.2,13.95134402127623,28.15134402127623,0.24865597872376988
488,14.4,14.15132502630054,28.55132502630054,0.24867497369946
489,14.6,14.35130656072819,28.95130656072819,0.24869343927180942
490,14.8,14.551288602732061,29.351288602732062,0.24871139726793956
491,15.0,14.751271131668618,29.751271131668616,0.24872886833138175
492,15.0,14.751271131668618,29.751271131668616,0.24872886833138175
493,15.0,14.751271131668618,29.751271131668616,0.24872886833138175
494,15.0,14.751271131668618,29.751271131668616,0.24872886833138175
495,15.0,14.751271131668618,29.751271131668616,0.24872886833138175
496,15.2,14.951254127998759,30.151254127998758,0.24874587200124054
497,15.2,14.951254127998759,30.151254127998758,0.24874587200124054
498,15.4,15.151237573214933,30.551237573214934,0.248762426785067
499,15.6,15.351221449773956,30.951221449773954,0.248778550226044
500,15.6,15.351221449773956,30.951221449773954,0.248778550226044
501,15.8,15.551205741035,31.351205741035002,0.24879425896500074
502,15.8,15.551205741035,31.351205741035002,0.24879425896500074
503,15.8,15.551205741035,31.351205741035002,0.24879425896500074
504,16.0,15.751190431202334,31.751190431202332,0.24880956879766636
505,16.2,15.95117550527233,32.15117550527233,0.24882449472766943
506,16.2,15.95117550527233,32.15117550527233,0.24882449472766943
507,16.2,15.95117550527233,32.15117550527233,0.24882449472766943
508,16.4,16.15116094898444,32.55116094898444,0.24883905101555825
509,16.6,16.351146748775758,32.951146748775756,0.24885325122424362
510,16.8,16.55113289173886,33.35113289173886,0.2488671082611411
511,17.0,16.751119365582706,33.75111936558271,0.24888063441729358
512,17.2,16.951106158596257,34.15110615859626,0.24889384140374204
513,17.2,16.951106158596257,34.15110615859626,0.24889384140374204
514,17.2,16.951106158596257,34.15110615859626,0.24889384140374204
515,17.4,17.151093259614672,34.551093259614674,0.24890674038532623
516,17.6,17.351080657987847,34.951080657987845,0.2489193420121545
517,17.6,17.351080657987847,34.951080657987845,0.2489193420121545
518,17.8,17.551068343551055,35.351068343551056,0.24893165644894566
519,18.0,17.751056306597643,35.75105630659765,0.24894369340235656
520,18.0,17.751056306597643,35.75105630659765,0.24894369340235656
521,18.2,17.951044537853498,36.151044537853494,0.2489554621465011
522,18.4,18.151033028453224,36.55103302845322,0.24896697154677483
523,18.6,18.35102176991788,36.95102176991789,0.24897823008211972
524,18.8,18.55101075413413,37.35101075413413,0.24898924586587157
525,18.8,18.55101075413413,37.35101075413413,0.24898924586587157
526,18.8,18.55101075413413,37.35101075413413,0.24898924586587157
527,19.0,18.750999973334753,37.75099997333476,0.24900002666524657
528,19.2,18.95098942008042,38.15098942008042,0.24901057991958098
529,19.4,19.150979087242508,38.55097908724251,0.24902091275749072
530,19.8,19.303885619221845,39.10388561922184,0.49611438077815606
531,20.0,19.503845774615833,39.50384577461583,0.4961542253841671
532,20.0,19.503845774615833,39.50384577461583,0.4961542253841671
533,20.2,19.7038067388005,39.9038067388005,0.496193261199501
534,20.4,19.903768487399564,40.303768487399566,0.49623151260043485
535,20.6,20.1037309970065,40.7037309970065,0.4962690029935004
536,20.8,20.30369424513677,41.10369424513677,0.49630575486322925
537,21.0,20.503658210182884,41.503658210182884,0.49634178981711585
538,21.2,20.70362287137205,41.90362287137205,0.49637712862794814
539,21.4,20.90358820872627,42.30358820872627,0.49641179127372936
540,21.6,21.103554203024665,42.703554203024666,0.49644579697533686
541,21.6,21.103554203024665,42.703554203024666,0.49644579697533686
542,21.8,21.30352083576797,43.103520835767966,0.4964791642320314
543,22.0,21.503488089144977,43.50348808914498,0.49651191085502333
544,22.2,21.703455946000854,43.903455946000854,0.4965440539991448
545,22.4,21.903424389807174,44.30342438980718,0.49657561019282426
546,22.6,22.1033934046336,44.7033934046336,0.4966065953664014
547,22.6,22.1033934046336,44.7033934046336,0.4966065953664014
548,22.8,22.30336297512104,45.103362975121044,0.4966370248789609
549,23.0,22.503333086456326,45.50333308645632,0.49666691354367387
550,23.2,22.703303724348135,45.903303724348135,0.496696275651864
551,23.4,22.903274875004225,46.30327487500422,0.49672512499577337
552,23.6,23.10324652510984,46.70324652510984,0.49675347489016275
553,23.8,23.303218661807215,47.10321866180722,0.49678133819278614
554,24.0,23.50319127267614,47.50319127267614,0.4968087273238595
555,24.2,23.703164345715532,47.90316434571553,0.4968356542844674
556,24.4,23.903137869325857,48.30313786932585,0.49686213067414187
557,24.6,24.103111832292527,48.70311183229253,0.4968881677074748
558,24.8,24.303086223770016,49.10308622377002,0.49691377622998445
559,24.8,24.303086223770016,49.10308622377002,0.49691377622998445
560,25.0,24.503061033266842,49.503061033266846,0.4969389667331576
561,25.2,24.703036250631214,49.90303625063122,0.49696374936878485
562,25.4,24.903011866037403,50.3030118660374,0.49698813396259567
563,25.6,25.102987869972768,50.70298786997277,0.4970121300272332
564,25.8,25.30296425322535,51.10296425322535,0.49703574677464957
565,26.0,25.502941006872128,51.50294100687213,0.4970589931278724
566,26.0,25.502941006872128,51.50294100687213,0.4970589931278724
567,26.2,25.70291812226775,51.90291812226775,0.4970818777322492
568,26.4,25.90289559103383,52.30289559103383,0.4971044089661696
569,26.6,26.102873405048726,52.70287340504873,0.49712659495127554
570,26.8,26.302851556437755,53.102851556437756,0.49714844356224575
571,27.0,26.50283003756391,53.50283003756391,0.49716996243608946
572,27.0,26.50283003756391,53.50283003756391,0.49716996243608946
573,27.0,26.50283003756391,53.50283003756391,0.49716996243608946
574,27.2,26.702808841018953,53.90280884101895,0.49719115898104604
575,27.4,26.902787959614887,54.30278795961489,0.49721204038511146
576,27.6,27.102767386375877,54.70276738637588,0.4972326136241243
577,27.8,27.302747114530437,55.10274711453044,0.4972528854695639
578,28.0,27.502727137504017,55.50272713750402,0.4972728624959828
579,28.2,27.70270744891192,55.90270744891192,0.4972925510880799
580,28.2,27.70270744891192,55.90270744891192,0.4972925510880799
581,28.2,27.70270744891192,55.90270744891192,0.4972925510880799
582,28.4,27.90268804255246,56.30268804255246,0.49731195744753975
583,28.4,27.90268804255246,56.30268804255246,0.49731195744753975
584,28.6,28.10266891240047,56.70266891240047,0.49733108759953026
585,28.8,28.30265005260108,57.10265005260108,0.49734994739892
586,29.0,28.50263145746371,57.50263145746371,0.4973685425362895
587,29.2,28.70261312145638,57.90261312145638,0.49738687854361885
588,29.4,28.902595039200197,58.3025950392002,0.4974049607998019
589,29.6,29.102577205464122,58.702577205464124,0.4974227945358791
590,29.8,29.3025596151599,59.102559615159905,0.49744038484010034
591,30.0,29.502542263337237,59.50254226333723,0.4974577366627635
592,30.2,29.702525145179152,59.902525145179155,0.4974748548208474
593,30.4,29.902508255997517,60.302508255997516,0.4974917440024811
594,30.6,30.10249159122879,60.70249159122879,0.4975084087712105
595,30.6,30.10249159122879,60.70249159122879,0.4975084087712105
596,30.8,30.302475146429867,61.10247514642987,0.497524853570134
597,31.0,30.502458917274193,61.5024589172742,0.49754108272580666
598,31.2,30.70244289954791,61.90244289954791,0.497557100452088
599,31.4,30.902427089146247,62.30242708914625,0.49757291085375144
600,31.4,30.902427089146247,62.30242708914625,0.49757291085375144
601,31.4,30.902427089146247,62.30242708914625,0.49757291085375144
602,31.6,31.10241148207,62.702411482070005,0.4975885179300015
603,31.8,31.302396074422166,63.10239607442217,0.4976039255778346
604,31.8,31.302396074422166,63.10239607442217,0.4976039255778346
605,32.0,31.502380862404667,63.502380862404664,0.4976191375953327
606,32.2,31.702365842315302,63.902365842315305,0.49763415768470054
607,32.4,31.90235101054466,64.30235101054465,0.49764898945533886
608,32.6,32.10233636357329,64.7023363635733,0.49766363642670797
609,32.8,32.30232189796888,65.10232189796888,0.4976781020311165
610,33.0,32.5023076103836,65.50230761038361,0.4976923896163967
611,33.0,32.5023076103836,65.50230761038361,0.4976923896163967
612,33.2,32.702293497551516,65.90229349755151,0.49770650244848724
613,33.4,32.90227955628607,66.30227955628607,0.49772044371393065
614,33.6,33.10226578347772,66.70226578347771,0.4977342165222822
615,33.8,33.30225217609163,67.10225217609162,0.49774782390836947
616,34.0,33.50223873116541,67.50223873116542,0.49776126883458716
617,34.0,33.50223873116541,67.50223873116542,0.49776126883458716
618,34.2,33.70222544580699,67.90222544580699,0.49777455419301475
619,34.4,33.902212317192514,68.30221231719251,0.4977876828074841
620,34.6,34.102199342564404,68.7021993425644,0.4978006574355973
621,34.8,34.302186519229345,69.10218651922935,0.49781348077065246
622,35.0,34.502173844556516,69.50217384455652,0.49782615544348374
623,35.2,34.702161315975694,69.90216131597569,0.497838684024309
624,35.4,34.902148930975585,70.30214893097559,0.49785106902441356
625,35.4,34.902148930975585,70.30214893097559,0.49785106902441356
626,35.6,35.10213668710211,70.70213668710211,0.4978633128978913
627,35.8,35.30212458195682,71.10212458195682,0.49787541804317925
628,36.0,35.50211261319529,71.5021126131953,0.4978873868047131
629,36.2,35.702100778525626,71.90210077852564,0.49789922147437693
630,36.4,35.902089075706996,72.30208907570699,0.4979109242930022
631,36.6,36.10207750254824,72.70207750254824,0.49792249745176065
632,36.8,36.30206605690645,73.10206605690644,0.49793394309354966
633,37.0,36.502054736685714,73.50205473668572,0.49794526331428557
634,37.2,36.70204353983576,73.90204353983577,0.49795646016423945
635,37.6,36.85457909134224,74.45457909134224,0.7454209086577634
636,37.6,36.85457909134224,74.45457909134224,0.7454209086577634
637,37.6,36.85457909134224,74.45457909134224,0.7454209086577634
638,37.8,37.05455437594682,74.85455437594682,0.7454456240531755
639,38.0,37.25452992590297,75.25452992590297,0.7454700740970281
640,38.2,37.45450573696041,75.6545057369604,0.7454942630395962
641,38.4,37.654481804959154,76.05448180495915,0.7455181950408445
642,38.6,37.854458125827136,76.45445812582713,0.745541874172865
643,38.8,38.054434695577854,76.85443469557785,0.7455653044221435
644,39.0,38.254411510308195,77.25441151030819,0.745588489691805
645,39.2,38.45438856619619,77.65438856619619,0.7456114338038162
646,39.4,38.654365859498974,78.05436585949897,0.745634140501025
647,39.6,38.85434338655075,78.45434338655076,0.745656613449249
648,39.8,39.05432114376077,78.85432114376076,0.7456788562392305
649,40.0,39.25429912761149,79.25429912761149,0.745700872388511
650,40.4,39.407613477601,79.807613477601,0.992386522399002
651,40.8,39.56185031062121,80.36185031062121,1.2381496893787869
652,41.0,39.761790704142086,80.76179070414209,1.2382092958579136
653,41.2,39.96173169420965,81.16173169420965,1.2382683057903563
654,41.4,40.16167327191435,81.56167327191434,1.2383267280856458
655,41.8,40.31674590043199,82.116745900432,1.4832540995680077
656,42.2,40.47270685289038,82.67270685289039,1.72729314710962
657,42.4,40.67259519627436,83.07259519627436,1.7274048037256406
658,42.8,40.82940117121484,83.62940117121484,1.9705988287851568
659,43.2,40.987071132248516,84.18707113224852,2.2129288677514865
660,43.6,41.14559514698992,84.74559514698993,2.4544048530100824
661,43.8,41.1052308106888,84.9052308106888,2.694769189311195
662,44.2,41.265481943144685,85.46548194314468,2.9345180568553175
663,44.6,41.42656152759966,86.02656152759965,3.173438472400342
664,44.8,41.38888739746455,86.18888739746455,3.4111126025354466
665,45.2,41.55165460002766,86.75165460002766,3.6483453999723423
666,45.4,41.75116764834248,87.15116764834248,3.648832351657518
667,45.6,41.950685334091986,87.55068533409198,3.6493146659080153
668,45.8,42.150207591422365,87.95020759142236,3.649792408577632
669,46.2,42.31359119715555,88.51359119715556,3.88640880284445
670,46.4,42.513056817876546,88.91305681787654,3.886943182123453
671,46.6,42.71252743633885,89.31252743633885,3.8874725636611487
672,47.0,42.876567026757165,89.87656702675716,4.123432973242835
673,47.4,43.04137544270629,90.44137544270629,4.358624557293709
674,47.4,43.04137544270629,90.44137544270629,4.358624557293709
675,47.6,43.24072154809631,90.84072154809631,4.359278451903691
676,48.0,43.40622075232996,91.40622075232996,4.593779247670042
677,48.4,43.5724683716679,91.9724683716679,4.827531628332096
678,48.8,43.73945587224423,92.53945587224422,5.060544127755769
679,49.2,43.90717481232424,93.10717481232425,5.29282518767576
680,49.6,44.075616841968305,93.6756168419683,5.524383158031696
681,50.0,44.24477370266459,94.24477370266459,5.755226297335412
682,50.4,44.414637226932285,94.81463722693229,5.985362773067713
683,50.6,44.61345088647593,95.21345088647593,5.98654911352407
684,51.0,44.78392568768397,95.78392568768396,6.216074312316032
685,51.4,44.95508869972341,96.35508869972341,6.444911300276587
686,51.4,44.95508869972341,96.35508869972341,6.444911300276587
687,51.8,45.12693209160135,96.92693209160134,6.67306790839865
688,52.2,45.299448120258596,97.49944812025859,6.900551879741407
689,52.6,45.472629130060206,98.0726291300602,7.127370869939796
690,52.8,45.67099736156415,98.47099736156414,7.12900263843585
691,53.2,45.84473797503919,99.0447379750392,7.355262024960815
692,53.4,45.82095590447672,99.22095590447671,7.57904409552328
693,53.8,45.996086790073775,99.79608679007377,7.803913209926222
694,54.2,46.17185289762584,100.37185289762584,8.028147102374163
695,54.6,46.34824700029118,100.94824700029119,8.25175299970882
696,54.8,46.32752961253168,101.12752961253167,8.47247038746832
697,55.2,46.505268518738816,101.70526851873882,8.694731481261186
698,55.6,46.68361596963115,102.28361596963114,8.916384030368853
699,56.0,46.86256501729285,102.86256501729285,9.137434982707148
700,56.4,47.0421087962689,103.4421087962689,9.3578912037311
701,56.6,47.239390343229445,103.83939034322944,9.360609656770556
702,56.8,47.22224052287227,104.02224052287227,9.577759477127728
703,57.0,47.205931830650265,104.20593183065026,9.794068169349735
704,57.4,47.38734008150278,104.78734008150278,10.01265991849722
705,57.8,47.5693178424917,105.3693178424917,10.230682157508298
706,58.2,47.751858602571694,105.95185860257169,10.448141397428309
707,58.6,47.93495592988482,106.53495592988483,10.66504407011518
708,58.8,47.9222286626989,106.7222286626989,10.877771337301098
709,59.0,47.91033291472728,106.91033291472728,11.089667085272723
710,59.2,47.8992693054915,107.0992693054915,11.300730694508502
711,59.6,48.084924872562716,107.68492487256272,11.515075127437285
712,60.0,48.27110937196285,108.27110937196285,11.72889062803715
713,60.4,48.457816706904985,108.85781670690498,11.942183293095013
714,60.8,48.64504085721379,109.4450408572138,12.154959142786204
715,61.2,48.832775878501934,110.03277587850194,12.367224121498069
716,61.6,49.02101590134582,110.62101590134583,12.578984098654182
717,62.0,49.20975513046168,111.20975513046167,12.79024486953832
718,62.2,49.40485806072111,111.60485806072111,12.795141939278892
719,62.6,49.59395124407814,112.19395124407814,13.00604875592186
720,63.0,49.78353141351063,112.78353141351063,13.21646858648937
721,63.4,49.973593026717616,113.37359302671761,13.426406973282383
722,63.8,50.164130611423936,113.96413061142394,13.635869388576062
723,64.2,50.35513876457893,114.55513876457894,13.844861235421071
724,64.6,50.54661215155769,115.14661215155769,14.053387848442306
725,64.8,50.5444358955563,115.3444358955563,14.2555641044437
726,65.2,50.7369687703158,115.9369687703158,14.463031229684205
727,65.6,50.92995189473479,116.52995189473478,14.670048105265202
728,65.8,50.92975554624231,116.7297555462423,14.870244453757685
729,66.2,51.1237713788801,117.32377137888011,15.076228621119903
730,66.6,51.318222884273766,117.91822288427376,15.281777115726229
731,66.8,51.31997661729786,118.11997661729785,15.480023382702136
732,67.2,51.51543458032747,118.71543458032747,15.68456541967253
733,67.6,51.711314042480105,119.31131404248009,15.88868595751989
734,68.0,51.90761023202667,119.90761023202667,16.09238976797333
735,68.4,52.1043184390699,120.5043184390699,16.295681560930106
736,68.8,52.301434014757184,121.10143401475719,16.498565985242813
737,69.0,52.30678732248808,121.30678732248808,16.693212677511923
738,69.4,52.50485691819376,121.90485691819376,16.895143081806246
739,69.8,52.703320578498655,122.50332057849866,17.096679421501342
740,70.0,52.89517936447517,122.89517936447517,17.10482063552483
741,70.4,53.09387911991362,123.49387911991363,17.306120880086382
742,70.8,53.29296388830329,124.09296388830329,17.507036111696706
743,71.0,53.48457721624057,124.48457721624057,17.515422783759433
744,71.2,53.49242937089323,124.69242937089322,17.707570629106776
745,71.6,53.69227132465156,125.29227132465155,17.907728675348437
746,72.0,53.892485561532595,125.8924855615326,18.107514438467405
747,72.2,53.90213353847879,126.1021335384788,18.29786646152121
748,72.6,54.10323465376169,126.70323465376168,18.496765346238305
749,73.0,54.30469592954186,127.30469592954185,18.695304070458143
750,73.2,54.316111790149336,127.51611179014934,18.883888209850667
751,73.6,54.518437248329114,128.11843724832912,19.08156275167088
752,73.8,54.70868304026337,128.50868304026335,19.09131695973663
753,74.0,54.721111099830566,128.72111109983058,19.278888900169434
754,74.4,54.92412948786717,129.32412948786717,19.475870512132836
755,74.8,55.12748860595773,129.92748860595773,19.672511394042267
756,75.2,55.33118469723922,130.5311846972392,19.86881530276078
757,75.2,55.33118469723922,130.5311846972392,19.86881530276078
758,75.6,55.53521405378753,131.13521405378754,20.064785946212467
759,76.0,55.73957301594621,131.7395730159462,20.260426984053787
760,76.4,55.944257971663184,132.34425797166318,20.45574202833682
761,76.8,56.14926535583524,132.94926535583522,20.650734644164757
762,77.2,56.35459164966063,133.55459164966064,20.845408350339376
763,77.6,56.56023337999942,134.1602333799994,21.039766620000577
764,78.0,56.76618711874173,134.76618711874173,21.233812881258267
765,78.4,56.972449482183926,135.37244948218392,21.42755051781608
766,78.8,57.17901713041244,135.97901713041244,21.620982869587557
767,79.0,57.36723803705386,136.36723803705385,21.63276196294614
768,79.2,57.38588676669553,136.58588676669552,21.814113233304475
769,79.6,57.59305513688261,137.1930551368826,22.006944863117383
770,80.0,57.8005190288115,137.8005190288115,22.1994809711885
771,80.4,58.008275271723086,138.40827527172308,22.39172472827692
772,80.8,58.21632073568372,139.01632073568373,22.583679264316274
773,81.2,58.4246523310152,139.6246523310152,22.7753476689848
774,81.6,58.63326700773205,140.23326700773205,22.966732992267943
775,81.8,58.655264043391696,140.4552640433917,23.1447359566083
776,82.0,58.84216175498653,140.84216175498653,23.157838245013473
777,82.4,59.05133360052082,141.45133360052083,23.348666399479185
778,82.8,59.260779610126626,142.06077961012662,23.53922038987337
779,83.2,59.47049688711201,142.67049688711202,23.72950311288799
780,83.6,59.68048257177551,143.2804825717755,23.919517428224488
781,83.8,59.86685226400332,143.66685226400332,23.933147735996677
782,84.2,60.07695065497249,144.2769506549725,24.12304934502751
783,84.6,60.28731209798625,144.88731209798624,24.312687902013742
784,85.0,60.49793384901669,145.4979338490167,24.50206615098331
785,85.4,60.70881319874405,146.10881319874406,24.691186801255952
786,85.8,60.91994747207189,146.71994747207188,24.880052527928108
787,86.0,61.10564622029621,147.1056462202962,24.894353779703792
788,86.4,61.31688185157494,147.71688185157495,25.083118148425065
789,86.8,61.52836744136805,148.32836744136804,25.27163255863195
790,87.2,61.740100421039166,148.94010042103918,25.459899578960837
791,87.6,61.9520782540828,149.5520782540828,25.647921745917195
792,87.8,62.13726740049002,149.93726740049001,25.66273259950998
793,88.2,62.34933840867921,150.5493384086792,25.850661591320794
794,88.6,62.56164959461985,151.16164959461986,26.038350405380143
795,89.0,62.77419852136703,151.77419852136703,26.225801478632967
796,89.2,62.8023884896108,152.0023884896108,26.397611510389204
797,89.6,63.015553635590635,152.61555363559063,26.58444636440936
798,90.0,63.22894906607257,153.22894906607257,26.771050933927427
799,90.4,63.44257245730189,153.8425724573019,26.957427542698113
800,90.8,63.656421514251015,154.45642151425102,27.143578485748982
801,91.2,63.870493970220714,155.07049397022072,27.32950602977929
802,91.6,64.08478758644675,155.68478758644676,27.515212413553243
803,92.0,64.29930015171237,156.29930015171237,27.700699848287627
804,92.4,64.51402948196616,156.91402948196617,27.885970518033844
805,92.8,64.7289734199454,157.5289734199454,28.071026580054593
806,93.2,64.94412983480493,158.14412983480491,28.255870165195077
807,93.6,65.15949662175116,158.75949662175117,28.440503378248835
808,94.0,65.37507170168152,159.37507170168152,28.62492829831848
809,94.4,65.59085302082906,159.99085302082906,28.809146979170947
810,94.8,65.80683855041207,160.60683855041208,28.99316144958793
811,95.2,66.02302628628894,161.22302628628893,29.176973713711064
812,95.6,66.23941424861786,161.83941424861786,29.360585751382132
813,95.8,66.27397679330855,162.07397679330853,29.52602320669145
814,96.2,66.490901633231,162.69090163323102,29.709098366769
815,96.6,66.70802050728233,163.30802050728232,29.891979492717667
816,97.0,66.92533152700851,163.9253315270085,30.07466847299149
817,97.4,67.1428328267433,164.5428328267433,30.257167173256704
818,97.8,67.3605225632937,165.16052256329368,30.439477436706298
819,98.2,67.57839891562983,165.77839891562985,30.62160108437017
820,98.6,67.79646008457964,166.39646008457964,30.80353991542036
821,99.0,68.0147042925278,167.0147042925278,30.985295707472204
822,99.4,68.23312978311928,167.63312978311927,31.166870216880724
823,99.8,68.4517348209671,168.2517348209671,31.348265179032893
824,100.2,68.67051769136447,168.87051769136446,31.529482308635536
825,100.6,68.88947670000114,169.48947670000115,31.710523299998854
826,100.8,69.06981974784645,169.86981974784646,31.730180252153545
827,101.2,69.28881583632383,170.48881583632385,31.911184163676168
828,101.6,69.50798515278657,171.10798515278657,32.09201484721342
829,102.0,69.72732606374635,171.72732606374635,32.27267393625365
830,102.2,69.90736727985113,172.10736727985113,32.29263272014887
831,102.6,70.1267424025956,172.7267424025956,32.4732575974044
832,103.0,70.3462863269981,173.3462863269981,32.6537136730019
833,103.4,70.56599747753872,173.96599747753874,32.83400252246129
834,103.8,70.78587429706579,174.5858742970658,33.01412570293421
835,104.2,71.0059152465483,175.2059152465483,33.194084753451705
836,104.6,71.2261188048317,175.8261188048317,33.373881195168295
837,105.0,71.44648346839752,176.4464834683975,33.55351653160248
838,105.4,71.66700775112632,177.0670077511263,33.732992248873686
839,105.6,71.70885579898761,177.30885579898762,33.89114420101238
840,106.0,71.92982691484805,177.92982691484804,34.07017308515195
841,106.4,72.15095286966071,178.5509528696607,34.24904713033929
842,106.8,72.37223224414181,179.1722322441418,34.427767755858184
843,107.0,72.41546796092668,179.41546796092666,34.58453203907332
844,107.4,72.63718056202347,180.03718056202348,34.76281943797653
845,107.8,72.85904199205476,180.65904199205477,34.94095800794524
846,108.2,73.08105089556389,181.2810508955639,35.11894910443611
847,108.6,73.30320593261933,181.90320593261933,35.29679406738066
848,109.0,73.52550577860718,182.52550577860717,35.47449422139282
849,109.4,73.74794912402649,183.1479491240265,35.652050875973515
850,109.8,73.97053467428769,183.7705346742877,35.829465325712306
851,110.0,74.14782532212256,184.14782532212257,35.85217467787744
852,110.4,74.37042422899039,184.7704242289904,36.02957577100962
853,110.8,74.59316322559327,185.39316322559327,36.206836774406725
854,111.2,74.8160410607244,186.0160410607244,36.3839589392756
855,111.6,75.0390564972668,186.63905649726678,36.560943502733195
856,112.0,75.26220831200742,187.26220831200743,36.73779168799258
857,112.4,75.48549529545394,187.88549529545395,36.91450470454606
858,112.6,75.53250955714365,188.13250955714363,37.06749044285634
859,113.0,75.75618786607467,188.75618786607467,37.24381213392533
860,113.4,75.97999736772832,189.37999736772832,37.42000263227169
861,113.8,76.20393690617303,190.003936906173,37.59606309382697
862,114.2,76.42800533835748,190.62800533835747,37.77199466164252
863,114.6,76.65220153394161,191.25220153394162,37.94779846605839
864,114.8,76.8279896912577,191.6279896912577,37.9720103087423
865,115.2,77.05219010514887,192.25219010514888,38.147809894851136
866,115.6,77.27651648463457,192.87651648463458,38.323483515365425
867,116.0,77.50096773589345,193.50096773589345,38.499032264106546
868,116.2,77.67650867540328,193.87650867540327,38.52349132459672
869,116.6,77.90096276683619,194.50096276683618,38.69903723316381
870,117.0,78.12553999813377,195.12553999813377,38.874460001866225
871,117.4,78.35023931041947,195.7502393104195,39.04976068958054
872,117.8,78.5750596563566,196.3750596563566,39.2249403436434
873,118.0,78.62505961841936,196.62505961841936,39.37494038158064
874,118.4,78.85023779291981,197.25023779291982,39.54976220708019
875,118.8,79.07553351068837,197.87553351068837,39.724466489311624
876,119.2,79.30094576989609,198.50094576989608,39.899054230103914
877,119.6,79.52647357955713,199.1264735795571,40.07352642044286
878,120.0,79.75211595939007,199.75211595939007,40.24788404060993
879,120.4,79.97787193968091,200.37787193968092,40.422128060319096
880,120.8,80.2037405611484,201.0037405611484,40.596259438851604
881,121.2,80.42972087481094,201.62972087481094,40.77027912518906
882,121.6,80.65581194185573,202.2558119418557,40.94418805814426
883,122.0,80.88201283350952,202.88201283350952,41.11798716649048
884,122.4,81.10832263091132,203.50832263091132,41.29167736908869
885,122.8,81.3347404249869,204.1347404249869,41.46525957501309
886,123.2,81.56126531632525,204.76126531632525,41.638734683674755
887,123.6,81.78789641505642,205.38789641505642,41.81210358494357
888,124.0,82.01463284073154,206.01463284073154,41.98536715926846
889,124.4,82.24147372220418,206.64147372220418,42.15852627779583
890,124.8,82.46841819751364,207.26841819751365,42.331581802486355
891,125.2,82.69546541376981,207.8954654137698,42.50453458623019
892,125.6,82.9226145270396,208.5226145270396,42.677385472960395
893,126.0,83.14986470223509,209.1498647022351,42.85013529776491
894,126.4,83.37721511300315,209.77721511300314,43.02278488699686
895,126.6,83.43236781968973,210.03236781968974,43.167632180310264
896,127.0,83.66002629691195,210.66002629691195,43.33997370308805
897,127.2,83.71582884974622,210.91582884974622,43.484171150253786
898,127.6,83.94379071736039,211.54379071736037,43.65620928263961
899,128.0,84.17184802533446,212.17184802533444,43.828151974665545
900,128.4,84.39999999999999,212.8,44.000000000000014
901,128.8,84.6282458757122,213.4282458757122,44.171754124287816
902,129.2,84.8565848947505,214.05658489475047,44.34341510524949
903,129.4,84.9138386836916,214.31383868369159,44.48616131630841
904,129.8,85.14246883899949,214.9424688389995,44.65753116100052
905,130.2,85.37118951965002,215.57118951965,44.82881048034997
906,130.6,85.6,216.2,45.0
907,131.0,85.82889956186087,216.82889956186085,45.171100438139135
908,131.4,86.05788749440693,217.45788749440692,45.34211250559308
909,131.6,86.11654893224646,217.71654893224644,45.483451067753535
910,132.0,86.34581634335272,218.34581634335274,45.65418365664728
911,132.4,86.57516965042575,218.97516965042576,45.824830349574256
912,132.8,86.80460817260797,219.60460817260798,45.99539182739204
913,133.2,87.03413123596971,220.2341312359697,46.16586876403028
914,133.6,87.26373817342458,220.86373817342457,46.33626182657541
915,134.0,87.49342832464619,221.49342832464617,46.50657167535381
916,134.4,87.72320103598591,222.12320103598591,46.6767989640141
917,134.8,87.95305566039193,222.75305566039194,46.846944339608086
918,135.0,88.12264181241959,223.1226418124196,46.87735818758041
919,135.4,88.35247591324196,223.75247591324197,47.047524086758045
920,135.8,88.58239102665947,224.3823910266595,47.217608973340546
921,136.2,88.81238652350245,225.01238652350244,47.387613476497535
922,136.4,88.98179589106975,225.38179589106977,47.418204108930254
923,136.8,89.2117705238496,226.0117705238496,47.58822947615042
924,137.2,89.44182466832841,226.6418246683284,47.75817533167158
925,137.6,89.67195771254242,227.27195771254242,47.92804228745757
926,138.0,89.90216905058519,227.9021690505852,48.09783094941481
927,138.4,90.1324580825354,228.5324580825354,48.26754191746461
928,138.8,90.36282421438585,229.16282421438586,48.43717578561416
929,139.2,90.59326685797349,229.7932668579735,48.6067331420265
930,139.6,90.8237854309101,230.4237854309101,48.77621456908989
931,139.8,90.99252716569642,230.7925271656964,48.807472834303596
932,140.2,91.22302340966341,231.42302340966341,48.97697659033658
933,140.6,91.4535947899261,232.05359478992608,49.146405210073894
934,141.0,91.68424073961674,232.68424073961674,49.31575926038326
935,141.4,91.91496069737505,233.31496069737506,49.485039302624955
936,141.8,92.14575410728374,233.94575410728373,49.654245892716276
937,142.2,92.3766204188051,234.57662041880508,49.823379581194885
938,142.6,92.60755908671818,235.20755908671816,49.99244091328181
939,143.0,92.83856957105704,235.83856957105704,50.161430428942964
940,143.4,93.06965133704972,236.46965133704973,50.330348662950286
941,143.8,93.30080385505796,237.10080385505796,50.49919614494205
942,144.2,93.53202660051795,237.73202660051794,50.66797339948204
943,144.6,93.7633190538816,238.36331905388158,50.83668094611839
944,145.0,93.99468070055879,238.99468070055877,51.00531929944121
945,145.4,94.22611103086022,239.62611103086022,51.17388896913978
946,145.6,94.29029642545407,239.89029642545407,51.30970357454592
947,146.0,94.52195512154834,240.52195512154833,51.478044878451655
948,146.4,94.7536806672965,241.1536806672965,51.6463193327035
949,146.6,94.81856358329838,241.41856358329838,51.78143641670161
950,147.0,95.05051288656995,242.05051288656995,51.94948711343005
951,147.4,95.2825272544762,242.6825272544762,52.11747274552381
952,147.8,95.51460621287195,243.31460621287198,52.28539378712806
953,148.2,95.7467492920778,243.94674929207778,52.453250707922194
954,148.6,95.97895602682912,244.57895602682913,52.62104397317087
955,149.0,96.21122595622613,245.21122595622614,52.78877404377387
956,149.4,96.44355862368414,245.84355862368415,52.956441376315865
957,149.8,96.67595357688488,246.47595357688488,53.12404642311513
958,150.2,96.90841036772815,247.10841036772814,53.29158963227184
959,150.6,97.14092855228427,247.74092855228426,53.45907144771573
960,151.0,97.37350769074718,248.37350769074718,53.626492309252825
961,151.4,97.60614734738792,249.00614734738792,53.79385265261209
962,151.8,97.83884709050899,249.638847090509,53.96115290949102
963,152.0,97.90607744159706,249.90607744159706,54.09392255840294
964,152.4,98.1389830801196,250.5389830801196,54.261016919880404
965,152.8,98.3719472207397,251.1719472207397,54.42805277926031
966,153.2,98.60496944880617,251.80496944880616,54.595030551193815
967,153.6,98.8380493534752,252.4380493534752,54.761950646524795
968,154.0,99.07118652766808,253.0711865276681,54.928813472331925
969,154.4,99.30438056802932,253.7043805680293,55.09561943197069
970,154.8,99.53763107488544,254.33763107488545,55.26236892511457
971,155.2,99.77093765220411,254.9709376522041,55.42906234779588
972,155.6,100.00429990755396,255.60429990755395,55.59570009244604
973,156.0,100.23771745206491,256.2377174520649,55.76228254793509
974,156.4,100.47118990038885,256.87118990038886,55.928810099611155
975,156.8,100.70471687066102,257.504716870661,56.095283129338995
976,157.2,100.93829798446177,258.13829798446176,56.26170201553822
977,157.6,101.17193286677882,258.7719328667788,56.42806713322118
978,158.0,101.40562114597,259.40562114597003,56.59437885403
979,158.4,101.63936245372655,260.03936245372654,56.76063754627346
980,158.8,101.87315642503671,260.6731564250367,56.9268435749633
981,159.2,102.10700269814994,261.3070026981499,57.09299730185005
982,159.6,102.34090091454149,261.9409009145415,57.2590990854585
983,160.0,102.57485071887747,262.5748507188775,57.42514928112253
984,160.4,102.80885175898037,263.20885175898036,57.59114824101964
985,160.8,103.04290368579487,263.8429036857949,57.75709631420514
986,161.0,103.20658893694723,264.20658893694724,57.79341106305277
987,161.4,103.4406109804075,264.8406109804075,57.95938901959251
988,161.6,103.51115881874763,265.11115881874764,58.08884118125236
989,162.0,103.74536134208603,265.745361342086,58.25463865791397
990,162.4,103.9796133864711,266.3796133864711,58.420386613528905
991,162.8,104.21391461796262,267.01391461796266,58.586085382037396
992,163.2,104.44826470554692,267.6482647055469,58.75173529445307
993,163.6,104.68266332110584,268.2826633211058,58.91733667889416
994,164.0,104.91711013938574,268.9171101393857,59.08288986061426
995,164.4,105.15160483796716,269.55160483796715,59.24839516203285
996,164.8,105.38614709723474,270.18614709723477,59.41385290276527
997,165.2,105.62073660034757,270.8207366003476,59.57926339965242
998,165.4,105.69276228767986,271.0927622876799,59.70723771232015
999,165.8,105.9275223914918,271.7275223914918,59.872477608508206


==> figs/dom6_base.csv <==
episode,tot_done,reward,steps
0.0,0.0,12.333333333333334,1
1.0,0.0,16.166666666666668,2
2.0,0.0,10.166666666666666,3
3.0,0.0,13.166666666666666,4
4.0,0.0,19.166666666666668,5
5.0,0.0,15.333333333333334,6
6.0,0.0,22.166666666666668,7
7.0,0.0,6.166666666666667,8
8.0,0.0,10.5,9
9.0,0.0,7.333333333333333,10
10.0,0.0,7.833333333333333,11
11.0,0.0,16.833333333333332,12
12.0,0.0,6.0,13
13.0,0.0,10.0,14
14.0,0.0,16.666666666666668,15
15.0,0.0,14.833333333333334,16
16.0,0.0,22.0,17
17.0,0.0,16.166666666666668,18
18.0,0.0,20.333333333333332,19
19.0,0.0,8.333333333333334,20
20.0,0.0,5.666666666666667,21
21.0,0.0,16.833333333333332,22
22.0,0.0,10.5,23
23.0,0.0,13.166666666666666,24
24.0,0.0,14.666666666666666,25
25.0,0.0,11.833333333333334,26
26.0,0.0,16.0,27
27.0,0.0,22.333333333333332,28
28.0,0.0,20.166666666666668,29
29.0,0.0,10.166666666666666,30
30.0,0.0,11.166666666666666,31
31.0,0.0,21.833333333333332,32
32.0,0.0,19.166666666666668,33
33.0,0.0,16.166666666666668,34
34.0,0.0,7.5,35
35.0,0.0,20.833333333333332,36
36.0,0.0,17.166666666666668,37
37.0,0.0,9.833333333333334,38
38.0,0.0,24.5,39
39.0,0.0,12.833333333333334,40
40.0,0.0,26.333333333333332,41
41.0,0.0,26.5,42
42.0,0.0,17.333333333333332,43
43.0,0.0,18.666666666666668,44
44.0,0.0,19.333333333333332,45
45.0,0.0,23.333333333333332,46
46.0,0.0,15.0,47
47.0,0.0,16.0,48
48.0,0.0,14.833333333333334,49
49.0,0.0,11.0,50
50.0,0.0,14.666666666666666,51
51.0,0.0,11.666666666666666,52
52.0,0.0,12.666666666666666,53
53.0,0.0,29.0,54
54.0,0.0,13.5,55
55.0,0.0,13.666666666666666,56
56.0,0.0,19.5,57
57.0,0.0,11.833333333333334,58
58.0,0.0,10.5,59
59.0,0.0,8.5,60
60.0,0.0,7.5,61
61.0,0.0,18.0,62
62.0,0.0,17.833333333333332,63
63.0,0.0,5.5,64
64.0,0.0,13.333333333333334,65
65.0,0.0,17.166666666666668,66
66.0,0.0,20.666666666666668,67
67.0,0.0,9.333333333333334,68
68.0,0.0,18.5,69
69.0,0.0,16.5,70
70.0,0.0,20.0,71
71.0,0.0,17.166666666666668,72
72.0,0.0,20.333333333333332,73
73.0,0.0,15.666666666666666,74
74.0,0.0,16.5,75
75.0,0.0,21.166666666666668,76
76.0,0.0,16.333333333333332,77
77.0,0.0,16.666666666666668,78
78.0,0.0,7.333333333333333,79
79.0,0.0,18.833333333333332,80
80.0,0.0,21.333333333333332,81
81.0,0.0,15.166666666666666,82
82.0,0.0,17.0,83
83.0,0.0,17.333333333333332,84
84.0,0.0,12.666666666666666,85
85.0,0.0,16.666666666666668,86
86.0,0.0,21.666666666666668,87
87.0,0.0,15.5,88
88.0,0.0,24.333333333333332,89
89.0,0.0,13.333333333333334,90
90.0,0.0,16.666666666666668,91
91.0,0.0,19.333333333333332,92
92.0,0.0,12.833333333333334,93
93.0,0.0,23.0,94
94.0,0.0,18.333333333333332,95
95.0,0.0,14.0,96
96.0,0.0,24.666666666666668,97
97.0,0.0,12.666666666666666,98
98.0,0.0,15.833333333333334,99
99.0,0.0,23.166666666666668,100
100.0,0.0,32.0,101
101.0,0.0,16.333333333333332,102
102.0,0.0,17.0,103
103.0,0.0,20.5,104
104.0,0.0,22.833333333333332,105
105.0,0.0,27.666666666666668,106
106.0,0.0,25.0,107
107.0,0.0,15.166666666666666,108
108.0,0.0,30.166666666666668,109
109.0,0.0,19.833333333333332,110
110.0,0.0,19.333333333333332,111
111.0,0.0,17.5,112
112.0,0.0,36.333333333333336,113
113.0,0.0,26.333333333333332,114
114.0,0.0,16.166666666666668,115
115.0,0.0,22.0,116
116.0,0.0,22.666666666666668,117
117.0,0.0,24.333333333333332,118
118.0,0.0,21.166666666666668,119
119.0,0.0,16.833333333333332,120
120.0,0.0,29.666666666666668,121
121.0,0.0,23.166666666666668,122
122.0,0.0,25.333333333333332,123
123.0,0.0,26.666666666666668,124
124.0,0.0,22.166666666666668,125
125.0,0.0,23.833333333333332,126
126.0,0.0,36.166666666666664,127
127.0,0.0,18.5,128
128.0,0.0,28.166666666666668,129
129.0,0.0,25.666666666666668,130
130.0,0.0,22.5,131
131.0,0.0,16.833333333333332,132
132.0,0.0,27.5,133
133.0,0.0,17.666666666666668,134
134.0,0.0,33.5,135
135.0,0.0,21.0,136
136.0,0.0,27.333333333333332,137
137.0,0.0,20.333333333333332,138
138.0,0.0,19.166666666666668,139
139.0,0.0,27.833333333333332,140
140.0,0.0,25.166666666666668,141
141.0,0.0,20.5,142
142.0,0.0,26.166666666666668,143
143.0,0.0,34.666666666666664,144
144.0,0.0,24.5,145
145.0,0.0,19.666666666666668,146
146.0,0.0,25.0,147
147.0,0.0,26.0,148
148.0,0.0,27.5,149
149.0,0.0,20.5,150
150.0,0.0,39.833333333333336,151
151.0,0.0,23.0,152
152.0,0.0,22.666666666666668,153
153.0,0.0,34.166666666666664,154
154.0,0.0,25.833333333333332,155
155.0,0.0,28.333333333333332,156
156.0,0.0,30.333333333333332,157
157.0,0.0,18.833333333333332,158
158.0,0.0,12.0,159
159.0,0.0,21.166666666666668,160
160.0,0.0,19.333333333333332,161
161.0,0.0,29.333333333333332,162
162.0,0.0,27.333333333333332,163
163.0,0.0,19.666666666666668,164
164.0,0.0,29.833333333333332,165
165.0,0.0,31.166666666666668,166
166.0,0.0,20.0,167
167.0,0.0,24.333333333333332,168
168.0,0.0,30.166666666666668,169
169.0,0.0,39.333333333333336,170
170.0,0.0,33.833333333333336,171
171.0,0.0,35.666666666666664,172
172.0,0.0,30.833333333333332,173
173.0,0.0,35.833333333333336,174
174.0,0.0,38.0,175
175.0,0.0,32.5,176
176.0,0.0,35.166666666666664,177
177.0,0.0,36.833333333333336,178
178.0,0.0,14.166666666666666,179
179.0,0.0,29.5,180
180.0,0.0,29.0,181
181.0,0.0,32.833333333333336,182
182.0,0.0,28.333333333333332,183
183.0,0.0,36.0,184
184.0,0.0,37.166666666666664,185
185.0,0.0,25.666666666666668,186
186.0,0.0,37.0,187
187.0,0.0,26.5,188
188.0,0.0,36.833333333333336,189
189.0,0.0,41.0,190
190.0,0.0,31.833333333333332,191
191.0,0.0,33.0,192
192.0,0.0,35.166666666666664,193
193.0,0.0,29.0,194
194.0,0.0,21.333333333333332,195
195.0,0.0,44.333333333333336,196
196.0,0.0,25.166666666666668,197
197.0,0.0,44.0,198
198.0,0.0,28.166666666666668,199
199.0,0.0,41.5,200
200.0,0.0,33.166666666666664,201
201.0,0.0,39.0,202
202.0,0.0,29.166666666666668,203
203.0,0.0,35.333333333333336,204
204.0,0.0,34.833333333333336,205
205.0,0.0,43.833333333333336,206
206.0,0.0,33.5,207
207.0,0.0,25.333333333333332,208
208.0,0.0,32.0,209
209.0,0.0,41.333333333333336,210
210.0,0.0,26.666666666666668,211
211.0,0.0,38.5,212
212.0,0.0,31.166666666666668,213
213.0,0.0,31.166666666666668,214
214.0,0.0,21.166666666666668,215
215.0,0.0,37.5,216
216.0,0.0,37.5,217
217.0,0.0,30.833333333333332,218
218.0,0.0,31.666666666666668,219
219.0,0.0,37.5,220
220.0,0.0,42.166666666666664,221
221.0,0.0,34.666666666666664,222
222.0,0.0,44.5,223
223.0,0.0,38.0,224
224.0,0.0,30.166666666666668,225
225.0,0.0,35.666666666666664,226
226.0,0.0,31.166666666666668,227
227.0,0.0,37.5,228
228.0,0.0,39.333333333333336,229
229.0,0.0,45.333333333333336,230
230.0,0.0,24.0,231
231.0,0.0,34.333333333333336,232
232.0,0.0,31.5,233
233.0,0.0,29.666666666666668,234
234.0,0.0,50.833333333333336,235
235.0,0.0,35.166666666666664,236
236.0,0.0,28.5,237
237.0,0.0,40.666666666666664,238
238.0,0.0,37.5,239
239.0,0.0,24.5,240
240.0,0.0,29.5,241
241.0,0.0,45.333333333333336,242
242.0,0.0,38.833333333333336,243
243.0,0.0,44.333333333333336,244
244.0,0.0,35.666666666666664,245
245.0,0.0,31.666666666666668,246
246.0,0.0,18.666666666666668,247
247.0,0.0,33.5,248
248.0,0.0,24.833333333333332,249
249.0,0.0,28.833333333333332,250
250.0,0.0,30.0,251
251.0,0.0,41.5,252
252.0,0.0,45.166666666666664,253
253.0,0.0,24.166666666666668,254
254.0,0.0,40.0,255
255.0,0.0,31.833333333333332,256
256.0,0.0,41.0,257
257.0,0.0,29.166666666666668,258
258.0,0.0,29.5,259
259.0,0.0,30.0,260
260.0,0.0,21.666666666666668,261
261.0,0.0,47.5,262
262.0,0.0,43.166666666666664,263
263.0,0.0,32.833333333333336,264
264.0,0.0,52.0,265
265.0,0.0,37.166666666666664,266
266.0,0.0,37.333333333333336,267
267.0,0.0,34.333333333333336,268
268.0,0.0,32.166666666666664,269
269.0,0.0,45.833333333333336,270
270.0,0.0,39.166666666666664,271
271.0,0.0,40.0,272
272.0,0.16666666666666666,41.333333333333336,273
273.0,0.16666666666666666,41.833333333333336,274
274.0,0.16666666666666666,29.0,275
275.0,0.16666666666666666,35.333333333333336,276
276.0,0.16666666666666666,40.833333333333336,277
277.0,0.16666666666666666,35.0,278
278.0,0.16666666666666666,33.166666666666664,279
279.0,0.16666666666666666,38.833333333333336,280
280.0,0.16666666666666666,24.333333333333332,281
281.0,0.16666666666666666,50.5,282
282.0,0.16666666666666666,53.166666666666664,283
283.0,0.16666666666666666,43.333333333333336,284
284.0,0.16666666666666666,35.833333333333336,285
285.0,0.16666666666666666,31.333333333333332,286
286.0,0.16666666666666666,35.333333333333336,287
287.0,0.16666666666666666,39.0,288
288.0,0.16666666666666666,54.5,289
289.0,0.16666666666666666,41.666666666666664,290
290.0,0.16666666666666666,47.5,291
291.0,0.16666666666666666,46.666666666666664,292
292.0,0.16666666666666666,31.166666666666668,293
293.0,0.16666666666666666,30.0,294
294.0,0.16666666666666666,42.5,295
295.0,0.16666666666666666,35.666666666666664,296
296.0,0.16666666666666666,36.333333333333336,297
297.0,0.16666666666666666,36.833333333333336,298
298.0,0.16666666666666666,41.333333333333336,299
299.0,0.16666666666666666,43.166666666666664,300
300.0,0.16666666666666666,44.333333333333336,301
301.0,0.16666666666666666,48.5,302
302.0,0.16666666666666666,35.5,303
303.0,0.16666666666666666,49.833333333333336,304
304.0,0.16666666666666666,30.166666666666668,305
305.0,0.16666666666666666,39.666666666666664,306
306.0,0.16666666666666666,43.333333333333336,307
307.0,0.16666666666666666,44.166666666666664,308
308.0,0.16666666666666666,47.166666666666664,309
309.0,0.16666666666666666,42.666666666666664,310
310.0,0.16666666666666666,48.5,311
311.0,0.16666666666666666,32.333333333333336,312
312.0,0.16666666666666666,26.166666666666668,313
313.0,0.16666666666666666,35.333333333333336,314
314.0,0.16666666666666666,36.5,315
315.0,0.16666666666666666,38.5,316
316.0,0.16666666666666666,39.333333333333336,317
317.0,0.16666666666666666,39.0,318
318.0,0.16666666666666666,50.666666666666664,319
319.0,0.16666666666666666,43.166666666666664,320
320.0,0.3333333333333333,43.333333333333336,321
321.0,0.3333333333333333,30.666666666666668,322
322.0,0.3333333333333333,40.833333333333336,323
323.0,0.3333333333333333,32.333333333333336,324
324.0,0.3333333333333333,47.833333333333336,325
325.0,0.3333333333333333,51.5,326
326.0,0.3333333333333333,39.333333333333336,327
327.0,0.3333333333333333,48.666666666666664,328
328.0,0.3333333333333333,40.5,329
329.0,0.3333333333333333,39.833333333333336,330
330.0,0.3333333333333333,39.833333333333336,331
331.0,0.3333333333333333,34.0,332
332.0,0.3333333333333333,43.0,333
333.0,0.3333333333333333,46.166666666666664,334
334.0,0.3333333333333333,48.666666666666664,335
335.0,0.3333333333333333,41.833333333333336,336
336.0,0.3333333333333333,46.666666666666664,337
337.0,0.3333333333333333,44.0,338
338.0,0.3333333333333333,24.5,339
339.0,0.3333333333333333,46.833333333333336,340
340.0,0.3333333333333333,45.166666666666664,341
341.0,0.3333333333333333,41.833333333333336,342
342.0,0.3333333333333333,49.5,343
343.0,0.3333333333333333,33.5,344
344.0,0.3333333333333333,41.0,345
345.0,0.3333333333333333,43.833333333333336,346
346.0,0.3333333333333333,31.333333333333332,347
347.0,0.3333333333333333,39.5,348
348.0,0.3333333333333333,38.833333333333336,349
349.0,0.3333333333333333,43.0,350
350.0,0.3333333333333333,45.5,351
351.0,0.3333333333333333,47.0,352
352.0,0.3333333333333333,51.333333333333336,353
353.0,0.3333333333333333,41.5,354
354.0,0.3333333333333333,52.833333333333336,355
355.0,0.3333333333333333,44.5,356
356.0,0.3333333333333333,37.833333333333336,357
357.0,0.3333333333333333,46.333333333333336,358
358.0,0.3333333333333333,44.166666666666664,359
359.0,0.3333333333333333,33.0,360
360.0,0.3333333333333333,56.333333333333336,361
361.0,0.3333333333333333,28.833333333333332,362
362.0,0.3333333333333333,45.833333333333336,363
363.0,0.3333333333333333,46.666666666666664,364
364.0,0.3333333333333333,52.5,365
365.0,0.3333333333333333,45.0,366
366.0,0.3333333333333333,53.0,367
367.0,0.3333333333333333,49.166666666666664,368
368.0,0.3333333333333333,46.166666666666664,369
369.0,0.3333333333333333,46.5,370
370.0,0.3333333333333333,41.833333333333336,371
371.0,0.3333333333333333,39.333333333333336,372
372.0,0.3333333333333333,38.666666666666664,373
373.0,0.3333333333333333,56.0,374
374.0,0.3333333333333333,36.166666666666664,375
375.0,0.3333333333333333,42.833333333333336,376
376.0,0.3333333333333333,49.166666666666664,377
377.0,0.3333333333333333,47.833333333333336,378
378.0,0.3333333333333333,51.166666666666664,379
379.0,0.3333333333333333,44.166666666666664,380
380.0,0.3333333333333333,44.833333333333336,381
381.0,0.3333333333333333,49.0,382
382.0,0.3333333333333333,32.833333333333336,383
383.0,0.3333333333333333,44.5,384
384.0,0.3333333333333333,49.0,385
385.0,0.3333333333333333,55.0,386
386.0,0.3333333333333333,54.666666666666664,387
387.0,0.3333333333333333,49.833333333333336,388
388.0,0.3333333333333333,49.333333333333336,389
389.0,0.3333333333333333,44.5,390
390.0,0.5,48.0,391
391.0,0.5,41.0,392
392.0,0.5,49.333333333333336,393
393.0,0.5,54.5,394
394.0,0.5,45.333333333333336,395
395.0,0.5,54.5,396
396.0,0.5,39.166666666666664,397
397.0,0.5,40.5,398
398.0,0.5,47.5,399
399.0,0.5,44.333333333333336,400
400.0,0.5,41.0,401
401.0,0.5,45.333333333333336,402
402.0,0.5,47.333333333333336,403
403.0,0.5,43.833333333333336,404
404.0,0.5,40.833333333333336,405
405.0,0.5,52.0,406
406.0,0.5,47.833333333333336,407
407.0,0.5,51.166666666666664,408
408.0,0.5,38.5,409
409.0,0.5,47.833333333333336,410
410.0,0.5,44.5,411
411.0,0.5,48.333333333333336,412
412.0,0.5,51.0,413
413.0,0.5,44.0,414
414.0,0.5,41.0,415
415.0,0.5,43.166666666666664,416
416.0,0.5,52.333333333333336,417
417.0,0.5,49.666666666666664,418
418.0,0.5,46.0,419
419.0,0.5,38.833333333333336,420
420.0,0.5,54.0,421
421.0,0.5,38.666666666666664,422
422.0,0.5,52.5,423
423.0,0.5,40.0,424
424.0,0.5,47.166666666666664,425
425.0,0.5,46.333333333333336,426
426.0,0.5,54.833333333333336,427
427.0,0.5,30.0,428
428.0,0.5,42.666666666666664,429
429.0,0.5,46.5,430
430.0,0.5,47.166666666666664,431
431.0,0.5,49.166666666666664,432
432.0,0.5,46.5,433
433.0,0.5,52.5,434
434.0,0.5,44.333333333333336,435
435.0,0.5,50.666666666666664,436
436.0,0.5,34.0,437
437.0,0.5,50.0,438
438.0,0.5,54.166666666666664,439
439.0,0.5,44.666666666666664,440
440.0,0.5,43.166666666666664,441
441.0,0.5,43.0,442
442.0,0.5,48.333333333333336,443
443.0,0.5,45.5,444
444.0,0.5,47.166666666666664,445
445.0,0.5,50.333333333333336,446
446.0,0.5,46.833333333333336,447
447.0,0.5,48.833333333333336,448
448.0,0.5,52.0,449
449.0,0.5,37.5,450
450.0,0.5,43.666666666666664,451
451.0,0.5,52.166666666666664,452
452.0,0.5,44.833333333333336,453
453.0,0.5,52.333333333333336,454
454.0,0.5,45.166666666666664,455
455.0,0.5,45.5,456
456.0,0.5,38.5,457
457.0,0.5,45.666666666666664,458
458.0,0.5,53.5,459
459.0,0.5,40.166666666666664,460
460.0,0.5,53.333333333333336,461
461.0,0.5,57.5,462
462.0,0.5,48.0,463
463.0,0.5,51.333333333333336,464
464.0,0.5,49.166666666666664,465
465.0,0.5,45.5,466
466.0,0.5,56.0,467
467.0,0.5,46.166666666666664,468
468.0,0.5,56.0,469
469.0,0.5,54.666666666666664,470
470.0,0.5,56.333333333333336,471
471.0,0.5,53.666666666666664,472
472.0,0.5,49.333333333333336,473
473.0,0.5,56.0,474
474.0,0.5,52.5,475
475.0,0.5,44.833333333333336,476
476.0,0.5,49.833333333333336,477
477.0,0.5,54.833333333333336,478
478.0,0.5,56.5,479
479.0,0.5,48.666666666666664,480
480.0,0.5,51.833333333333336,481
481.0,0.5,53.166666666666664,482
482.0,0.5,55.333333333333336,483
483.0,0.5,52.666666666666664,484
484.0,0.5,54.5,485
485.0,0.5,55.166666666666664,486
486.0,0.5,46.166666666666664,487
487.0,0.5,57.166666666666664,488
488.0,0.5,49.666666666666664,489
489.0,0.5,58.833333333333336,490
490.0,0.5,55.166666666666664,491
491.0,0.5,57.833333333333336,492
492.0,0.5,48.0,493
493.0,0.5,49.0,494
494.0,0.5,45.166666666666664,495
495.0,0.5,52.333333333333336,496
496.0,0.5,44.333333333333336,497
497.0,0.5,58.0,498
498.0,0.5,43.666666666666664,499
499.0,0.5,51.5,500
500.0,0.5,46.166666666666664,501
501.0,0.5,48.833333333333336,502
502.0,0.5,51.166666666666664,503
503.0,0.5,40.166666666666664,504
504.0,0.5,57.0,505
505.0,0.5,51.5,506
506.0,0.5,45.5,507
507.0,0.5,42.666666666666664,508
508.0,0.5,58.333333333333336,509
509.0,0.5,50.333333333333336,510
510.0,0.5,52.166666666666664,511
511.0,0.5,52.166666666666664,512
512.0,0.5,52.666666666666664,513
513.0,0.5,57.666666666666664,514
514.0,0.5,50.333333333333336,515
515.0,0.5,56.833333333333336,516
516.0,0.5,56.166666666666664,517
517.0,0.5,55.5,518
518.0,0.5,49.666666666666664,519
519.0,0.5,55.333333333333336,520
520.0,0.5,50.833333333333336,521
521.0,0.5,49.833333333333336,522
522.0,0.5,54.833333333333336,523
523.0,0.5,58.833333333333336,524
524.0,0.5,43.0,525
525.0,0.5,55.166666666666664,526
526.0,0.5,54.5,527
527.0,0.5,54.666666666666664,528
528.0,0.5,40.0,529
529.0,0.5,59.5,530
530.0,0.5,52.333333333333336,531
531.0,0.5,57.5,532
532.0,0.5,54.166666666666664,533
533.0,0.5,52.0,534
534.0,0.5,53.5,535
535.0,0.5,50.0,536
536.0,0.5,57.166666666666664,537
537.0,0.5,54.0,538
538.0,0.5,56.0,539
539.0,0.5,48.0,540
540.0,0.5,54.5,541
541.0,0.5,56.333333333333336,542
542.0,0.5,55.166666666666664,543
543.0,0.5,44.166666666666664,544
544.0,0.5,40.666666666666664,545
545.0,0.5,45.0,546
546.0,0.5,56.833333333333336,547
547.0,0.5,51.0,548
548.0,0.5,53.5,549
549.0,0.5,49.333333333333336,550
550.0,0.5,55.666666666666664,551
551.0,0.5,48.0,552
552.0,0.5,49.333333333333336,553
553.0,0.5,50.5,554
554.0,0.5,38.833333333333336,555
555.0,0.5,51.833333333333336,556
556.0,0.5,38.333333333333336,557
557.0,0.5,54.166666666666664,558
558.0,0.5,56.0,559
559.0,0.5,50.5,560
560.0,0.5,52.0,561
561.0,0.5,52.833333333333336,562
562.0,0.5,53.833333333333336,563
563.0,0.5,46.666666666666664,564
564.0,0.5,58.666666666666664,565
565.0,0.5,57.0,566
566.0,0.5,54.333333333333336,567
567.0,0.5,54.0,568
568.0,0.5,54.5,569
569.0,0.5,57.5,570
570.0,0.5,52.666666666666664,571
571.0,0.5,55.333333333333336,572
572.0,0.5,52.333333333333336,573
573.0,0.5,55.166666666666664,574
574.0,0.5,57.0,575
575.0,0.5,54.666666666666664,576
576.0,0.5,57.666666666666664,577
577.0,0.5,57.833333333333336,578
578.0,0.5,59.0,579
579.0,0.5,56.333333333333336,580
580.0,0.5,55.666666666666664,581
581.0,0.5,54.5,582
582.0,0.5,58.833333333333336,583
583.0,0.5,50.0,584
584.0,0.5,54.333333333333336,585
585.0,0.5,55.833333333333336,586
586.0,0.5,51.0,587
587.0,0.5,56.833333333333336,588
588.0,0.5,57.0,589
589.0,0.5,48.166666666666664,590
590.0,0.5,52.0,591
591.0,0.5,46.5,592
592.0,0.5,56.833333333333336,593
593.0,0.5,58.5,594
594.0,0.5,54.5,595
595.0,0.5,57.5,596
596.0,0.5,57.833333333333336,597
597.0,0.5,53.833333333333336,598
598.0,0.5,58.5,599
599.0,0.5,58.666666666666664,600
600.0,0.5,56.5,601
601.0,0.5,46.0,602
602.0,0.5,54.0,603
603.0,0.5,57.666666666666664,604
604.0,0.5,47.666666666666664,605
605.0,0.5,57.0,606
606.0,0.5,54.0,607
607.0,0.5,54.333333333333336,608
608.0,0.5,57.333333333333336,609
609.0,0.5,57.5,610
610.0,0.5,57.5,611
611.0,0.5,40.666666666666664,612
612.0,0.5,57.333333333333336,613
613.0,0.5,50.666666666666664,614
614.0,0.5,49.833333333333336,615
615.0,0.5,58.333333333333336,616
616.0,0.5,53.0,617
617.0,0.5,58.5,618
618.0,0.5,55.833333333333336,619
619.0,0.5,55.0,620
620.0,0.5,52.666666666666664,621
621.0,0.5,57.166666666666664,622
622.0,0.5,58.333333333333336,623
623.0,0.5,55.0,624
624.0,0.5,54.5,625
625.0,0.5,52.666666666666664,626
626.0,0.5,56.333333333333336,627
627.0,0.5,61.333333333333336,628
628.0,0.5,59.833333333333336,629
629.0,0.5,50.833333333333336,630
630.0,0.5,59.166666666666664,631
631.0,0.5,60.833333333333336,632
632.0,0.5,44.166666666666664,633
633.0,0.5,60.333333333333336,634
634.0,0.5,57.166666666666664,635
635.0,0.5,52.333333333333336,636
636.0,0.5,61.0,637
637.0,0.5,56.5,638
638.0,0.5,54.5,639
639.0,0.5,59.5,640
640.0,0.5,52.5,641
641.0,0.5,60.833333333333336,642
642.0,0.5,59.166666666666664,643
643.0,0.5,59.833333333333336,644
644.0,0.5,58.833333333333336,645
645.0,0.5,58.333333333333336,646
646.0,0.5,55.5,647
647.0,0.5,59.166666666666664,648
648.0,0.5,55.333333333333336,649
649.0,0.5,53.333333333333336,650
650.0,0.5,59.333333333333336,651
651.0,0.5,49.0,652
652.0,0.5,54.666666666666664,653
653.0,0.5,49.833333333333336,654
654.0,0.5,46.333333333333336,655
655.0,0.5,59.833333333333336,656
656.0,0.5,57.666666666666664,657
657.0,0.5,55.5,658
658.0,0.5,56.333333333333336,659
659.0,0.5,51.833333333333336,660
660.0,0.5,52.666666666666664,661
661.0,0.5,60.166666666666664,662
662.0,0.5,57.333333333333336,663
663.0,0.5,60.0,664
664.0,0.5,47.166666666666664,665
665.0,0.5,55.833333333333336,666
666.0,0.5,57.666666666666664,667
667.0,0.5,59.0,668
668.0,0.5,57.166666666666664,669
669.0,0.5,41.666666666666664,670
670.0,0.5,59.5,671
671.0,0.5,59.833333333333336,672
672.0,0.5,52.166666666666664,673
673.0,0.5,44.5,674
674.0,0.5,54.666666666666664,675
675.0,0.5,60.666666666666664,676
676.0,0.5,60.0,677
677.0,0.5,60.666666666666664,678
678.0,0.5,60.5,679
679.0,0.5,61.0,680
680.0,0.5,50.0,681
681.0,0.5,58.166666666666664,682
682.0,0.5,61.333333333333336,683
683.0,0.5,62.333333333333336,684
684.0,0.5,63.333333333333336,685
685.0,0.5,52.333333333333336,686
686.0,0.5,59.333333333333336,687
687.0,0.5,63.166666666666664,688
688.0,0.5,59.333333333333336,689
689.0,0.5,60.0,690
690.0,0.5,57.833333333333336,691
691.0,0.5,61.666666666666664,692
692.0,0.5,51.166666666666664,693
693.0,0.5,61.166666666666664,694
694.0,0.5,61.333333333333336,695
695.0,0.5,60.333333333333336,696
696.0,0.5,59.333333333333336,697
697.0,0.5,62.0,698
698.0,0.5,60.166666666666664,699
699.0,0.5,62.666666666666664,700
700.0,0.5,59.0,701
701.0,0.5,49.666666666666664,702
702.0,0.5,50.833333333333336,703
703.0,0.5,59.666666666666664,704
704.0,0.5,53.333333333333336,705
705.0,0.5,55.666666666666664,706
706.0,0.5,56.666666666666664,707
707.0,0.5,62.666666666666664,708
708.0,0.5,53.0,709
709.0,0.5,58.333333333333336,710
710.0,0.5,58.0,711
711.0,0.5,54.833333333333336,712
712.0,0.5,48.666666666666664,713
713.0,0.5,56.666666666666664,714
714.0,0.5,58.166666666666664,715
715.0,0.5,58.166666666666664,716
716.0,0.5,59.0,717
717.0,0.5,57.166666666666664,718
718.0,0.5,56.166666666666664,719
719.0,0.5,55.333333333333336,720
720.0,0.5,57.666666666666664,721
721.0,0.5,56.666666666666664,722
722.0,0.5,53.0,723
723.0,0.5,58.5,724
724.0,0.5,47.5,725
725.0,0.5,56.5,726
726.0,0.5,55.833333333333336,727
727.0,0.5,57.0,728
728.0,0.5,58.333333333333336,729
729.0,0.5,54.0,730
730.0,0.5,57.333333333333336,731
731.0,0.5,55.833333333333336,732
732.0,0.5,48.333333333333336,733
733.0,0.5,52.666666666666664,734
734.0,0.5,57.833333333333336,735
735.0,0.5,51.0,736
736.0,0.5,55.666666666666664,737
737.0,0.5,57.666666666666664,738
738.0,0.5,57.333333333333336,739
739.0,0.5,49.833333333333336,740
740.0,0.5,59.333333333333336,741
741.0,0.5,55.333333333333336,742
742.0,0.5,48.333333333333336,743
743.0,0.5,55.333333333333336,744
744.0,0.5,56.0,745
745.0,0.5,51.833333333333336,746
746.0,0.5,58.166666666666664,747
747.0,0.5,56.333333333333336,748
748.0,0.5,58.333333333333336,749
749.0,0.5,48.833333333333336,750
750.0,0.5,55.333333333333336,751
751.0,0.5,52.666666666666664,752
752.0,0.5,51.666666666666664,753
753.0,0.5,48.333333333333336,754
754.0,0.5,59.5,755
755.0,0.5,54.666666666666664,756
756.0,0.5,56.0,757
757.0,0.5,55.5,758
758.0,0.5,58.166666666666664,759
759.0,0.5,51.0,760
760.0,0.5,58.166666666666664,761
761.0,0.5,58.166666666666664,762
762.0,0.5,58.166666666666664,763
763.0,0.5,57.833333333333336,764
764.0,0.5,55.166666666666664,765
765.0,0.5,59.0,766
766.0,0.5,51.166666666666664,767
767.0,0.5,58.333333333333336,768
768.0,0.5,57.666666666666664,769
769.0,0.5,56.833333333333336,770
770.0,0.5,52.333333333333336,771
771.0,0.5,56.5,772
772.0,0.5,54.166666666666664,773
773.0,0.5,57.833333333333336,774
774.0,0.5,54.166666666666664,775
775.0,0.5,55.166666666666664,776
776.0,0.5,58.333333333333336,777
777.0,0.5,57.166666666666664,778
778.0,0.5,56.833333333333336,779
779.0,0.5,58.0,780
780.0,0.5,58.833333333333336,781
781.0,0.5,58.333333333333336,782
782.0,0.5,58.166666666666664,783
783.0,0.5,56.666666666666664,784
784.0,0.5,56.333333333333336,785
785.0,0.5,58.166666666666664,786
786.0,0.5,54.0,787
787.0,0.5,58.166666666666664,788
788.0,0.5,58.166666666666664,789
789.0,0.5,57.5,790
790.0,0.5,54.0,791
791.0,0.5,57.666666666666664,792
792.0,0.5,57.666666666666664,793
793.0,0.5,54.5,794
794.0,0.5,58.666666666666664,795
795.0,0.5,57.5,796
796.0,0.5,59.166666666666664,797
797.0,0.5,60.5,798
798.0,0.5,57.833333333333336,799
799.0,0.5,57.166666666666664,800
800.0,0.5,54.666666666666664,801
801.0,0.5,55.166666666666664,802
802.0,0.5,49.333333333333336,803
803.0,0.5,51.333333333333336,804
804.0,0.5,56.166666666666664,805
805.0,0.5,55.666666666666664,806
806.0,0.5,59.166666666666664,807
807.0,0.5,60.333333333333336,808
808.0,0.5,59.0,809
809.0,0.5,54.0,810
810.0,0.5,59.666666666666664,811
811.0,0.5,56.5,812
812.0,0.5,62.166666666666664,813
813.0,0.5,56.0,814
814.0,0.5,59.166666666666664,815
815.0,0.5,57.666666666666664,816
816.0,0.5,61.0,817
817.0,0.5,54.5,818
818.0,0.5,58.0,819
819.0,0.5,59.833333333333336,820
820.0,0.5,57.166666666666664,821
821.0,0.5,58.5,822
822.0,0.5,50.5,823
823.0,0.5,51.166666666666664,824
824.0,0.5,52.166666666666664,825
825.0,0.5,57.166666666666664,826
826.0,0.5,57.333333333333336,827
827.0,0.5,59.0,828
828.0,0.5,55.333333333333336,829
829.0,0.5,56.0,830
830.0,0.5,59.5,831
831.0,0.5,59.0,832
832.0,0.5,58.0,833
833.0,0.5,59.0,834
834.0,0.5,59.0,835
835.0,0.5,59.0,836
836.0,0.5,50.0,837
837.0,0.5,55.333333333333336,838
838.0,0.5,56.833333333333336,839
839.0,0.5,56.166666666666664,840
840.0,0.5,59.833333333333336,841
841.0,0.5,57.5,842
842.0,0.5,56.0,843
843.0,0.5,59.666666666666664,844
844.0,0.5,57.833333333333336,845
845.0,0.5,58.166666666666664,846
846.0,0.5,59.0,847
847.0,0.5,58.333333333333336,848
848.0,0.5,61.833333333333336,849
849.0,0.5,58.166666666666664,850
850.0,0.5,58.333333333333336,851
851.0,0.5,57.666666666666664,852
852.0,0.5,53.0,853
853.0,0.5,58.666666666666664,854
854.0,0.5,50.333333333333336,855
855.0,0.5,54.833333333333336,856
856.0,0.5,52.666666666666664,857
857.0,0.5,58.166666666666664,858
858.0,0.5,58.0,859
859.0,0.5,58.0,860
860.0,0.5,56.333333333333336,861
861.0,0.5,57.166666666666664,862
862.0,0.5,55.0,863
863.0,0.5,59.0,864
864.0,0.5,60.333333333333336,865
865.0,0.5,58.333333333333336,866
866.0,0.5,58.166666666666664,867
867.0,0.5,58.333333333333336,868
868.0,0.5,59.166666666666664,869
869.0,0.5,58.5,870
870.0,0.5,58.5,871
871.0,0.5,58.833333333333336,872
872.0,0.5,53.5,873
873.0,0.5,55.333333333333336,874
874.0,0.5,45.333333333333336,875
875.0,0.5,57.5,876
876.0,0.5,58.833333333333336,877
877.0,0.5,58.166666666666664,878
878.0,0.5,50.5,879
879.0,0.5,59.0,880
880.0,0.5,57.0,881
881.0,0.5,57.166666666666664,882
882.0,0.5,59.5,883
883.0,0.5,58.833333333333336,884
884.0,0.5,57.333333333333336,885
885.0,0.5,58.333333333333336,886
886.0,0.5,58.5,887
887.0,0.5,59.666666666666664,888
888.0,0.5,58.833333333333336,889
889.0,0.5,59.0,890
890.0,0.5,56.166666666666664,891
891.0,0.5,58.833333333333336,892
892.0,0.5,59.333333333333336,893
893.0,0.5,59.0,894
894.0,0.5,58.833333333333336,895
895.0,0.5,51.666666666666664,896
896.0,0.5,57.666666666666664,897
897.0,0.5,56.666666666666664,898
898.0,0.5,53.166666666666664,899
899.0,0.5,57.5,900
900.0,0.5,57.666666666666664,901
901.0,0.5,50.166666666666664,902
902.0,0.5,53.833333333333336,903
903.0,0.5,59.666666666666664,904
904.0,0.5,63.833333333333336,905
905.0,0.5,59.5,906
906.0,0.5,56.833333333333336,907
907.0,0.5,55.0,908
908.0,0.5,58.0,909
909.0,0.5,55.333333333333336,910
910.0,0.5,50.666666666666664,911
911.0,0.5,54.666666666666664,912
912.0,0.5,56.666666666666664,913
913.0,0.5,58.5,914
914.0,0.5,54.5,915
915.0,0.5,56.166666666666664,916
916.0,0.5,59.0,917
917.0,0.5,57.166666666666664,918
918.0,0.5,57.5,919
919.0,0.5,57.0,920
920.0,0.5,58.333333333333336,921
921.0,0.5,58.833333333333336,922
922.0,0.5,57.833333333333336,923
923.0,0.5,49.666666666666664,924
924.0,0.5,54.666666666666664,925
925.0,0.5,58.833333333333336,926
926.0,0.5,59.0,927
927.0,0.5,58.166666666666664,928
928.0,0.5,55.166666666666664,929
929.0,0.5,59.0,930
930.0,0.5,58.5,931
931.0,0.5,59.0,932
932.0,0.5,50.5,933
933.0,0.5,57.5,934
934.0,0.5,58.5,935
935.0,0.5,58.666666666666664,936
936.0,0.5,58.5,937
937.0,0.5,56.5,938
938.0,0.5,59.0,939
939.0,0.5,59.166666666666664,940
940.0,0.5,57.5,941
941.0,0.5,58.166666666666664,942
942.0,0.5,49.166666666666664,943
943.0,0.5,58.166666666666664,944
944.0,0.5,51.0,945
945.0,0.5,58.333333333333336,946
946.0,0.5,59.5,947
947.0,0.5,56.0,948
948.0,0.5,58.833333333333336,949
949.0,0.5,57.0,950
950.0,0.5,51.666666666666664,951
951.0,0.5,58.166666666666664,952
952.0,0.5,56.166666666666664,953
953.0,0.5,54.666666666666664,954
954.0,0.5,54.833333333333336,955
955.0,0.5,54.0,956
956.0,0.5,58.166666666666664,957
957.0,0.5,54.5,958
958.0,0.5,57.0,959
959.0,0.5,57.833333333333336,960
960.0,0.5,58.5,961
961.0,0.5,55.333333333333336,962
962.0,0.5,59.0,963
963.0,0.5,56.0,964
964.0,0.5,59.5,965
965.0,0.5,58.833333333333336,966
966.0,0.5,56.833333333333336,967
967.0,0.5,58.666666666666664,968
968.0,0.5,58.166666666666664,969
969.0,0.5,58.833333333333336,970
970.0,0.5,58.166666666666664,971
971.0,0.5,59.0,972
972.0,0.5,55.166666666666664,973
973.0,0.5,57.833333333333336,974
974.0,0.5,59.0,975
975.0,0.5,58.666666666666664,976
976.0,0.5,57.166666666666664,977
977.0,0.5,59.5,978
978.0,0.5,58.5,979
979.0,0.5,55.333333333333336,980
980.0,0.5,58.5,981
981.0,0.5,59.0,982
982.0,0.5,58.0,983
983.0,0.5,60.0,984
984.0,0.5,59.166666666666664,985
985.0,0.5,57.333333333333336,986
986.0,0.5,55.5,987
987.0,0.5,55.333333333333336,988
988.0,0.5,58.0,989
989.0,0.5,59.166666666666664,990
990.0,0.5,58.5,991
991.0,0.5,56.666666666666664,992
992.0,0.5,53.666666666666664,993
993.0,0.5,59.333333333333336,994
994.0,0.5,50.5,995
995.0,0.5,58.666666666666664,996
996.0,0.5,57.666666666666664,997
997.0,0.5,56.166666666666664,998
998.0,0.5,57.166666666666664,999
999.0,0.5,57.166666666666664,1000


==> figs/dom_base5.csv <==
episode,mean_done,stderr_done,upper_done,lower_done
0,0.0,0.0,0.0,0.0
1,0.0,0.0,0.0,0.0
2,0.0,0.0,0.0,0.0
3,0.0,0.0,0.0,0.0
4,0.0,0.0,0.0,0.0
5,0.0,0.0,0.0,0.0
6,0.0,0.0,0.0,0.0
7,0.0,0.0,0.0,0.0
8,0.0,0.0,0.0,0.0
9,0.0,0.0,0.0,0.0
10,0.0,0.0,0.0,0.0
11,0.0,0.0,0.0,0.0
12,0.0,0.0,0.0,0.0
13,0.0,0.0,0.0,0.0
14,0.0,0.0,0.0,0.0
15,0.0,0.0,0.0,0.0
16,0.0,0.0,0.0,0.0
17,0.0,0.0,0.0,0.0
18,0.0,0.0,0.0,0.0
19,0.0,0.0,0.0,0.0
20,0.0,0.0,0.0,0.0
21,0.0,0.0,0.0,0.0
22,0.0,0.0,0.0,0.0
23,0.0,0.0,0.0,0.0
24,0.0,0.0,0.0,0.0
25,0.0,0.0,0.0,0.0
26,0.0,0.0,0.0,0.0
27,0.0,0.0,0.0,0.0
28,0.0,0.0,0.0,0.0
29,0.0,0.0,0.0,0.0
30,0.0,0.0,0.0,0.0
31,0.0,0.0,0.0,0.0
32,0.0,0.0,0.0,0.0
33,0.0,0.0,0.0,0.0
34,0.0,0.0,0.0,0.0
35,0.0,0.0,0.0,0.0
36,0.0,0.0,0.0,0.0
37,0.0,0.0,0.0,0.0
38,0.0,0.0,0.0,0.0
39,0.0,0.0,0.0,0.0
40,0.0,0.0,0.0,0.0
41,0.0,0.0,0.0,0.0
42,0.0,0.0,0.0,0.0
43,0.16666666666666666,0.16666666666666669,0.33333333333333337,-2.7755575615628914e-17
44,0.16666666666666666,0.16666666666666669,0.33333333333333337,-2.7755575615628914e-17
45,0.16666666666666666,0.16666666666666669,0.33333333333333337,-2.7755575615628914e-17
46,0.16666666666666666,0.16666666666666669,0.33333333333333337,-2.7755575615628914e-17
47,0.16666666666666666,0.16666666666666669,0.33333333333333337,-2.7755575615628914e-17
48,0.16666666666666666,0.16666666666666669,0.33333333333333337,-2.7755575615628914e-17
49,0.16666666666666666,0.16666666666666669,0.33333333333333337,-2.7755575615628914e-17
50,0.16666666666666666,0.16666666666666669,0.33333333333333337,-2.7755575615628914e-17
51,0.16666666666666666,0.16666666666666669,0.33333333333333337,-2.7755575615628914e-17
52,0.16666666666666666,0.16666666666666669,0.33333333333333337,-2.7755575615628914e-17
53,0.16666666666666666,0.16666666666666669,0.33333333333333337,-2.7755575615628914e-17
54,0.16666666666666666,0.16666666666666669,0.33333333333333337,-2.7755575615628914e-17
55,0.16666666666666666,0.16666666666666669,0.33333333333333337,-2.7755575615628914e-17
56,0.16666666666666666,0.16666666666666669,0.33333333333333337,-2.7755575615628914e-17
57,0.16666666666666666,0.16666666666666669,0.33333333333333337,-2.7755575615628914e-17
58,0.16666666666666666,0.16666666666666669,0.33333333333333337,-2.7755575615628914e-17
59,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
60,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
61,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
62,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
63,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
64,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
65,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
66,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
67,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
68,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
69,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
70,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
71,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
72,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
73,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
74,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
75,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
76,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
77,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
78,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
79,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
80,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
81,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
82,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
83,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
84,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
85,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
86,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
87,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
88,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
89,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
90,0.3333333333333333,0.210818510677892,0.5441518440112253,0.12251482265544131
91,0.5,0.22360679774997896,0.7236067977499789,0.27639320225002106
92,0.5,0.22360679774997896,0.7236067977499789,0.27639320225002106
93,0.5,0.22360679774997896,0.7236067977499789,0.27639320225002106
94,0.5,0.22360679774997896,0.7236067977499789,0.27639320225002106
95,0.6666666666666666,0.210818510677892,0.8774851773445587,0.4558481559887746
96,0.6666666666666666,0.210818510677892,0.8774851773445587,0.4558481559887746
97,0.6666666666666666,0.210818510677892,0.8774851773445587,0.4558481559887746
98,0.6666666666666666,0.210818510677892,0.8774851773445587,0.4558481559887746
99,0.6666666666666666,0.210818510677892,0.8774851773445587,0.4558481559887746
100,0.6666666666666666,0.210818510677892,0.8774851773445587,0.4558481559887746
101,0.6666666666666666,0.210818510677892,0.8774851773445587,0.4558481559887746
102,0.6666666666666666,0.210818510677892,0.8774851773445587,0.4558481559887746
103,0.6666666666666666,0.210818510677892,0.8774851773445587,0.4558481559887746
104,0.6666666666666666,0.210818510677892,0.8774851773445587,0.4558481559887746
105,0.6666666666666666,0.210818510677892,0.8774851773445587,0.4558481559887746
106,0.6666666666666666,0.210818510677892,0.8774851773445587,0.4558481559887746
107,0.6666666666666666,0.210818510677892,0.8774851773445587,0.4558481559887746
108,0.6666666666666666,0.210818510677892,0.8774851773445587,0.4558481559887746
109,0.6666666666666666,0.210818510677892,0.8774851773445587,0.4558481559887746
110,0.6666666666666666,0.210818510677892,0.8774851773445587,0.4558481559887746
111,0.6666666666666666,0.210818510677892,0.8774851773445587,0.4558481559887746
112,0.6666666666666666,0.210818510677892,0.8774851773445587,0.4558481559887746
113,0.6666666666666666,0.210818510677892,0.8774851773445587,0.4558481559887746
114,0.6666666666666666,0.210818510677892,0.8774851773445587,0.4558481559887746
115,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
116,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
117,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
118,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
119,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
120,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
121,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
122,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
123,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
124,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
125,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
126,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
127,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
128,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
129,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
130,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
131,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
132,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
133,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
134,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
135,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
136,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
137,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
138,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
139,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
140,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
141,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
142,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
143,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
144,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
145,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
146,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
147,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
148,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
149,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
150,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
151,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
152,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
153,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
154,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
155,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
156,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
157,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
158,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
159,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
160,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
161,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
162,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
163,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
164,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
165,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
166,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
167,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
168,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
169,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
170,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
171,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
172,0.8333333333333334,0.16666666666666669,1.0,0.6666666666666667
173,1.0,0.25819888974716115,1.2581988897471612,0.7418011102528388
174,1.0,0.25819888974716115,1.2581988897471612,0.7418011102528388
175,1.0,0.25819888974716115,1.2581988897471612,0.7418011102528388
176,1.0,0.25819888974716115,1.2581988897471612,0.7418011102528388
177,1.0,0.25819888974716115,1.2581988897471612,0.7418011102528388
178,1.0,0.25819888974716115,1.2581988897471612,0.7418011102528388
179,1.0,0.25819888974716115,1.2581988897471612,0.7418011102528388
180,1.0,0.25819888974716115,1.2581988897471612,0.7418011102528388
181,1.0,0.25819888974716115,1.2581988897471612,0.7418011102528388
182,1.0,0.25819888974716115,1.2581988897471612,0.7418011102528388
183,1.0,0.25819888974716115,1.2581988897471612,0.7418011102528388
184,1.0,0.25819888974716115,1.2581988897471612,0.7418011102528388
185,1.0,0.25819888974716115,1.2581988897471612,0.7418011102528388
186,1.0,0.25819888974716115,1.2581988897471612,0.7418011102528388
187,1.0,0.25819888974716115,1.2581988897471612,0.7418011102528388
188,1.0,0.25819888974716115,1.2581988897471612,0.7418011102528388
189,1.0,0.25819888974716115,1.2581988897471612,0.7418011102528388
190,1.0,0.25819888974716115,1.2581988897471612,0.7418011102528388
191,1.0,0.25819888974716115,1.2581988897471612,0.7418011102528388
192,1.0,0.25819888974716115,1.2581988897471612,0.7418011102528388
193,1.0,0.25819888974716115,1.2581988897471612,0.7418011102528388
194,1.0,0.25819888974716115,1.2581988897471612,0.7418011102528388
195,1.0,0.25819888974716115,1.2581988897471612,0.7418011102528388
196,1.0,0.25819888974716115,1.2581988897471612,0.7418011102528388
197,1.0,0.25819888974716115,1.2581988897471612,0.7418011102528388
198,1.0,0.25819888974716115,1.2581988897471612,0.7418011102528388
199,1.0,0.25819888974716115,1.2581988897471612,0.7418011102528388
200,1.0,0.25819888974716115,1.2581988897471612,0.7418011102528388
201,1.0,0.25819888974716115,1.2581988897471612,0.7418011102528388
202,1.0,0.25819888974716115,1.2581988897471612,0.7418011102528388
203,1.0,0.25819888974716115,1.2581988897471612,0.7418011102528388
204,1.0,0.25819888974716115,1.2581988897471612,0.7418011102528388
205,1.0,0.25819888974716115,1.2581988897471612,0.7418011102528388
206,1.0,0.25819888974716115,1.2581988897471612,0.7418011102528388
207,1.0,0.25819888974716115,1.2581988897471612,0.7418011102528388
208,1.0,0.25819888974716115,1.2581988897471612,0.7418011102528388
209,1.0,0.25819888974716115,1.2581988897471612,0.7418011102528388
210,1.0,0.25819888974716115,1.2581988897471612,0.7418011102528388
211,1.0,0.25819888974716115,1.2581988897471612,0.7418011102528388
212,1.0,0.25819888974716115,1.2581988897471612,0.7418011102528388
213,1.0,0.25819888974716115,1.2581988897471612,0.7418011102528388
214,1.0,0.25819888974716115,1.2581988897471612,0.7418011102528388
215,1.0,0.25819888974716115,1.2581988897471612,0.7418011102528388
216,1.0,0.25819888974716115,1.2581988897471612,0.7418011102528388
217,1.0,0.25819888974716115,1.2581988897471612,0.7418011102528388
218,1.0,0.25819888974716115,1.2581988897471612,0.7418011102528388
219,1.0,0.25819888974716115,1.2581988897471612,0.7418011102528388
220,1.0,0.25819888974716115,1.2581988897471612,0.7418011102528388
221,1.0,0.25819888974716115,1.2581988897471612,0.7418011102528388
222,1.1666666666666667,0.4013864859597432,1.5680531526264099,0.7652801807069236
223,1.1666666666666667,0.4013864859597432,1.5680531526264099,0.7652801807069236
224,1.1666666666666667,0.4013864859597432,1.5680531526264099,0.7652801807069236
225,1.1666666666666667,0.4013864859597432,1.5680531526264099,0.7652801807069236
226,1.1666666666666667,0.4013864859597432,1.5680531526264099,0.7652801807069236
227,1.1666666666666667,0.4013864859597432,1.5680531526264099,0.7652801807069236
228,1.1666666666666667,0.4013864859597432,1.5680531526264099,0.7652801807069236
229,1.1666666666666667,0.4013864859597432,1.5680531526264099,0.7652801807069236
230,1.1666666666666667,0.4013864859597432,1.5680531526264099,0.7652801807069236
231,1.1666666666666667,0.4013864859597432,1.5680531526264099,0.7652801807069236
232,1.1666666666666667,0.4013864859597432,1.5680531526264099,0.7652801807069236
233,1.1666666666666667,0.4013864859597432,1.5680531526264099,0.7652801807069236
234,1.1666666666666667,0.4013864859597432,1.5680531526264099,0.7652801807069236
235,1.1666666666666667,0.4013864859597432,1.5680531526264099,0.7652801807069236
236,1.1666666666666667,0.4013864859597432,1.5680531526264099,0.7652801807069236
237,1.1666666666666667,0.4013864859597432,1.5680531526264099,0.7652801807069236
238,1.1666666666666667,0.4013864859597432,1.5680531526264099,0.7652801807069236
239,1.1666666666666667,0.4013864859597432,1.5680531526264099,0.7652801807069236
240,1.1666666666666667,0.4013864859597432,1.5680531526264099,0.7652801807069236
241,1.1666666666666667,0.4013864859597432,1.5680531526264099,0.7652801807069236
242,1.1666666666666667,0.4013864859597432,1.5680531526264099,0.7652801807069236
243,1.1666666666666667,0.4013864859597432,1.5680531526264099,0.7652801807069236
244,1.1666666666666667,0.4013864859597432,1.5680531526264099,0.7652801807069236
245,1.1666666666666667,0.4013864859597432,1.5680531526264099,0.7652801807069236
246,1.1666666666666667,0.4013864859597432,1.5680531526264099,0.7652801807069236
247,1.1666666666666667,0.4013864859597432,1.5680531526264099,0.7652801807069236
248,1.1666666666666667,0.4013864859597432,1.5680531526264099,0.7652801807069236
249,1.1666666666666667,0.4013864859597432,1.5680531526264099,0.7652801807069236
250,1.1666666666666667,0.4013864859597432,1.5680531526264099,0.7652801807069236
251,1.1666666666666667,0.4013864859597432,1.5680531526264099,0.7652801807069236
252,1.1666666666666667,0.4013864859597432,1.5680531526264099,0.7652801807069236
253,1.1666666666666667,0.4013864859597432,1.5680531526264099,0.7652801807069236
254,1.3333333333333333,0.5577733510227171,1.8911066843560502,0.7755599823106162
255,1.3333333333333333,0.5577733510227171,1.8911066843560502,0.7755599823106162
256,1.3333333333333333,0.5577733510227171,1.8911066843560502,0.7755599823106162
257,1.3333333333333333,0.5577733510227171,1.8911066843560502,0.7755599823106162
258,1.5,0.5627314338711378,2.0627314338711376,0.9372685661288622
259,1.5,0.5627314338711378,2.0627314338711376,0.9372685661288622
260,1.5,0.5627314338711378,2.0627314338711376,0.9372685661288622
261,1.5,0.5627314338711378,2.0627314338711376,0.9372685661288622
262,1.5,0.5627314338711378,2.0627314338711376,0.9372685661288622
263,1.5,0.5627314338711378,2.0627314338711376,0.9372685661288622
264,1.5,0.5627314338711378,2.0627314338711376,0.9372685661288622
265,1.5,0.5627314338711378,2.0627314338711376,0.9372685661288622
266,1.5,0.5627314338711378,2.0627314338711376,0.9372685661288622
267,1.5,0.5627314338711378,2.0627314338711376,0.9372685661288622
268,1.5,0.5627314338711378,2.0627314338711376,0.9372685661288622
269,1.5,0.5627314338711378,2.0627314338711376,0.9372685661288622
270,1.5,0.5627314338711378,2.0627314338711376,0.9372685661288622
271,1.5,0.5627314338711378,2.0627314338711376,0.9372685661288622
272,1.5,0.5627314338711378,2.0627314338711376,0.9372685661288622
273,1.5,0.5627314338711378,2.0627314338711376,0.9372685661288622
274,1.5,0.5627314338711378,2.0627314338711376,0.9372685661288622
275,1.5,0.5627314338711378,2.0627314338711376,0.9372685661288622
276,1.5,0.5627314338711378,2.0627314338711376,0.9372685661288622
277,1.5,0.5627314338711378,2.0627314338711376,0.9372685661288622
278,1.5,0.5627314338711378,2.0627314338711376,0.9372685661288622
279,1.5,0.5627314338711378,2.0627314338711376,0.9372685661288622
280,1.6666666666666667,0.7149203529842406,2.3815870196509072,0.9517463136824261
281,1.6666666666666667,0.7149203529842406,2.3815870196509072,0.9517463136824261
282,1.6666666666666667,0.7149203529842406,2.3815870196509072,0.9517463136824261
283,1.6666666666666667,0.7149203529842406,2.3815870196509072,0.9517463136824261
284,1.6666666666666667,0.7149203529842406,2.3815870196509072,0.9517463136824261
285,1.6666666666666667,0.7149203529842406,2.3815870196509072,0.9517463136824261
286,1.6666666666666667,0.7149203529842406,2.3815870196509072,0.9517463136824261
287,1.6666666666666667,0.7149203529842406,2.3815870196509072,0.9517463136824261
288,1.6666666666666667,0.7149203529842406,2.3815870196509072,0.9517463136824261
289,1.8333333333333333,0.7490735018081413,2.5824068351414744,1.0842598315251921
290,1.8333333333333333,0.7490735018081413,2.5824068351414744,1.0842598315251921
291,1.8333333333333333,0.7490735018081413,2.5824068351414744,1.0842598315251921
292,1.8333333333333333,0.7490735018081413,2.5824068351414744,1.0842598315251921
293,1.8333333333333333,0.7490735018081413,2.5824068351414744,1.0842598315251921
294,1.8333333333333333,0.7490735018081413,2.5824068351414744,1.0842598315251921
295,1.8333333333333333,0.7490735018081413,2.5824068351414744,1.0842598315251921
296,1.8333333333333333,0.7490735018081413,2.5824068351414744,1.0842598315251921
297,1.8333333333333333,0.7490735018081413,2.5824068351414744,1.0842598315251921
298,1.8333333333333333,0.7490735018081413,2.5824068351414744,1.0842598315251921
299,1.8333333333333333,0.7490735018081413,2.5824068351414744,1.0842598315251921
300,1.8333333333333333,0.7490735018081413,2.5824068351414744,1.0842598315251921
301,1.8333333333333333,0.7490735018081413,2.5824068351414744,1.0842598315251921
302,1.8333333333333333,0.7490735018081413,2.5824068351414744,1.0842598315251921
303,1.8333333333333333,0.7490735018081413,2.5824068351414744,1.0842598315251921
304,1.8333333333333333,0.7490735018081413,2.5824068351414744,1.0842598315251921
305,1.8333333333333333,0.7490735018081413,2.5824068351414744,1.0842598315251921
306,1.8333333333333333,0.7490735018081413,2.5824068351414744,1.0842598315251921
307,1.8333333333333333,0.7490735018081413,2.5824068351414744,1.0842598315251921
308,1.8333333333333333,0.7490735018081413,2.5824068351414744,1.0842598315251921
309,1.8333333333333333,0.7490735018081413,2.5824068351414744,1.0842598315251921
310,1.8333333333333333,0.7490735018081413,2.5824068351414744,1.0842598315251921
311,1.8333333333333333,0.7490735018081413,2.5824068351414744,1.0842598315251921
312,1.8333333333333333,0.7490735018081413,2.5824068351414744,1.0842598315251921
313,1.8333333333333333,0.7490735018081413,2.5824068351414744,1.0842598315251921
314,1.8333333333333333,0.7490735018081413,2.5824068351414744,1.0842598315251921
315,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
316,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
317,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
318,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
319,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
320,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
321,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
322,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
323,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
324,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
325,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
326,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
327,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
328,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
329,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
330,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
331,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
332,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
333,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
334,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
335,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
336,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
337,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
338,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
339,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
340,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
341,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
342,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
343,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
344,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
345,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
346,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
347,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
348,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
349,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
350,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
351,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
352,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
353,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
354,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
355,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
356,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
357,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
358,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
359,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
360,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
361,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
362,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
363,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
364,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
365,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
366,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
367,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
368,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
369,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
370,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
371,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
372,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
373,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
374,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
375,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
376,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
377,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
378,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
379,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
380,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
381,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
382,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
383,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
384,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
385,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
386,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
387,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
388,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
389,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
390,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
391,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
392,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
393,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
394,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
395,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
396,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
397,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
398,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
399,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
400,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
401,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
402,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
403,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
404,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
405,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
406,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
407,2.0,0.7302967433402215,2.7302967433402214,1.2697032566597786
408,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
409,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
410,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
411,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
412,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
413,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
414,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
415,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
416,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
417,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
418,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
419,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
420,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
421,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
422,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
423,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
424,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
425,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
426,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
427,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
428,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
429,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
430,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
431,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
432,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
433,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
434,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
435,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
436,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
437,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
438,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
439,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
440,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
441,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
442,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
443,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
444,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
445,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
446,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
447,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
448,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
449,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
450,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
451,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
452,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
453,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
454,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
455,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
456,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
457,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
458,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
459,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
460,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
461,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
462,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
463,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
464,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
465,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
466,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
467,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
468,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
469,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
470,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
471,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
472,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
473,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
474,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
475,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
476,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
477,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
478,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
479,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
480,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
481,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
482,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
483,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
484,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
485,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
486,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
487,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
488,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
489,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
490,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
491,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
492,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
493,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
494,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
495,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
496,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
497,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
498,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
499,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
500,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
501,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
502,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
503,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
504,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
505,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
506,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
507,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
508,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
509,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
510,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
511,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
512,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
513,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
514,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
515,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
516,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
517,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
518,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
519,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
520,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
521,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
522,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
523,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
524,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
525,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
526,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
527,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
528,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
529,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
530,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
531,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
532,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
533,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
534,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
535,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
536,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
537,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
538,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
539,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
540,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
541,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
542,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
543,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
544,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
545,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
546,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
547,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
548,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
549,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
550,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
551,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
552,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
553,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
554,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
555,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
556,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
557,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
558,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
559,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
560,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
561,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
562,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
563,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
564,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
565,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
566,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
567,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
568,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
569,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
570,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
571,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
572,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
573,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
574,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
575,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
576,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
577,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
578,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
579,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
580,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
581,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
582,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
583,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
584,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
585,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
586,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
587,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
588,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
589,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
590,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
591,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
592,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
593,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
594,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
595,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
596,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
597,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
598,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
599,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
600,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
601,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
602,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
603,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
604,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
605,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
606,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
607,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
608,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
609,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
610,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
611,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
612,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
613,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
614,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
615,2.1666666666666665,0.792324288266981,2.9589909549336477,1.3743423783996855
616,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
617,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
618,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
619,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
620,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
621,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
622,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
623,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
624,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
625,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
626,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
627,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
628,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
629,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
630,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
631,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
632,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
633,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
634,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
635,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
636,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
637,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
638,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
639,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
640,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
641,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
642,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
643,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
644,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
645,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
646,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
647,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
648,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
649,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
650,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
651,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
652,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
653,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
654,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
655,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
656,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
657,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
658,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
659,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
660,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
661,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
662,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
663,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
664,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
665,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
666,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
667,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
668,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
669,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
670,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
671,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
672,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
673,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
674,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
675,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
676,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
677,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
678,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
679,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
680,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
681,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
682,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
683,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
684,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
685,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
686,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
687,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
688,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
689,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
690,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
691,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
692,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
693,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
694,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
695,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
696,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
697,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
698,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
699,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
700,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
701,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
702,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
703,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
704,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
705,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
706,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
707,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
708,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
709,2.3333333333333335,0.881917103688197,3.2152504370215302,1.4514162296451365
710,2.5,0.9916316520429012,3.4916316520429014,1.5083683479570988
711,2.5,0.9916316520429012,3.4916316520429014,1.5083683479570988
712,2.5,0.9916316520429012,3.4916316520429014,1.5083683479570988
713,2.5,0.9916316520429012,3.4916316520429014,1.5083683479570988
714,2.5,0.9916316520429012,3.4916316520429014,1.5083683479570988
715,2.5,0.9916316520429012,3.4916316520429014,1.5083683479570988
716,2.5,0.9916316520429012,3.4916316520429014,1.5083683479570988
717,2.5,0.9916316520429012,3.4916316520429014,1.5083683479570988
718,2.5,0.9916316520429012,3.4916316520429014,1.5083683479570988
719,2.5,0.9916316520429012,3.4916316520429014,1.5083683479570988
720,2.5,0.9916316520429012,3.4916316520429014,1.5083683479570988
721,2.5,0.9916316520429012,3.4916316520429014,1.5083683479570988
722,2.5,0.9916316520429012,3.4916316520429014,1.5083683479570988
723,2.5,0.9916316520429012,3.4916316520429014,1.5083683479570988
724,2.5,0.9916316520429012,3.4916316520429014,1.5083683479570988
725,2.5,0.9916316520429012,3.4916316520429014,1.5083683479570988
726,2.5,0.9916316520429012,3.4916316520429014,1.5083683479570988
727,2.5,0.9916316520429012,3.4916316520429014,1.5083683479570988
728,2.5,0.9916316520429012,3.4916316520429014,1.5083683479570988
729,2.5,0.9916316520429012,3.4916316520429014,1.5083683479570988
730,2.5,0.9916316520429012,3.4916316520429014,1.5083683479570988
731,2.5,0.9916316520429012,3.4916316520429014,1.5083683479570988
732,2.5,0.9916316520429012,3.4916316520429014,1.5083683479570988
733,2.5,0.9916316520429012,3.4916316520429014,1.5083683479570988
734,2.5,0.9916316520429012,3.4916316520429014,1.5083683479570988
735,2.5,0.9916316520429012,3.4916316520429014,1.5083683479570988
736,2.5,0.9916316520429012,3.4916316520429014,1.5083683479570988
737,2.5,0.9916316520429012,3.4916316520429014,1.5083683479570988
738,2.5,0.9916316520429012,3.4916316520429014,1.5083683479570988
739,2.5,0.9916316520429012,3.4916316520429014,1.5083683479570988
740,2.6666666666666665,1.1155467020454342,3.7822133687121005,1.5511199646212324
741,2.6666666666666665,1.1155467020454342,3.7822133687121005,1.5511199646212324
742,2.6666666666666665,1.1155467020454342,3.7822133687121005,1.5511199646212324
743,2.6666666666666665,1.1155467020454342,3.7822133687121005,1.5511199646212324
744,2.6666666666666665,1.1155467020454342,3.7822133687121005,1.5511199646212324
745,2.6666666666666665,1.1155467020454342,3.7822133687121005,1.5511199646212324
746,2.6666666666666665,1.1155467020454342,3.7822133687121005,1.5511199646212324
747,2.6666666666666665,1.1155467020454342,3.7822133687121005,1.5511199646212324
748,2.6666666666666665,1.1155467020454342,3.7822133687121005,1.5511199646212324
749,2.6666666666666665,1.1155467020454342,3.7822133687121005,1.5511199646212324
750,2.6666666666666665,1.1155467020454342,3.7822133687121005,1.5511199646212324
751,2.6666666666666665,1.1155467020454342,3.7822133687121005,1.5511199646212324
752,2.6666666666666665,1.1155467020454342,3.7822133687121005,1.5511199646212324
753,2.6666666666666665,1.1155467020454342,3.7822133687121005,1.5511199646212324
754,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
755,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
756,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
757,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
758,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
759,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
760,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
761,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
762,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
763,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
764,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
765,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
766,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
767,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
768,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
769,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
770,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
771,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
772,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
773,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
774,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
775,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
776,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
777,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
778,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
779,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
780,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
781,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
782,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
783,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
784,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
785,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
786,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
787,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
788,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
789,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
790,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
791,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
792,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
793,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
794,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
795,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
796,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
797,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
798,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
799,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
800,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
801,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
802,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
803,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
804,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
805,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
806,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
807,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
808,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
809,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
810,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
811,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
812,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
813,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
814,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
815,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
816,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
817,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
818,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
819,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
820,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
821,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
822,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
823,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
824,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
825,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
826,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
827,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
828,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
829,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
830,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
831,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
832,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
833,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
834,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
835,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
836,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
837,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
838,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
839,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
840,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
841,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
842,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
843,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
844,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
845,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
846,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
847,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
848,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
849,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
850,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
851,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
852,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
853,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
854,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
855,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
856,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
857,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
858,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
859,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
860,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
861,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
862,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
863,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
864,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
865,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
866,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
867,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
868,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
869,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
870,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
871,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
872,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
873,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
874,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
875,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
876,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
877,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
878,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
879,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
880,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
881,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
882,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
883,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
884,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
885,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
886,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
887,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
888,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
889,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
890,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
891,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
892,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
893,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
894,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
895,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
896,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
897,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
898,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
899,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
900,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
901,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
902,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
903,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
904,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
905,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
906,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
907,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
908,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
909,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
910,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
911,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
912,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
913,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
914,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
915,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
916,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
917,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
918,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
919,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
920,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
921,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
922,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
923,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
924,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
925,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
926,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
927,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
928,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
929,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
930,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
931,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
932,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
933,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
934,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
935,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
936,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
937,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
938,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
939,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
940,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
941,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
942,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
943,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
944,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
945,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
946,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
947,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
948,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
949,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
950,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
951,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
952,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
953,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
954,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
955,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
956,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
957,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
958,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
959,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
960,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
961,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
962,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
963,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
964,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
965,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
966,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
967,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
968,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
969,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
970,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
971,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
972,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
973,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
974,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
975,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
976,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
977,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
978,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
979,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
980,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
981,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
982,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
983,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
984,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
985,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
986,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
987,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
988,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
989,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
990,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
991,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
992,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
993,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
994,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
995,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
996,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
997,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
998,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793
999,2.8333333333333335,1.2494443209327541,4.082777654266088,1.5838890124005793


==> figs/dom_base5_2.csv <==
episode,mean_done,stderr_done,upper_done,lower_done
0,0.0,0.0,0.0,0.0
1,0.0,0.0,0.0,0.0
2,0.0,0.0,0.0,0.0
3,0.0,0.0,0.0,0.0
4,0.0,0.0,0.0,0.0
5,0.0,0.0,0.0,0.0
6,0.0,0.0,0.0,0.0
7,0.0,0.0,0.0,0.0
8,0.0,0.0,0.0,0.0
9,0.0,0.0,0.0,0.0
10,0.0,0.0,0.0,0.0
11,0.0,0.0,0.0,0.0
12,0.0,0.0,0.0,0.0
13,0.0,0.0,0.0,0.0
14,0.0,0.0,0.0,0.0
15,0.0,0.0,0.0,0.0
16,0.0,0.0,0.0,0.0
17,0.0,0.0,0.0,0.0
18,0.0,0.0,0.0,0.0
19,0.0,0.0,0.0,0.0
20,0.0,0.0,0.0,0.0
21,0.0,0.0,0.0,0.0
22,0.0,0.0,0.0,0.0
23,0.0,0.0,0.0,0.0
24,0.0,0.0,0.0,0.0
25,0.0,0.0,0.0,0.0
26,0.0,0.0,0.0,0.0
27,0.0,0.0,0.0,0.0
28,0.0,0.0,0.0,0.0
29,0.0,0.0,0.0,0.0
30,0.0,0.0,0.0,0.0
31,0.0,0.0,0.0,0.0
32,0.0,0.0,0.0,0.0
33,0.0,0.0,0.0,0.0
34,0.0,0.0,0.0,0.0
35,0.0,0.0,0.0,0.0
36,0.0,0.0,0.0,0.0
37,0.0,0.0,0.0,0.0
38,0.0,0.0,0.0,0.0
39,0.0,0.0,0.0,0.0
40,0.0,0.0,0.0,0.0
41,0.0,0.0,0.0,0.0
42,0.0,0.0,0.0,0.0
43,0.0,0.0,0.0,0.0
44,0.0,0.0,0.0,0.0
45,0.0,0.0,0.0,0.0
46,0.0,0.0,0.0,0.0
47,0.0,0.0,0.0,0.0
48,0.0,0.0,0.0,0.0
49,0.0,0.0,0.0,0.0
50,0.0,0.0,0.0,0.0
51,0.0,0.0,0.0,0.0
52,0.0,0.0,0.0,0.0
53,0.0,0.0,0.0,0.0
54,0.0,0.0,0.0,0.0
55,0.0,0.0,0.0,0.0
56,0.0,0.0,0.0,0.0
57,0.0,0.0,0.0,0.0
58,0.0,0.0,0.0,0.0
59,0.0,0.0,0.0,0.0
60,0.0,0.0,0.0,0.0
61,0.0,0.0,0.0,0.0
62,0.0,0.0,0.0,0.0
63,0.0,0.0,0.0,0.0
64,0.0,0.0,0.0,0.0
65,0.0,0.0,0.0,0.0
66,0.0,0.0,0.0,0.0
67,0.125,0.125,0.25,0.0
68,0.125,0.125,0.25,0.0
69,0.125,0.125,0.25,0.0
70,0.125,0.125,0.25,0.0
71,0.125,0.125,0.25,0.0
72,0.125,0.125,0.25,0.0
73,0.125,0.125,0.25,0.0
74,0.125,0.125,0.25,0.0
75,0.125,0.125,0.25,0.0
76,0.125,0.125,0.25,0.0
77,0.125,0.125,0.25,0.0
78,0.125,0.125,0.25,0.0
79,0.125,0.125,0.25,0.0
80,0.125,0.125,0.25,0.0
81,0.125,0.125,0.25,0.0
82,0.125,0.125,0.25,0.0
83,0.125,0.125,0.25,0.0
84,0.125,0.125,0.25,0.0
85,0.125,0.125,0.25,0.0
86,0.125,0.125,0.25,0.0
87,0.125,0.125,0.25,0.0
88,0.125,0.125,0.25,0.0
89,0.125,0.125,0.25,0.0
90,0.125,0.125,0.25,0.0
91,0.125,0.125,0.25,0.0
92,0.125,0.125,0.25,0.0
93,0.125,0.125,0.25,0.0
94,0.125,0.125,0.25,0.0
95,0.125,0.125,0.25,0.0
96,0.125,0.125,0.25,0.0
97,0.125,0.125,0.25,0.0
98,0.125,0.125,0.25,0.0
99,0.125,0.125,0.25,0.0
100,0.125,0.125,0.25,0.0
101,0.125,0.125,0.25,0.0
102,0.125,0.125,0.25,0.0
103,0.125,0.125,0.25,0.0
104,0.125,0.125,0.25,0.0
105,0.125,0.125,0.25,0.0
106,0.125,0.125,0.25,0.0
107,0.125,0.125,0.25,0.0
108,0.125,0.125,0.25,0.0
109,0.125,0.125,0.25,0.0
110,0.125,0.125,0.25,0.0
111,0.125,0.125,0.25,0.0
112,0.125,0.125,0.25,0.0
113,0.125,0.125,0.25,0.0
114,0.125,0.125,0.25,0.0
115,0.125,0.125,0.25,0.0
116,0.125,0.125,0.25,0.0
117,0.125,0.125,0.25,0.0
118,0.125,0.125,0.25,0.0
119,0.125,0.125,0.25,0.0
120,0.125,0.125,0.25,0.0
121,0.125,0.125,0.25,0.0
122,0.125,0.125,0.25,0.0
123,0.125,0.125,0.25,0.0
124,0.125,0.125,0.25,0.0
125,0.125,0.125,0.25,0.0
126,0.125,0.125,0.25,0.0
127,0.125,0.125,0.25,0.0
128,0.125,0.125,0.25,0.0
129,0.125,0.125,0.25,0.0
130,0.125,0.125,0.25,0.0
131,0.125,0.125,0.25,0.0
132,0.125,0.125,0.25,0.0
133,0.125,0.125,0.25,0.0
134,0.125,0.125,0.25,0.0
135,0.125,0.125,0.25,0.0
136,0.125,0.125,0.25,0.0
137,0.125,0.125,0.25,0.0
138,0.125,0.125,0.25,0.0
139,0.125,0.125,0.25,0.0
140,0.125,0.125,0.25,0.0
141,0.125,0.125,0.25,0.0
142,0.125,0.125,0.25,0.0
143,0.125,0.125,0.25,0.0
144,0.125,0.125,0.25,0.0
145,0.125,0.125,0.25,0.0
146,0.125,0.125,0.25,0.0
147,0.125,0.125,0.25,0.0
148,0.125,0.125,0.25,0.0
149,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
150,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
151,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
152,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
153,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
154,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
155,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
156,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
157,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
158,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
159,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
160,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
161,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
162,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
163,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
164,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
165,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
166,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
167,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
168,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
169,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
170,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
171,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
172,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
173,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
174,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
175,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
176,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
177,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
178,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
179,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
180,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
181,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
182,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
183,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
184,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
185,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
186,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
187,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
188,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
189,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
190,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
191,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
192,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
193,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
194,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
195,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
196,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
197,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
198,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
199,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
200,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
201,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
202,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
203,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
204,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
205,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
206,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
207,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
208,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
209,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
210,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
211,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
212,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
213,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
214,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
215,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
216,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
217,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
218,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
219,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
220,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
221,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
222,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
223,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
224,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
225,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
226,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
227,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
228,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
229,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
230,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
231,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
232,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
233,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
234,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
235,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
236,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
237,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
238,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
239,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
240,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
241,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
242,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
243,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
244,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
245,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
246,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
247,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
248,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
249,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
250,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
251,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
252,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
253,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
254,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
255,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
256,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
257,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
258,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
259,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
260,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
261,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
262,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
263,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
264,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
265,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
266,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
267,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
268,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
269,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
270,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
271,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
272,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
273,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
274,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
275,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
276,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
277,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
278,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
279,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
280,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
281,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
282,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
283,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
284,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
285,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
286,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
287,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
288,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
289,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
290,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
291,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
292,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
293,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
294,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
295,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
296,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
297,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
298,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
299,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
300,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
301,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
302,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
303,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
304,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
305,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
306,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
307,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
308,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
309,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
310,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
311,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
312,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
313,0.375,0.18298126367784995,0.55798126367785,0.19201873632215005
314,0.375,0.18298126367784995,0.55798126367785,0.19201873632215005
315,0.5,0.1889822365046136,0.6889822365046137,0.3110177634953864
316,0.5,0.1889822365046136,0.6889822365046137,0.3110177634953864
317,0.5,0.1889822365046136,0.6889822365046137,0.3110177634953864
318,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
319,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
320,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
321,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
322,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
323,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
324,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
325,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
326,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
327,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
328,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
329,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
330,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
331,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
332,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
333,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
334,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
335,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
336,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
337,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
338,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
339,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
340,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
341,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
342,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
343,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
344,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
345,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
346,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
347,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
348,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
349,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
350,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
351,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
352,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
353,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
354,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
355,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
356,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
357,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
358,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
359,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
360,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
361,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
362,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
363,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
364,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
365,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
366,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
367,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
368,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
369,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
370,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
371,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
372,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
373,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
374,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
375,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
376,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
377,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
378,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
379,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
380,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
381,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
382,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
383,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
384,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
385,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
386,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
387,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
388,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
389,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
390,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
391,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
392,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
393,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
394,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
395,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
396,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
397,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
398,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
399,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
400,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
401,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
402,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
403,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
404,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
405,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
406,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
407,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
408,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
409,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
410,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
411,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
412,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
413,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
414,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
415,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
416,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
417,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
418,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
419,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
420,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
421,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
422,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
423,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
424,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
425,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
426,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
427,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
428,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
429,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
430,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
431,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
432,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
433,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
434,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
435,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
436,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
437,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
438,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
439,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
440,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
441,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
442,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
443,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
444,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
445,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
446,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
447,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
448,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
449,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
450,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
451,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
452,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
453,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
454,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
455,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
456,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
457,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
458,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
459,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
460,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
461,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
462,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
463,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
464,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
465,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
466,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
467,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
468,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
469,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
470,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
471,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
472,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
473,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
474,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
475,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
476,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
477,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
478,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
479,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
480,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
481,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
482,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
483,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
484,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
485,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
486,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
487,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
488,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
489,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
490,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
491,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
492,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
493,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
494,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
495,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
496,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
497,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
498,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
499,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
500,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
501,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
502,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
503,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
504,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
505,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
506,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
507,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
508,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
509,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
510,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
511,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
512,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
513,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
514,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
515,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
516,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
517,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
518,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
519,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
520,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
521,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
522,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
523,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
524,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
525,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
526,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
527,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
528,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
529,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
530,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
531,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
532,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
533,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
534,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
535,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
536,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
537,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
538,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
539,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
540,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
541,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
542,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
543,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
544,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
545,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
546,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
547,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
548,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
549,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
550,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
551,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
552,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
553,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
554,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
555,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
556,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
557,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
558,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
559,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
560,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
561,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
562,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
563,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
564,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
565,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
566,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
567,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
568,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
569,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
570,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
571,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
572,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
573,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
574,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
575,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
576,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
577,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
578,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
579,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
580,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
581,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
582,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
583,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
584,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
585,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
586,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
587,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
588,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
589,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
590,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
591,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
592,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
593,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
594,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
595,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
596,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
597,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
598,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
599,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
600,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
601,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
602,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
603,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
604,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
605,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
606,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
607,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
608,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
609,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
610,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
611,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
612,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
613,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
614,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
615,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
616,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
617,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
618,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
619,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
620,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
621,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
622,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
623,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
624,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
625,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
626,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
627,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
628,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
629,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
630,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
631,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
632,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
633,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
634,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
635,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
636,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
637,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
638,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
639,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
640,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
641,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
642,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
643,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
644,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
645,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
646,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
647,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
648,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
649,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
650,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
651,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
652,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
653,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
654,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
655,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
656,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
657,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
658,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
659,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
660,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
661,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
662,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
663,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
664,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
665,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
666,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
667,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
668,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
669,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
670,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
671,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
672,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
673,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
674,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
675,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
676,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
677,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
678,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
679,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
680,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
681,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
682,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
683,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
684,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
685,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
686,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
687,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
688,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
689,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
690,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
691,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
692,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
693,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
694,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
695,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
696,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
697,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
698,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
699,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
700,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
701,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
702,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
703,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
704,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
705,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
706,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
707,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
708,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
709,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
710,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
711,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
712,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
713,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
714,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
715,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
716,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
717,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
718,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
719,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
720,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
721,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
722,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
723,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
724,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
725,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
726,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
727,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
728,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
729,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
730,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
731,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
732,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
733,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
734,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
735,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
736,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
737,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
738,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
739,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
740,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
741,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
742,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
743,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
744,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
745,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
746,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
747,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
748,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
749,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
750,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
751,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
752,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
753,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
754,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
755,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
756,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
757,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
758,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
759,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
760,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
761,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
762,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
763,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
764,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
765,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
766,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
767,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
768,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
769,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
770,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
771,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
772,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
773,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
774,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
775,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
776,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
777,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
778,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
779,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
780,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
781,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
782,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
783,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
784,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
785,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
786,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
787,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
788,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
789,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
790,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
791,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
792,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
793,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
794,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
795,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
796,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
797,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
798,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
799,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
800,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
801,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
802,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
803,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
804,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
805,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
806,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
807,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
808,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
809,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
810,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
811,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
812,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
813,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
814,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
815,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
816,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
817,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
818,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
819,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
820,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
821,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
822,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
823,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
824,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
825,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
826,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
827,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
828,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
829,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
830,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
831,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
832,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
833,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
834,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
835,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
836,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
837,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
838,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
839,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
840,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
841,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
842,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
843,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
844,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
845,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
846,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
847,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
848,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
849,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
850,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
851,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
852,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
853,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
854,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
855,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
856,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
857,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
858,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
859,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
860,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
861,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
862,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
863,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
864,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
865,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
866,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
867,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
868,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
869,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
870,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
871,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
872,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
873,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
874,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
875,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
876,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
877,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
878,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
879,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
880,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
881,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
882,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
883,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
884,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
885,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
886,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
887,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
888,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
889,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
890,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
891,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
892,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
893,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
894,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
895,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
896,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
897,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
898,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
899,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
900,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
901,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
902,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
903,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
904,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
905,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
906,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
907,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
908,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
909,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
910,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
911,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
912,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
913,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
914,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
915,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
916,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
917,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
918,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
919,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
920,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
921,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
922,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
923,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
924,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
925,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
926,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
927,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
928,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
929,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
930,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
931,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
932,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
933,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
934,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
935,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
936,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
937,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
938,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
939,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
940,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
941,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
942,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
943,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
944,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
945,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
946,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
947,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
948,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
949,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
950,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
951,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
952,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
953,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
954,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
955,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
956,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
957,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
958,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
959,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
960,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
961,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
962,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
963,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
964,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
965,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
966,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
967,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
968,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
969,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
970,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
971,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
972,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
973,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
974,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
975,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
976,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
977,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
978,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
979,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
980,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
981,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
982,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
983,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
984,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
985,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
986,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
987,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
988,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
989,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
990,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
991,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
992,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
993,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
994,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
995,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
996,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
997,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
998,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244
999,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244


==> figs/dom_base5_3.csv <==
episode,mean_done,stderr_done,upper_done,lower_done
0,0.0,0.0,0.0,0.0
1,0.0,0.0,0.0,0.0
2,0.0,0.0,0.0,0.0
3,0.0,0.0,0.0,0.0
4,0.0,0.0,0.0,0.0
5,0.0,0.0,0.0,0.0
6,0.0,0.0,0.0,0.0
7,0.0,0.0,0.0,0.0
8,0.0,0.0,0.0,0.0
9,0.0,0.0,0.0,0.0
10,0.0,0.0,0.0,0.0
11,0.0,0.0,0.0,0.0
12,0.0,0.0,0.0,0.0
13,0.0,0.0,0.0,0.0
14,0.0,0.0,0.0,0.0
15,0.0,0.0,0.0,0.0
16,0.0,0.0,0.0,0.0
17,0.0,0.0,0.0,0.0
18,0.0,0.0,0.0,0.0
19,0.0,0.0,0.0,0.0
20,0.0,0.0,0.0,0.0
21,0.0,0.0,0.0,0.0
22,0.0,0.0,0.0,0.0
23,0.0,0.0,0.0,0.0
24,0.0,0.0,0.0,0.0
25,0.0,0.0,0.0,0.0
26,0.0,0.0,0.0,0.0
27,0.0,0.0,0.0,0.0
28,0.0,0.0,0.0,0.0
29,0.0,0.0,0.0,0.0
30,0.0,0.0,0.0,0.0
31,0.0,0.0,0.0,0.0
32,0.0,0.0,0.0,0.0
33,0.0,0.0,0.0,0.0
34,0.0,0.0,0.0,0.0
35,0.0,0.0,0.0,0.0
36,0.0,0.0,0.0,0.0
37,0.0,0.0,0.0,0.0
38,0.0,0.0,0.0,0.0
39,0.0,0.0,0.0,0.0
40,0.0,0.0,0.0,0.0
41,0.0,0.0,0.0,0.0
42,0.0,0.0,0.0,0.0
43,0.0,0.0,0.0,0.0
44,0.0,0.0,0.0,0.0
45,0.0,0.0,0.0,0.0
46,0.0,0.0,0.0,0.0
47,0.0,0.0,0.0,0.0
48,0.0,0.0,0.0,0.0
49,0.0,0.0,0.0,0.0
50,0.0,0.0,0.0,0.0
51,0.0,0.0,0.0,0.0
52,0.0,0.0,0.0,0.0
53,0.0,0.0,0.0,0.0
54,0.0,0.0,0.0,0.0
55,0.0,0.0,0.0,0.0
56,0.0,0.0,0.0,0.0
57,0.0,0.0,0.0,0.0
58,0.0,0.0,0.0,0.0
59,0.0,0.0,0.0,0.0
60,0.0,0.0,0.0,0.0
61,0.0,0.0,0.0,0.0
62,0.0,0.0,0.0,0.0
63,0.0,0.0,0.0,0.0
64,0.0,0.0,0.0,0.0
65,0.0,0.0,0.0,0.0
66,0.0,0.0,0.0,0.0
67,0.0,0.0,0.0,0.0
68,0.0,0.0,0.0,0.0
69,0.0,0.0,0.0,0.0
70,0.0,0.0,0.0,0.0
71,0.0,0.0,0.0,0.0
72,0.0,0.0,0.0,0.0
73,0.0,0.0,0.0,0.0
74,0.0,0.0,0.0,0.0
75,0.0,0.0,0.0,0.0
76,0.0,0.0,0.0,0.0
77,0.0,0.0,0.0,0.0
78,0.0,0.0,0.0,0.0
79,0.0,0.0,0.0,0.0
80,0.0,0.0,0.0,0.0
81,0.0,0.0,0.0,0.0
82,0.0,0.0,0.0,0.0
83,0.0,0.0,0.0,0.0
84,0.0,0.0,0.0,0.0
85,0.0,0.0,0.0,0.0
86,0.0,0.0,0.0,0.0
87,0.0,0.0,0.0,0.0
88,0.0,0.0,0.0,0.0
89,0.0,0.0,0.0,0.0
90,0.0,0.0,0.0,0.0
91,0.0,0.0,0.0,0.0
92,0.0,0.0,0.0,0.0
93,0.0,0.0,0.0,0.0
94,0.0,0.0,0.0,0.0
95,0.0,0.0,0.0,0.0
96,0.0,0.0,0.0,0.0
97,0.0,0.0,0.0,0.0
98,0.0,0.0,0.0,0.0
99,0.0,0.0,0.0,0.0
100,0.0,0.0,0.0,0.0
101,0.0,0.0,0.0,0.0
102,0.0,0.0,0.0,0.0
103,0.0,0.0,0.0,0.0
104,0.0,0.0,0.0,0.0
105,0.0,0.0,0.0,0.0
106,0.0,0.0,0.0,0.0
107,0.0,0.0,0.0,0.0
108,0.0,0.0,0.0,0.0
109,0.0,0.0,0.0,0.0
110,0.0,0.0,0.0,0.0
111,0.0,0.0,0.0,0.0
112,0.0,0.0,0.0,0.0
113,0.0,0.0,0.0,0.0
114,0.0,0.0,0.0,0.0
115,0.0,0.0,0.0,0.0
116,0.0,0.0,0.0,0.0
117,0.0,0.0,0.0,0.0
118,0.0,0.0,0.0,0.0
119,0.0,0.0,0.0,0.0
120,0.0,0.0,0.0,0.0
121,0.0,0.0,0.0,0.0
122,0.0,0.0,0.0,0.0
123,0.0,0.0,0.0,0.0
124,0.0,0.0,0.0,0.0
125,0.0,0.0,0.0,0.0
126,0.0,0.0,0.0,0.0
127,0.0,0.0,0.0,0.0
128,0.0,0.0,0.0,0.0
129,0.0,0.0,0.0,0.0
130,0.0,0.0,0.0,0.0
131,0.0,0.0,0.0,0.0
132,0.0,0.0,0.0,0.0
133,0.0,0.0,0.0,0.0
134,0.0,0.0,0.0,0.0
135,0.0,0.0,0.0,0.0
136,0.0,0.0,0.0,0.0
137,0.0,0.0,0.0,0.0
138,0.0,0.0,0.0,0.0
139,0.0,0.0,0.0,0.0
140,0.0,0.0,0.0,0.0
141,0.0,0.0,0.0,0.0
142,0.0,0.0,0.0,0.0
143,0.0,0.0,0.0,0.0
144,0.0,0.0,0.0,0.0
145,0.0,0.0,0.0,0.0
146,0.0,0.0,0.0,0.0
147,0.0,0.0,0.0,0.0
148,0.0,0.0,0.0,0.0
149,0.0,0.0,0.0,0.0
150,0.0,0.0,0.0,0.0
151,0.0,0.0,0.0,0.0
152,0.0,0.0,0.0,0.0
153,0.0,0.0,0.0,0.0
154,0.0,0.0,0.0,0.0
155,0.0,0.0,0.0,0.0
156,0.0,0.0,0.0,0.0
157,0.0,0.0,0.0,0.0
158,0.0,0.0,0.0,0.0
159,0.0,0.0,0.0,0.0
160,0.0,0.0,0.0,0.0
161,0.0,0.0,0.0,0.0
162,0.0,0.0,0.0,0.0
163,0.0,0.0,0.0,0.0
164,0.0,0.0,0.0,0.0
165,0.0,0.0,0.0,0.0
166,0.0,0.0,0.0,0.0
167,0.0,0.0,0.0,0.0
168,0.0,0.0,0.0,0.0
169,0.0,0.0,0.0,0.0
170,0.0,0.0,0.0,0.0
171,0.0,0.0,0.0,0.0
172,0.0,0.0,0.0,0.0
173,0.0,0.0,0.0,0.0
174,0.0,0.0,0.0,0.0
175,0.0,0.0,0.0,0.0
176,0.0,0.0,0.0,0.0
177,0.0,0.0,0.0,0.0
178,0.0,0.0,0.0,0.0
179,0.0,0.0,0.0,0.0
180,0.0,0.0,0.0,0.0
181,0.0,0.0,0.0,0.0
182,0.0,0.0,0.0,0.0
183,0.0,0.0,0.0,0.0
184,0.0,0.0,0.0,0.0
185,0.0,0.0,0.0,0.0
186,0.0,0.0,0.0,0.0
187,0.0,0.0,0.0,0.0
188,0.0,0.0,0.0,0.0
189,0.0,0.0,0.0,0.0
190,0.0,0.0,0.0,0.0
191,0.0,0.0,0.0,0.0
192,0.0,0.0,0.0,0.0
193,0.0,0.0,0.0,0.0
194,0.0,0.0,0.0,0.0
195,0.0,0.0,0.0,0.0
196,0.0,0.0,0.0,0.0
197,0.0,0.0,0.0,0.0
198,0.0,0.0,0.0,0.0
199,0.0,0.0,0.0,0.0
200,0.0,0.0,0.0,0.0
201,0.0,0.0,0.0,0.0
202,0.0,0.0,0.0,0.0
203,0.0,0.0,0.0,0.0
204,0.0,0.0,0.0,0.0
205,0.0,0.0,0.0,0.0
206,0.0,0.0,0.0,0.0
207,0.0,0.0,0.0,0.0
208,0.0,0.0,0.0,0.0
209,0.0,0.0,0.0,0.0
210,0.0,0.0,0.0,0.0
211,0.0,0.0,0.0,0.0
212,0.0,0.0,0.0,0.0
213,0.0,0.0,0.0,0.0
214,0.0,0.0,0.0,0.0
215,0.0,0.0,0.0,0.0
216,0.0,0.0,0.0,0.0
217,0.0,0.0,0.0,0.0
218,0.0,0.0,0.0,0.0
219,0.0,0.0,0.0,0.0
220,0.0,0.0,0.0,0.0
221,0.0,0.0,0.0,0.0
222,0.0,0.0,0.0,0.0
223,0.0,0.0,0.0,0.0
224,0.0,0.0,0.0,0.0
225,0.0,0.0,0.0,0.0
226,0.0,0.0,0.0,0.0
227,0.0,0.0,0.0,0.0
228,0.0,0.0,0.0,0.0
229,0.0,0.0,0.0,0.0
230,0.0,0.0,0.0,0.0
231,0.0,0.0,0.0,0.0
232,0.0,0.0,0.0,0.0
233,0.0,0.0,0.0,0.0
234,0.0,0.0,0.0,0.0
235,0.0,0.0,0.0,0.0
236,0.0,0.0,0.0,0.0
237,0.0,0.0,0.0,0.0
238,0.0,0.0,0.0,0.0
239,0.0,0.0,0.0,0.0
240,0.0,0.0,0.0,0.0
241,0.0,0.0,0.0,0.0
242,0.0,0.0,0.0,0.0
243,0.0,0.0,0.0,0.0
244,0.0,0.0,0.0,0.0
245,0.0,0.0,0.0,0.0
246,0.0,0.0,0.0,0.0
247,0.0,0.0,0.0,0.0
248,0.0,0.0,0.0,0.0
249,0.0,0.0,0.0,0.0
250,0.0,0.0,0.0,0.0
251,0.0,0.0,0.0,0.0
252,0.0,0.0,0.0,0.0
253,0.0,0.0,0.0,0.0
254,0.0,0.0,0.0,0.0
255,0.0,0.0,0.0,0.0
256,0.0,0.0,0.0,0.0
257,0.0,0.0,0.0,0.0
258,0.0,0.0,0.0,0.0
259,0.0,0.0,0.0,0.0
260,0.0,0.0,0.0,0.0
261,0.0,0.0,0.0,0.0
262,0.0,0.0,0.0,0.0
263,0.0,0.0,0.0,0.0
264,0.0,0.0,0.0,0.0
265,0.0,0.0,0.0,0.0
266,0.0,0.0,0.0,0.0
267,0.0,0.0,0.0,0.0
268,0.0,0.0,0.0,0.0
269,0.0,0.0,0.0,0.0
270,0.0,0.0,0.0,0.0
271,0.0,0.0,0.0,0.0
272,0.0,0.0,0.0,0.0
273,0.0,0.0,0.0,0.0
274,0.0,0.0,0.0,0.0
275,0.0,0.0,0.0,0.0
276,0.0,0.0,0.0,0.0
277,0.0,0.0,0.0,0.0
278,0.0,0.0,0.0,0.0
279,0.0,0.0,0.0,0.0
280,0.0,0.0,0.0,0.0
281,0.0,0.0,0.0,0.0
282,0.0,0.0,0.0,0.0
283,0.0,0.0,0.0,0.0
284,0.0,0.0,0.0,0.0
285,0.0,0.0,0.0,0.0
286,0.0,0.0,0.0,0.0
287,0.0,0.0,0.0,0.0
288,0.0,0.0,0.0,0.0
289,0.0,0.0,0.0,0.0
290,0.0,0.0,0.0,0.0
291,0.0,0.0,0.0,0.0
292,0.0,0.0,0.0,0.0
293,0.0,0.0,0.0,0.0
294,0.0,0.0,0.0,0.0
295,0.0,0.0,0.0,0.0
296,0.0,0.0,0.0,0.0
297,0.0,0.0,0.0,0.0
298,0.0,0.0,0.0,0.0
299,0.0,0.0,0.0,0.0
300,0.0,0.0,0.0,0.0
301,0.0,0.0,0.0,0.0
302,0.0,0.0,0.0,0.0
303,0.0,0.0,0.0,0.0
304,0.0,0.0,0.0,0.0
305,0.0,0.0,0.0,0.0
306,0.0,0.0,0.0,0.0
307,0.0,0.0,0.0,0.0
308,0.0,0.0,0.0,0.0
309,0.0,0.0,0.0,0.0
310,0.0,0.0,0.0,0.0
311,0.0,0.0,0.0,0.0
312,0.0,0.0,0.0,0.0
313,0.0,0.0,0.0,0.0
314,0.0,0.0,0.0,0.0
315,0.0,0.0,0.0,0.0
316,0.0,0.0,0.0,0.0
317,0.0,0.0,0.0,0.0
318,0.0,0.0,0.0,0.0
319,0.0,0.0,0.0,0.0
320,0.0,0.0,0.0,0.0
321,0.0,0.0,0.0,0.0
322,0.0,0.0,0.0,0.0
323,0.0,0.0,0.0,0.0
324,0.0,0.0,0.0,0.0
325,0.0,0.0,0.0,0.0
326,0.0,0.0,0.0,0.0
327,0.0,0.0,0.0,0.0
328,0.0,0.0,0.0,0.0
329,0.0,0.0,0.0,0.0
330,0.0,0.0,0.0,0.0
331,0.0,0.0,0.0,0.0
332,0.0,0.0,0.0,0.0
333,0.0,0.0,0.0,0.0
334,0.0,0.0,0.0,0.0
335,0.0,0.0,0.0,0.0
336,0.0,0.0,0.0,0.0
337,0.0,0.0,0.0,0.0
338,0.0,0.0,0.0,0.0
339,0.0,0.0,0.0,0.0
340,0.0,0.0,0.0,0.0
341,0.0,0.0,0.0,0.0
342,0.0,0.0,0.0,0.0
343,0.0,0.0,0.0,0.0
344,0.0,0.0,0.0,0.0
345,0.0,0.0,0.0,0.0
346,0.0,0.0,0.0,0.0
347,0.0,0.0,0.0,0.0
348,0.0,0.0,0.0,0.0
349,0.0,0.0,0.0,0.0
350,0.0,0.0,0.0,0.0
351,0.0,0.0,0.0,0.0
352,0.0,0.0,0.0,0.0
353,0.0,0.0,0.0,0.0
354,0.0,0.0,0.0,0.0
355,0.0,0.0,0.0,0.0
356,0.0,0.0,0.0,0.0
357,0.0,0.0,0.0,0.0
358,0.0,0.0,0.0,0.0
359,0.0,0.0,0.0,0.0
360,0.0,0.0,0.0,0.0
361,0.0,0.0,0.0,0.0
362,0.0,0.0,0.0,0.0
363,0.0,0.0,0.0,0.0
364,0.0,0.0,0.0,0.0
365,0.0,0.0,0.0,0.0
366,0.0,0.0,0.0,0.0
367,0.0,0.0,0.0,0.0
368,0.0,0.0,0.0,0.0
369,0.0,0.0,0.0,0.0
370,0.0,0.0,0.0,0.0
371,0.0,0.0,0.0,0.0
372,0.0,0.0,0.0,0.0
373,0.0,0.0,0.0,0.0
374,0.0,0.0,0.0,0.0
375,0.0,0.0,0.0,0.0
376,0.0,0.0,0.0,0.0
377,0.0,0.0,0.0,0.0
378,0.0,0.0,0.0,0.0
379,0.0,0.0,0.0,0.0
380,0.0,0.0,0.0,0.0
381,0.0,0.0,0.0,0.0
382,0.0,0.0,0.0,0.0
383,0.0,0.0,0.0,0.0
384,0.0,0.0,0.0,0.0
385,0.0,0.0,0.0,0.0
386,0.0,0.0,0.0,0.0
387,0.0,0.0,0.0,0.0
388,0.0,0.0,0.0,0.0
389,0.0,0.0,0.0,0.0
390,0.0,0.0,0.0,0.0
391,0.0,0.0,0.0,0.0
392,0.0,0.0,0.0,0.0
393,0.0,0.0,0.0,0.0
394,0.0,0.0,0.0,0.0
395,0.0,0.0,0.0,0.0
396,0.0,0.0,0.0,0.0
397,0.0,0.0,0.0,0.0
398,0.0,0.0,0.0,0.0
399,0.0,0.0,0.0,0.0
400,0.0,0.0,0.0,0.0
401,0.0,0.0,0.0,0.0
402,0.0,0.0,0.0,0.0
403,0.0,0.0,0.0,0.0
404,0.0,0.0,0.0,0.0
405,0.0,0.0,0.0,0.0
406,0.0,0.0,0.0,0.0
407,0.0,0.0,0.0,0.0
408,0.0,0.0,0.0,0.0
409,0.0,0.0,0.0,0.0
410,0.0,0.0,0.0,0.0
411,0.0,0.0,0.0,0.0
412,0.0,0.0,0.0,0.0
413,0.0,0.0,0.0,0.0
414,0.0,0.0,0.0,0.0
415,0.0,0.0,0.0,0.0
416,0.0,0.0,0.0,0.0
417,0.0,0.0,0.0,0.0
418,0.0,0.0,0.0,0.0
419,0.0,0.0,0.0,0.0
420,0.0,0.0,0.0,0.0
421,0.0,0.0,0.0,0.0
422,0.0,0.0,0.0,0.0
423,0.0,0.0,0.0,0.0
424,0.0,0.0,0.0,0.0
425,0.0,0.0,0.0,0.0
426,0.0,0.0,0.0,0.0
427,0.0,0.0,0.0,0.0
428,0.0,0.0,0.0,0.0
429,0.0,0.0,0.0,0.0
430,0.0,0.0,0.0,0.0
431,0.0,0.0,0.0,0.0
432,0.0,0.0,0.0,0.0
433,0.0,0.0,0.0,0.0
434,0.0,0.0,0.0,0.0
435,0.0,0.0,0.0,0.0
436,0.0,0.0,0.0,0.0
437,0.0,0.0,0.0,0.0
438,0.0,0.0,0.0,0.0
439,0.0,0.0,0.0,0.0
440,0.0,0.0,0.0,0.0
441,0.0,0.0,0.0,0.0
442,0.0,0.0,0.0,0.0
443,0.0,0.0,0.0,0.0
444,0.0,0.0,0.0,0.0
445,0.0,0.0,0.0,0.0
446,0.0,0.0,0.0,0.0
447,0.0,0.0,0.0,0.0
448,0.0,0.0,0.0,0.0
449,0.0,0.0,0.0,0.0
450,0.0,0.0,0.0,0.0
451,0.0,0.0,0.0,0.0
452,0.0,0.0,0.0,0.0
453,0.0,0.0,0.0,0.0
454,0.0,0.0,0.0,0.0
455,0.0,0.0,0.0,0.0
456,0.0,0.0,0.0,0.0
457,0.0,0.0,0.0,0.0
458,0.0,0.0,0.0,0.0
459,0.0,0.0,0.0,0.0
460,0.0,0.0,0.0,0.0
461,0.0,0.0,0.0,0.0
462,0.0,0.0,0.0,0.0
463,0.0,0.0,0.0,0.0
464,0.0,0.0,0.0,0.0
465,0.0,0.0,0.0,0.0
466,0.0,0.0,0.0,0.0
467,0.0,0.0,0.0,0.0
468,0.0,0.0,0.0,0.0
469,0.0,0.0,0.0,0.0
470,0.0,0.0,0.0,0.0
471,0.0,0.0,0.0,0.0
472,0.0,0.0,0.0,0.0
473,0.0,0.0,0.0,0.0
474,0.0,0.0,0.0,0.0
475,0.0,0.0,0.0,0.0
476,0.0,0.0,0.0,0.0
477,0.0,0.0,0.0,0.0
478,0.0,0.0,0.0,0.0
479,0.0,0.0,0.0,0.0
480,0.0,0.0,0.0,0.0
481,0.0,0.0,0.0,0.0
482,0.0,0.0,0.0,0.0
483,0.0,0.0,0.0,0.0
484,0.0,0.0,0.0,0.0
485,0.0,0.0,0.0,0.0
486,0.0,0.0,0.0,0.0
487,0.0,0.0,0.0,0.0
488,0.0,0.0,0.0,0.0
489,0.0,0.0,0.0,0.0
490,0.0,0.0,0.0,0.0
491,0.0,0.0,0.0,0.0
492,0.0,0.0,0.0,0.0
493,0.0,0.0,0.0,0.0
494,0.0,0.0,0.0,0.0
495,0.0,0.0,0.0,0.0
496,0.0,0.0,0.0,0.0
497,0.0,0.0,0.0,0.0
498,0.0,0.0,0.0,0.0
499,0.0,0.0,0.0,0.0
500,0.0,0.0,0.0,0.0
501,0.0,0.0,0.0,0.0
502,0.0,0.0,0.0,0.0
503,0.0,0.0,0.0,0.0
504,0.0,0.0,0.0,0.0
505,0.0,0.0,0.0,0.0
506,0.0,0.0,0.0,0.0
507,0.0,0.0,0.0,0.0
508,0.0,0.0,0.0,0.0
509,0.0,0.0,0.0,0.0
510,0.0,0.0,0.0,0.0
511,0.0,0.0,0.0,0.0
512,0.0,0.0,0.0,0.0
513,0.0,0.0,0.0,0.0
514,0.0,0.0,0.0,0.0
515,0.0,0.0,0.0,0.0
516,0.0,0.0,0.0,0.0
517,0.0,0.0,0.0,0.0
518,0.0,0.0,0.0,0.0
519,0.0,0.0,0.0,0.0
520,0.0,0.0,0.0,0.0
521,0.0,0.0,0.0,0.0
522,0.0,0.0,0.0,0.0
523,0.0,0.0,0.0,0.0
524,0.0,0.0,0.0,0.0
525,0.0,0.0,0.0,0.0
526,0.0,0.0,0.0,0.0
527,0.0,0.0,0.0,0.0
528,0.0,0.0,0.0,0.0
529,0.0,0.0,0.0,0.0
530,0.0,0.0,0.0,0.0
531,0.0,0.0,0.0,0.0
532,0.0,0.0,0.0,0.0
533,0.0,0.0,0.0,0.0
534,0.0,0.0,0.0,0.0
535,0.0,0.0,0.0,0.0
536,0.0,0.0,0.0,0.0
537,0.0,0.0,0.0,0.0
538,0.0,0.0,0.0,0.0
539,0.0,0.0,0.0,0.0
540,0.0,0.0,0.0,0.0
541,0.0,0.0,0.0,0.0
542,0.0,0.0,0.0,0.0
543,0.0,0.0,0.0,0.0
544,0.0,0.0,0.0,0.0
545,0.0,0.0,0.0,0.0
546,0.0,0.0,0.0,0.0
547,0.0,0.0,0.0,0.0
548,0.0,0.0,0.0,0.0
549,0.0,0.0,0.0,0.0
550,0.0,0.0,0.0,0.0
551,0.0,0.0,0.0,0.0
552,0.0,0.0,0.0,0.0
553,0.0,0.0,0.0,0.0
554,0.0,0.0,0.0,0.0
555,0.0,0.0,0.0,0.0
556,0.0,0.0,0.0,0.0
557,0.0,0.0,0.0,0.0
558,0.0,0.0,0.0,0.0
559,0.0,0.0,0.0,0.0
560,0.0,0.0,0.0,0.0
561,0.0,0.0,0.0,0.0
562,0.0,0.0,0.0,0.0
563,0.0,0.0,0.0,0.0
564,0.0,0.0,0.0,0.0
565,0.0,0.0,0.0,0.0
566,0.0,0.0,0.0,0.0
567,0.0,0.0,0.0,0.0
568,0.0,0.0,0.0,0.0
569,0.0,0.0,0.0,0.0
570,0.0,0.0,0.0,0.0
571,0.0,0.0,0.0,0.0
572,0.0,0.0,0.0,0.0
573,0.0,0.0,0.0,0.0
574,0.0,0.0,0.0,0.0
575,0.0,0.0,0.0,0.0
576,0.0,0.0,0.0,0.0
577,0.0,0.0,0.0,0.0
578,0.0,0.0,0.0,0.0
579,0.0,0.0,0.0,0.0
580,0.0,0.0,0.0,0.0
581,0.0,0.0,0.0,0.0
582,0.0,0.0,0.0,0.0
583,0.0,0.0,0.0,0.0
584,0.0,0.0,0.0,0.0
585,0.0,0.0,0.0,0.0
586,0.0,0.0,0.0,0.0
587,0.0,0.0,0.0,0.0
588,0.0,0.0,0.0,0.0
589,0.0,0.0,0.0,0.0
590,0.0,0.0,0.0,0.0
591,0.0,0.0,0.0,0.0
592,0.0,0.0,0.0,0.0
593,0.0,0.0,0.0,0.0
594,0.0,0.0,0.0,0.0
595,0.0,0.0,0.0,0.0
596,0.0,0.0,0.0,0.0
597,0.0,0.0,0.0,0.0
598,0.0,0.0,0.0,0.0
599,0.0,0.0,0.0,0.0
600,0.0,0.0,0.0,0.0
601,0.0,0.0,0.0,0.0
602,0.0,0.0,0.0,0.0
603,0.0,0.0,0.0,0.0
604,0.0,0.0,0.0,0.0
605,0.0,0.0,0.0,0.0
606,0.0,0.0,0.0,0.0
607,0.0,0.0,0.0,0.0
608,0.0,0.0,0.0,0.0
609,0.0,0.0,0.0,0.0
610,0.0,0.0,0.0,0.0
611,0.0,0.0,0.0,0.0
612,0.0,0.0,0.0,0.0
613,0.0,0.0,0.0,0.0
614,0.0,0.0,0.0,0.0
615,0.0,0.0,0.0,0.0
616,0.0,0.0,0.0,0.0
617,0.0,0.0,0.0,0.0
618,0.0,0.0,0.0,0.0
619,0.0,0.0,0.0,0.0
620,0.0,0.0,0.0,0.0
621,0.0,0.0,0.0,0.0
622,0.0,0.0,0.0,0.0
623,0.0,0.0,0.0,0.0
624,0.0,0.0,0.0,0.0
625,0.0,0.0,0.0,0.0
626,0.0,0.0,0.0,0.0
627,0.0,0.0,0.0,0.0
628,0.0,0.0,0.0,0.0
629,0.0,0.0,0.0,0.0
630,0.0,0.0,0.0,0.0
631,0.0,0.0,0.0,0.0
632,0.0,0.0,0.0,0.0
633,0.0,0.0,0.0,0.0
634,0.0,0.0,0.0,0.0
635,0.0,0.0,0.0,0.0
636,0.0,0.0,0.0,0.0
637,0.0,0.0,0.0,0.0
638,0.0,0.0,0.0,0.0
639,0.0,0.0,0.0,0.0
640,0.0,0.0,0.0,0.0
641,0.0,0.0,0.0,0.0
642,0.0,0.0,0.0,0.0
643,0.0,0.0,0.0,0.0
644,0.0,0.0,0.0,0.0
645,0.0,0.0,0.0,0.0
646,0.0,0.0,0.0,0.0
647,0.0,0.0,0.0,0.0
648,0.0,0.0,0.0,0.0
649,0.0,0.0,0.0,0.0
650,0.0,0.0,0.0,0.0
651,0.0,0.0,0.0,0.0
652,0.0,0.0,0.0,0.0
653,0.0,0.0,0.0,0.0
654,0.0,0.0,0.0,0.0
655,0.0,0.0,0.0,0.0
656,0.0,0.0,0.0,0.0
657,0.0,0.0,0.0,0.0
658,0.0,0.0,0.0,0.0
659,0.0,0.0,0.0,0.0
660,0.0,0.0,0.0,0.0
661,0.0,0.0,0.0,0.0
662,0.0,0.0,0.0,0.0
663,0.0,0.0,0.0,0.0
664,0.0,0.0,0.0,0.0
665,0.0,0.0,0.0,0.0
666,0.0,0.0,0.0,0.0
667,0.0,0.0,0.0,0.0
668,0.0,0.0,0.0,0.0
669,0.0,0.0,0.0,0.0
670,0.0,0.0,0.0,0.0
671,0.0,0.0,0.0,0.0
672,0.0,0.0,0.0,0.0
673,0.125,0.125,0.25,0.0
674,0.125,0.125,0.25,0.0
675,0.125,0.125,0.25,0.0
676,0.125,0.125,0.25,0.0
677,0.125,0.125,0.25,0.0
678,0.125,0.125,0.25,0.0
679,0.125,0.125,0.25,0.0
680,0.125,0.125,0.25,0.0
681,0.125,0.125,0.25,0.0
682,0.125,0.125,0.25,0.0
683,0.125,0.125,0.25,0.0
684,0.125,0.125,0.25,0.0
685,0.125,0.125,0.25,0.0
686,0.125,0.125,0.25,0.0
687,0.125,0.125,0.25,0.0
688,0.125,0.125,0.25,0.0
689,0.125,0.125,0.25,0.0
690,0.125,0.125,0.25,0.0
691,0.125,0.125,0.25,0.0
692,0.125,0.125,0.25,0.0
693,0.125,0.125,0.25,0.0
694,0.125,0.125,0.25,0.0
695,0.125,0.125,0.25,0.0
696,0.125,0.125,0.25,0.0
697,0.125,0.125,0.25,0.0
698,0.125,0.125,0.25,0.0
699,0.125,0.125,0.25,0.0
700,0.125,0.125,0.25,0.0
701,0.125,0.125,0.25,0.0
702,0.125,0.125,0.25,0.0
703,0.125,0.125,0.25,0.0
704,0.125,0.125,0.25,0.0
705,0.125,0.125,0.25,0.0
706,0.125,0.125,0.25,0.0
707,0.125,0.125,0.25,0.0
708,0.125,0.125,0.25,0.0
709,0.125,0.125,0.25,0.0
710,0.125,0.125,0.25,0.0
711,0.125,0.125,0.25,0.0
712,0.125,0.125,0.25,0.0
713,0.125,0.125,0.25,0.0
714,0.125,0.125,0.25,0.0
715,0.125,0.125,0.25,0.0
716,0.125,0.125,0.25,0.0
717,0.125,0.125,0.25,0.0
718,0.125,0.125,0.25,0.0
719,0.125,0.125,0.25,0.0
720,0.125,0.125,0.25,0.0
721,0.125,0.125,0.25,0.0
722,0.125,0.125,0.25,0.0
723,0.125,0.125,0.25,0.0
724,0.125,0.125,0.25,0.0
725,0.125,0.125,0.25,0.0
726,0.125,0.125,0.25,0.0
727,0.125,0.125,0.25,0.0
728,0.125,0.125,0.25,0.0
729,0.125,0.125,0.25,0.0
730,0.125,0.125,0.25,0.0
731,0.125,0.125,0.25,0.0
732,0.125,0.125,0.25,0.0
733,0.125,0.125,0.25,0.0
734,0.125,0.125,0.25,0.0
735,0.125,0.125,0.25,0.0
736,0.125,0.125,0.25,0.0
737,0.125,0.125,0.25,0.0
738,0.125,0.125,0.25,0.0
739,0.125,0.125,0.25,0.0
740,0.125,0.125,0.25,0.0
741,0.125,0.125,0.25,0.0
742,0.125,0.125,0.25,0.0
743,0.125,0.125,0.25,0.0
744,0.125,0.125,0.25,0.0
745,0.125,0.125,0.25,0.0
746,0.125,0.125,0.25,0.0
747,0.125,0.125,0.25,0.0
748,0.125,0.125,0.25,0.0
749,0.125,0.125,0.25,0.0
750,0.125,0.125,0.25,0.0
751,0.125,0.125,0.25,0.0
752,0.125,0.125,0.25,0.0
753,0.125,0.125,0.25,0.0
754,0.125,0.125,0.25,0.0
755,0.125,0.125,0.25,0.0
756,0.125,0.125,0.25,0.0
757,0.125,0.125,0.25,0.0
758,0.125,0.125,0.25,0.0
759,0.125,0.125,0.25,0.0
760,0.125,0.125,0.25,0.0
761,0.125,0.125,0.25,0.0
762,0.125,0.125,0.25,0.0
763,0.125,0.125,0.25,0.0
764,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
765,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
766,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
767,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
768,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
769,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
770,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
771,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
772,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
773,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
774,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
775,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
776,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
777,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
778,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
779,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
780,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
781,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
782,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
783,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
784,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
785,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
786,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
787,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
788,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
789,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
790,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
791,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
792,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
793,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
794,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
795,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
796,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
797,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
798,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
799,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
800,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
801,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
802,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
803,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
804,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
805,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
806,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
807,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
808,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
809,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
810,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
811,0.25,0.16366341767699427,0.41366341767699427,0.08633658232300573
812,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
813,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
814,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
815,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
816,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
817,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
818,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
819,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
820,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
821,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
822,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
823,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
824,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
825,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
826,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
827,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
828,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
829,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
830,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
831,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
832,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
833,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
834,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
835,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
836,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
837,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
838,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
839,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
840,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
841,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
842,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
843,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
844,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
845,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
846,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
847,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
848,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
849,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
850,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
851,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
852,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
853,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
854,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
855,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
856,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
857,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
858,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
859,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
860,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
861,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
862,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
863,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
864,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
865,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
866,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
867,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
868,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
869,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
870,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
871,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
872,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
873,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
874,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
875,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
876,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
877,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
878,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
879,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
880,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
881,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
882,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
883,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
884,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
885,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
886,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
887,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
888,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
889,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
890,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
891,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
892,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
893,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
894,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
895,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
896,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
897,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
898,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
899,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
900,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
901,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
902,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
903,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
904,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
905,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
906,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
907,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
908,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
909,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
910,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
911,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
912,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
913,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
914,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
915,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
916,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
917,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
918,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
919,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
920,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
921,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
922,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
923,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
924,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
925,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
926,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
927,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
928,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
929,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
930,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
931,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
932,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
933,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
934,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
935,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
936,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
937,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
938,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
939,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
940,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
941,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
942,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
943,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
944,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
945,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
946,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
947,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
948,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
949,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
950,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
951,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
952,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
953,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
954,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
955,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
956,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
957,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
958,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
959,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
960,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
961,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
962,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
963,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
964,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
965,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
966,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
967,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
968,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
969,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
970,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
971,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
972,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
973,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
974,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
975,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
976,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
977,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
978,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
979,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
980,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
981,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
982,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
983,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
984,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
985,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
986,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
987,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
988,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
989,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
990,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
991,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
992,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
993,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
994,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
995,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
996,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
997,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
998,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
999,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441


==> figs/fair_base_1.csv <==
Agent 0,Agent 1,min,max,avg,steps,trend
30.7,3.3,2.6,31.4,17.0,1,20.66425801120468
29.8,12.1,3.4,38.5,20.95,2,20.650100990266267
28.4,11.8,2.8,37.4,20.099999999999998,3,20.637108910308807
30.7,10.7,2.6,38.8,20.7,4,20.625268548953418
31.5,22.2,5.0,48.7,26.85,5,20.61456674024147
28.6,17.6,4.0,42.2,23.1,6,20.604990374634603
28.1,7.6,3.1,32.6,17.85,7,20.5965263990147
30.3,7.1,0.9,36.5,18.7,8,20.589161816683923
32.0,7.7,2.5,37.2,19.85,9,20.582883687364674
30.3,7.8,3.5,34.6,19.05,10,20.57767912719963
43.2,8.3,1.7,49.8,25.75,11,20.573535308751712
38.0,22.7,6.0,54.7,30.35,12,20.57043946100412
34.0,4.7,2.2,36.5,19.35,13,20.568378869360295
31.3,8.2,2.2,37.3,19.75,14,20.56734087564395
31.1,14.5,5.1,40.5,22.8,15,20.56731287809905
30.0,17.3,1.9,45.4,23.65,16,20.56828233138982
31.4,8.6,2.5,37.5,20.0,17,20.57023674660075
30.9,23.2,3.6,50.5,27.05,18,20.57316369123658
30.6,22.5,5.0,48.1,26.55,19,20.57705078922232
30.7,4.3,2.3,32.7,17.5,20,20.58188572090323
28.5,1.6,0.2,29.9,15.049999999999999,21,20.587656223044835
34.2,2.2,0.9,35.5,18.2,22,20.594350088832915
29.0,9.0,3.4,34.6,19.0,23,20.60195516787352
31.8,9.7,3.6,37.9,20.75,24,20.61045936619294
35.6,5.1,3.6,37.1,20.35,25,20.619850646237744
30.4,15.1,6.3,39.2,22.75,26,20.63011702687475
22.9,1.2,1.1,23.0,12.05,27,20.641246583391037
22.5,17.7,3.3,36.9,20.099999999999998,28,20.653227447493943
30.8,14.8,4.9,40.7,22.8,29,20.66604780731107
24.2,17.1,6.9,34.4,20.65,30,20.67969590739027
33.3,9.5,5.8,37.0,21.4,31,20.69416004869966
24.9,10.6,7.7,27.8,17.75,32,20.709428588627624
24.9,9.7,3.8,30.8,17.3,33,20.725489940982786
25.2,8.2,4.0,29.4,16.7,34,20.742332575994052
23.6,22.0,7.4,38.2,22.8,35,20.759945020310568
25.1,11.0,3.4,32.7,18.05,36,20.778315857001747
29.2,8.4,2.4,35.2,18.8,37,20.79743372555727
26.8,10.6,3.8,33.6,18.7,38,20.817287321887065
23.7,15.4,6.6,32.5,19.55,39,20.837865398321323
24.5,14.9,5.0,34.4,19.7,40,20.859156763610493
24.7,11.0,3.9,31.8,17.85,41,20.88115028292529
24.7,10.9,3.9,31.7,17.8,42,20.903834877856678
23.9,12.8,4.1,32.6,18.35,43,20.927199526415894
24.1,13.8,5.9,32.0,18.95,44,20.951233263034418
24.8,10.5,3.1,32.2,17.650000000000002,45,20.975925178564
29.5,13.5,5.9,37.1,21.5,46,21.00126442027665
25.7,18.5,5.4,38.8,22.099999999999998,47,21.02724019186463
25.7,16.5,3.1,39.1,21.1,48,21.053841753440473
35.1,8.0,3.2,39.9,21.55,49,21.081058421536955
24.6,19.2,6.2,37.6,21.900000000000002,50,21.108879569107128
31.2,6.3,4.3,33.2,18.75,51,21.13729462552429
31.0,12.1,6.1,37.0,21.55,52,21.166293076582008
34.9,8.5,4.1,39.3,21.7,53,21.1958644644941
27.8,7.8,6.3,29.3,17.8,54,21.225998387894656
24.8,19.9,4.3,40.4,22.349999999999998,55,21.256684501838006
25.8,15.7,4.7,36.8,20.75,56,21.28791251779876
26.7,13.7,5.1,35.3,20.2,57,21.319672203671775
27.4,11.3,5.3,33.4,19.349999999999998,58,21.351953383772166
25.8,20.8,7.1,39.5,23.3,59,21.384745938835316
28.4,12.6,7.4,33.6,20.5,60,21.418039806016868
24.6,2.9,2.9,24.6,13.75,61,21.451824978892706
25.4,9.1,2.3,32.2,17.25,62,21.486091507458998
27.9,8.1,3.8,32.2,18.0,63,21.52082949813215
27.6,13.7,7.2,34.1,20.650000000000002,64,21.55602911374885
26.9,7.1,5.2,28.8,17.0,65,21.591680573566023
25.5,2.4,2.4,25.5,13.95,66,21.627774153260866
25.6,18.9,6.8,37.7,22.25,67,21.66430018493083
23.9,17.5,6.6,34.8,20.7,68,21.70124905709363
27.0,17.7,7.4,37.3,22.349999999999998,69,21.73861121468724
29.1,16.6,6.4,39.3,22.849999999999998,70,21.776377159069888
25.6,12.9,6.6,31.9,19.25,71,21.81453744802006
25.9,18.0,5.2,38.7,21.950000000000003,72,21.853082695736518
34.2,16.3,6.2,44.3,25.25,73,21.892003572838266
28.4,21.3,6.7,43.0,24.85,74,21.93129080636457
34.5,2.7,2.4,34.8,18.599999999999998,75,21.97093517977496
36.6,2.5,2.5,36.6,19.55,76,22.01092753294922
30.0,16.9,5.2,41.7,23.450000000000003,77,22.051258762187405
34.4,12.2,5.5,41.1,23.3,78,22.091919820209817
31.8,10.7,3.6,38.9,21.25,79,22.13290171615702
36.3,29.4,8.1,57.6,32.85,80,22.174195515589837
36.1,16.8,5.1,47.8,26.45,81,22.215792340489358
35.1,30.2,8.8,56.5,32.65,82,22.257683369256924
35.6,12.5,5.4,42.7,24.05,83,22.299859836714134
32.4,26.3,4.1,54.6,29.35,84,22.34231303410285
39.1,16.6,3.4,52.3,27.849999999999998,85,22.385034309085206
34.6,26.0,6.3,54.3,30.299999999999997,86,22.42801506574357
36.9,2.4,2.4,36.9,19.65,87,22.471246764580584
38.2,10.9,4.0,45.1,24.55,88,22.514720922519153
36.7,8.5,1.8,43.4,22.599999999999998,89,22.558429112902434
37.4,15.6,4.0,49.0,26.5,90,22.602362965493842
38.5,14.5,5.7,47.3,26.5,91,22.64651416647706
34.7,14.8,5.6,43.9,24.75,92,22.69087445845602
39.6,18.5,4.6,53.5,29.05,93,22.73543564045492
39.1,21.7,8.0,52.8,30.4,94,22.780189567918217
40.2,20.2,7.2,53.2,30.200000000000003,95,22.825128152710626
34.9,19.5,6.6,47.8,27.2,96,22.87024336311712
35.5,17.0,3.0,49.5,26.25,97,22.91552722384293
34.5,11.7,3.6,42.6,23.1,98,22.960971816013554
36.8,15.2,5.5,46.5,26.0,99,23.006569277174744
33.3,17.0,4.3,46.0,25.15,100,23.05231180129251
35.6,14.3,5.0,44.9,24.95,101,23.09819163875312
37.0,15.4,4.4,48.0,26.2,102,23.144201096363116
40.3,5.1,3.4,42.0,22.7,103,23.190332537349274
34.9,3.9,3.4,35.4,19.4,104,23.23657838135865
34.8,6.9,1.9,39.8,20.849999999999998,105,23.282931104458555
27.7,23.2,5.7,45.2,25.450000000000003,106,23.32938323913655
28.2,10.2,3.1,35.3,19.2,107,23.37592737430047
30.1,18.7,4.3,44.5,24.4,108,23.422556155278393
33.2,6.1,1.5,37.8,19.65,109,23.469262283818672
28.0,9.8,2.1,35.7,18.900000000000002,110,23.51603851808991
40.7,1.1,1.1,40.7,20.900000000000002,111,23.56287767268097
36.9,12.8,3.9,45.8,24.849999999999998,112,23.609772618600978
38.6,17.1,4.1,51.6,27.85,113,23.656716283279316
34.9,10.1,3.8,41.2,22.5,114,23.703701650565627
36.7,17.3,6.8,47.2,27.0,115,23.750721760729814
29.1,19.7,6.8,42.0,24.4,116,23.79776971046204
40.5,6.2,4.2,42.5,23.35,117,23.844838652872717
32.5,17.0,6.3,43.2,24.75,118,23.891921797492536
37.5,13.6,6.1,45.0,25.55,119,23.939012410272433
40.1,14.2,5.6,48.7,27.150000000000002,120,23.9861038135836
35.6,15.7,6.2,45.1,25.650000000000002,121,24.033189386217504
35.5,19.3,5.2,49.6,27.400000000000002,122,24.08026256338586
34.6,25.7,7.1,53.2,30.150000000000002,123,24.127316836720638
37.2,16.0,7.7,45.5,26.6,124,24.174345754274086
37.6,18.3,3.7,52.2,27.950000000000003,125,24.22134292051869
34.5,10.0,3.8,40.7,22.25,126,24.268301996347212
42.6,24.9,7.7,59.8,33.75,127,24.31521669907266
34.3,14.9,4.5,44.7,24.6,128,24.36208080242831
45.1,15.3,14.5,45.9,30.2,129,24.408888136567693
39.6,9.9,2.8,46.7,24.75,130,24.455632588064606
31.2,14.7,6.6,39.3,22.95,131,24.502308099913098
37.7,16.0,4.7,49.0,26.85,132,24.548908671527478
38.9,13.7,5.2,47.4,26.3,133,24.595428358742318
35.8,14.6,7.0,43.4,25.2,134,24.641861273812445
23.8,36.7,6.7,53.8,30.25,135,24.688201585412955
25.1,23.0,6.8,41.3,24.049999999999997,136,24.73444351863919
29.8,17.6,2.8,44.6,23.7,137,24.78058135500676
25.2,20.1,4.9,40.4,22.65,138,24.826609432451527
24.6,22.5,4.3,42.8,23.549999999999997,139,24.872522145329626
25.3,26.6,6.5,45.4,25.95,140,24.918313944417438
22.4,19.4,3.9,37.9,20.9,141,24.963979336911606
28.1,23.5,5.4,46.2,25.8,142,25.009512886429036
24.9,24.1,4.2,44.8,24.5,143,25.054909213006894
24.7,25.8,5.9,44.6,25.25,144,25.100162993102604
35.9,25.4,3.9,57.4,30.65,145,25.145268959593846
35.7,18.2,1.4,52.5,26.95,146,25.19022190177856
24.7,18.7,4.0,39.4,21.7,147,25.23501666537495
26.0,19.1,4.3,40.8,22.549999999999997,148,25.279648152521474
27.7,21.3,5.9,43.1,24.5,149,25.324111321776854
25.8,14.2,3.9,36.1,20.0,150,25.368401188120068
25.2,12.4,2.2,35.4,18.8,151,25.412512822950355
25.6,26.4,7.5,44.5,26.0,152,25.456441354087215
26.6,17.7,6.0,38.3,22.15,153,25.500181965770402
24.2,14.1,3.2,35.1,19.150000000000002,154,25.543729898659933
22.3,15.3,3.6,34.0,18.8,155,25.587080449836083
24.0,14.7,4.5,34.2,19.35,156,25.63022897279939
23.2,19.8,4.2,38.8,21.5,157,25.67317087747065
23.2,19.3,5.9,36.6,21.25,158,25.71590163019091
27.5,22.5,6.5,43.5,25.0,159,25.75841675372149
25.3,18.2,6.8,36.7,21.75,160,25.800711827243962
24.3,22.4,7.4,39.3,23.349999999999998,161,25.842782486360154
29.4,17.0,6.0,40.4,23.2,162,25.88462442309216
24.8,14.1,3.8,35.1,19.45,163,25.92623338588233
25.0,19.0,6.1,37.9,22.0,164,25.967605179593274
24.1,15.2,3.7,35.6,19.650000000000002,165,26.008735665507864
24.2,19.5,6.0,37.7,21.85,166,26.049620761329223
23.7,22.3,7.1,38.9,23.0,167,26.090256441180745
24.8,29.1,9.9,44.0,26.95,168,26.130638735606073
25.2,20.6,7.8,38.0,22.9,169,26.170763731569117
28.6,21.4,7.4,42.6,25.0,170,26.210627572454044
24.1,18.3,6.5,35.9,21.2,171,26.250226458065274
25.3,18.7,6.7,37.3,22.0,172,26.2895566446275
24.1,20.1,5.0,39.2,22.1,173,26.328614444785657
22.8,31.1,8.2,45.7,26.950000000000003,174,26.367396227604953
24.0,21.3,4.9,40.4,22.65,175,26.405898418570853
20.6,31.1,5.9,45.8,25.849999999999998,176,26.444117499589076
22.2,41.0,9.2,54.0,31.6,177,26.482050008985603
32.6,21.1,2.9,50.8,26.849999999999998,178,26.51969254150668
24.1,17.6,5.0,36.7,20.85,179,26.5570417483188
35.8,10.5,4.6,41.7,23.150000000000002,180,26.594094337008727
34.8,16.4,6.2,45.0,25.6,181,26.630847071583478
34.7,20.0,8.3,46.4,27.35,182,26.667296772470337
27.3,21.6,5.0,43.9,24.45,183,26.703440316516833
24.4,28.4,8.2,44.6,26.4,184,26.739274636990768
34.9,13.6,4.2,44.3,24.25,185,26.7747967235802
35.9,13.7,6.6,43.0,24.8,186,26.810003622393438
35.0,9.7,7.3,37.4,22.349999999999998,187,26.844892435959064
36.0,6.8,6.3,36.5,21.4,188,26.87946032322591
35.5,13.8,9.0,40.3,24.65,189,26.913704499563067
34.5,6.3,4.3,36.5,20.4,190,26.94762223675989
33.7,16.9,9.9,40.7,25.3,191,26.981210863025996
34.3,10.6,6.2,38.7,22.450000000000003,192,27.01446776299125
34.2,6.7,6.1,34.8,20.45,193,27.047390377705785
35.9,7.0,3.1,39.8,21.45,194,27.079976204639994
33.2,23.9,8.4,48.7,28.55,195,27.112222797684524
32.6,5.3,3.6,34.3,18.95,196,27.144127767150284
33.8,14.6,7.5,40.9,24.2,197,27.175688779768443
36.5,14.0,5.6,44.9,25.25,198,27.20690355869043
35.2,17.7,9.5,43.4,26.45,199,27.237769883487935
35.4,15.1,4.1,46.4,25.25,200,27.2682855901529
35.5,26.0,8.4,53.1,30.75,201,27.29844857109753
34.0,28.3,9.9,52.4,31.15,202,27.328256775154294
35.2,4.9,2.7,37.4,20.05,203,27.357708207575914
36.1,13.2,9.8,39.5,24.65,204,27.386800930035378
34.9,15.8,7.9,42.8,25.349999999999998,205,27.415533060625922
32.6,23.5,9.5,46.6,28.05,206,27.443902773861055
34.6,24.8,10.0,49.4,29.7,207,27.47190830067454
33.8,27.7,10.6,50.9,30.75,208,27.49954792842039
36.4,12.8,8.1,41.1,24.6,209,27.526820000872892
34.1,16.4,5.1,45.4,25.25,210,27.553722918226587
34.0,27.7,12.7,49.0,30.85,211,27.58025513709627
33.9,21.1,9.1,45.9,27.5,212,27.606415170517003
35.3,19.9,10.0,45.2,27.6,213,27.632201587944103
36.0,26.6,2.8,59.8,31.299999999999997,214,27.657613015253148
34.2,36.3,9.6,60.9,35.25,215,27.682648134739974
37.7,29.3,6.2,60.8,33.5,216,27.707305685120676
35.6,20.8,4.3,52.1,28.2,217,27.73158446153161
35.3,27.2,8.4,54.1,31.25,218,27.755483315529393
32.8,11.9,5.3,39.4,22.349999999999998,219,27.7790011550909
36.0,27.5,8.0,55.5,31.75,220,27.80213694461326
35.4,19.3,6.3,48.4,27.349999999999998,221,27.82488970491387
35.9,31.6,10.4,57.1,33.75,222,27.84725851323038
34.1,23.3,7.4,50.0,28.7,223,27.869242503220697
35.7,22.5,6.2,52.0,29.1,224,27.890840864963003
36.2,32.3,9.5,59.0,34.25,225,27.91205284495572
30.7,32.3,7.4,55.6,31.5,226,27.932877746117537
33.9,34.0,8.5,59.4,33.95,227,27.95331492778741
33.4,25.1,10.2,48.3,29.25,228,27.97336380572454
33.7,15.7,5.0,44.4,24.7,229,27.993023852108397
41.1,13.6,4.0,50.7,27.35,230,28.01229459553871
41.6,17.9,4.8,54.7,29.75,231,28.031175621035462
31.9,33.6,10.2,55.3,32.75,232,28.0496665700389
40.9,24.4,6.2,59.1,32.65,233,28.067767140409536
39.1,26.6,6.4,59.3,32.85,234,28.08547708642812
39.9,28.4,11.1,57.2,34.15,235,28.10279621879569
35.3,16.8,4.7,47.4,26.05,236,28.119724404633516
40.4,34.0,6.9,67.5,37.2,237,28.136261567483153
37.8,17.3,5.8,49.3,27.549999999999997,238,28.152407687306393
31.0,27.5,6.8,51.7,29.25,239,28.1681628004853
41.6,28.2,8.5,61.3,34.9,240,28.1835269998222
44.0,28.7,9.2,63.5,36.35,241,28.198500434539664
42.4,18.9,6.8,54.5,30.65,242,28.21308331028054
39.4,21.8,7.9,53.3,30.599999999999998,243,28.227275889107915
31.5,27.7,11.4,47.8,29.599999999999998,244,28.241078489505156
30.4,12.1,5.1,37.4,21.25,245,28.25449148637588
40.9,13.5,6.2,48.2,27.200000000000003,246,28.26751531104396
49.0,29.2,9.7,68.5,39.1,247,28.280150451253533
49.2,18.6,7.3,60.5,33.9,248,28.292397451168995
40.9,24.6,8.4,57.1,32.75,249,28.304256911375003
40.9,20.4,7.7,53.6,30.650000000000002,250,28.315729488876464
40.9,31.5,10.3,62.1,36.2,251,28.326815897098555
40.8,27.3,7.9,60.2,34.050000000000004,252,28.337516905886712
42.3,20.6,6.9,56.0,31.45,253,28.34783334150662
41.6,15.7,6.8,50.5,28.65,254,28.357766086644236
33.0,18.7,5.6,46.1,25.85,255,28.36731608040577
41.5,22.7,6.3,57.9,32.1,256,28.37648431831769
37.2,8.8,1.6,44.4,23.0,257,28.385271852326728
32.7,16.7,7.4,42.0,24.7,258,28.39367979079987
34.1,8.4,1.9,40.6,21.25,259,28.401709298524363
40.4,0.7,0.7,40.4,20.55,260,28.40936159670772
33.4,15.4,5.8,43.0,24.4,261,28.416637962977703
33.9,11.7,4.9,40.7,22.8,262,28.423539731382338
41.7,12.2,1.6,52.3,26.95,263,28.43006829238991
35.2,15.9,5.3,45.8,25.549999999999997,264,28.436225092888968
41.2,12.0,3.7,49.5,26.6,265,28.442011636188315
40.7,22.4,7.5,55.6,31.55,266,28.44742948201701
41.3,15.1,4.2,52.2,28.200000000000003,267,28.45248024652438
41.8,24.1,6.2,59.7,32.95,268,28.457165602280007
39.8,8.3,1.6,46.5,24.05,269,28.461487278273733
40.0,16.5,3.1,53.4,28.25,270,28.465447059915654
46.0,14.4,6.4,54.0,30.2,271,28.46904678903614
42.7,21.2,6.8,57.1,31.95,272,28.4722883638858
42.8,20.1,8.9,54.0,31.45,273,28.475173739135514
38.9,25.8,7.0,57.7,32.35,274,28.477704925876427
42.1,18.5,7.0,53.6,30.3,275,28.479883991619936
35.2,27.2,5.6,56.8,31.2,276,28.481713060297693
41.8,27.9,7.4,62.3,34.85,277,28.483194312261617
41.3,30.1,6.2,65.2,35.7,278,28.48432998428388
37.9,34.5,6.4,66.0,36.2,279,28.485122369556922
41.0,18.4,2.2,57.2,29.700000000000003,280,28.48557381769344
42.8,8.7,4.0,47.5,25.75,281,28.48568673472638
40.3,15.9,3.2,53.0,28.1,282,28.485463583108956
41.7,25.5,6.1,61.1,33.6,283,28.484906881714643
42.3,29.4,8.4,63.3,35.85,284,28.484019205837175
43.2,31.8,7.8,67.2,37.5,285,28.48280318719054
41.5,13.2,5.7,49.0,27.35,286,28.481261513908986
39.4,32.7,7.8,64.3,36.05,287,28.47939693054703
42.8,13.2,5.1,50.9,28.0,288,28.477212238079435
43.6,12.1,5.8,49.9,27.849999999999998,289,28.474710293901232
42.3,17.1,4.5,54.9,29.7,290,28.471894011827708
51.7,16.0,5.3,62.4,33.85,291,28.46876636209441
50.9,11.0,3.5,58.4,30.95,292,28.465330371357147
41.7,14.9,3.3,53.3,28.299999999999997,293,28.46158912269198
41.6,21.2,6.2,56.6,31.400000000000002,294,28.457545755595238
41.6,13.3,4.7,50.2,27.450000000000003,295,28.453203465983506
43.0,1.2,1.2,43.0,22.1,296,28.448565506193624
42.5,24.4,7.0,59.9,33.45,297,28.4436351849827
43.2,18.1,6.8,54.5,30.65,298,28.438415867528093
42.6,13.1,3.8,51.9,27.849999999999998,299,28.43291097542743
41.5,2.7,2.6,41.6,22.1,300,28.427123986698582
44.4,19.3,7.1,56.6,31.85,301,28.421058435779702
41.7,15.3,4.2,52.8,28.5,302,28.414717913529184
42.1,16.7,7.3,51.5,29.4,303,28.408106067225685
44.0,15.8,7.3,52.5,29.9,304,28.401226600568126
43.7,13.7,5.0,52.4,28.7,305,28.39408327367569
45.5,15.2,5.8,54.9,30.349999999999998,306,28.386679903087806
45.4,7.4,2.2,50.6,26.400000000000002,307,28.379020361764177
46.0,14.7,4.2,56.5,30.35,308,28.371108579084755
45.4,14.8,9.7,50.5,30.1,309,28.362948540849757
46.9,10.9,6.6,51.2,28.900000000000002,310,28.35454428927966
44.5,12.6,5.6,51.5,28.55,311,28.345899923015192
43.3,8.9,3.0,49.2,26.1,312,28.337019597117354
32.4,13.0,4.9,40.5,22.7,313,28.327907523067395
41.0,6.0,1.5,45.5,23.5,314,28.318567968766825
44.6,9.5,6.3,47.8,27.049999999999997,315,28.30900525853742
36.5,9.9,4.0,42.4,23.2,316,28.29922377312121
33.9,18.8,4.8,47.9,26.349999999999998,317,28.289227949680484
39.9,11.4,4.2,47.1,25.650000000000002,318,28.27902228179779
38.7,17.8,4.6,51.9,28.25,319,28.268611319475937
34.4,17.3,3.7,48.0,25.85,320,28.257999669137998
34.9,11.4,4.2,42.1,23.150000000000002,321,28.247191993627297
32.0,8.6,2.7,37.9,20.3,322,28.236193012207423
37.3,28.7,9.1,56.9,33.0,323,28.225007500562217
35.3,14.2,3.4,46.1,24.75,324,28.21364029079579
35.3,25.6,9.1,51.8,30.45,325,28.202096271432506
24.7,33.7,6.3,52.1,29.2,326,28.19038038741699
35.1,21.7,8.4,48.4,28.4,327,28.178497640114124
36.9,11.4,3.7,44.6,24.150000000000002,328,28.16645308730905
33.5,20.0,8.7,44.8,26.75,329,28.154251843207174
30.7,28.2,4.7,54.2,29.450000000000003,330,28.141899078434154
35.0,18.8,7.1,46.7,26.900000000000002,331,28.12940002003591
31.7,18.0,7.5,42.2,24.85,332,28.116759951478627
31.5,22.8,5.0,49.3,27.15,333,28.103984212648747
32.0,3.0,2.0,33.0,17.5,334,28.091078199852962
31.6,4.2,2.7,33.1,17.900000000000002,335,28.078047365818232
25.8,16.3,6.7,35.4,21.05,336,28.06489721969178
25.2,9.6,3.3,31.5,17.4,337,28.051633327041074
40.2,1.9,0.4,41.7,21.05,338,28.038261309853862
35.6,12.3,2.1,45.8,23.95,339,28.02478684653813
42.9,5.7,3.5,45.1,24.3,340,28.011215671922137
32.5,16.8,6.3,43.0,24.65,341,27.9975535772544
41.4,16.7,5.3,52.8,29.049999999999997,342,27.98380641020369
46.2,6.6,4.6,48.2,26.400000000000002,343,27.96998007485904
32.1,19.5,5.4,46.2,25.8,344,27.956080531729743
34.3,9.5,4.0,39.8,21.9,345,27.942113797745353
43.8,8.0,3.4,48.4,25.9,346,27.928085946255678
37.3,7.6,2.4,42.5,22.45,347,27.91400310703079
43.2,18.1,9.7,51.6,30.65,348,27.899871466261022
41.3,9.7,2.7,48.3,25.5,349,27.88569726655696
41.5,18.5,5.3,54.7,30.0,350,27.871486806949452
43.9,15.5,8.2,51.2,29.700000000000003,351,27.857246442889608
41.3,4.2,2.4,43.1,22.75,352,27.842982586248795
44.6,9.0,4.6,49.0,26.8,353,27.82870170531864
40.9,11.6,3.8,48.7,26.25,354,27.814410324811025
42.8,8.1,7.1,43.8,25.45,355,27.800115025858105
42.4,11.1,7.3,46.2,26.75,356,27.785822446012272
40.1,11.4,6.9,44.6,25.75,357,27.771539279246202
40.3,9.9,0.5,49.7,25.1,358,27.75727227595281
42.6,17.6,5.1,55.1,30.1,359,27.743028242945286
40.3,20.3,5.4,55.2,30.3,360,27.728814043457067
41.7,17.7,3.5,55.9,29.7,361,27.714636597141855
41.1,25.9,4.8,62.2,33.5,362,27.70050288007361
41.9,10.6,3.7,48.8,26.25,363,27.686419924746556
47.5,13.5,3.2,57.8,30.5,364,27.672394820075173
48.4,24.0,8.7,63.7,36.2,365,27.658434711394193
43.6,31.2,10.9,63.9,37.4,366,27.64454680045862
48.2,20.2,6.2,62.2,34.2,367,27.63073834544371
50.7,24.2,6.9,68.0,37.45,368,27.617016660944984
37.0,29.5,8.3,58.2,33.25,369,27.60338911797821
49.9,25.5,6.5,68.9,37.7,370,27.58986314397943
45.7,11.3,4.3,52.7,28.5,371,27.576446222804936
42.6,20.5,5.7,57.4,31.55,372,27.563145894731285
43.6,2.3,1.3,44.6,22.95,373,27.549969756455287
42.3,23.0,8.5,56.8,32.65,374,27.536925461094018
38.7,12.6,4.3,47.0,25.65,375,27.524020718184808
42.5,10.7,1.1,52.1,26.6,376,27.511263293685253
48.5,9.0,6.4,51.1,28.75,377,27.4986610099732
42.8,14.7,4.2,53.3,28.75,378,27.486221745846763
42.8,12.0,4.5,50.3,27.4,379,27.473953436524308
34.7,17.1,6.3,45.5,25.9,380,27.461864073644463
31.0,23.3,5.0,49.3,27.15,381,27.449961705266123
40.2,9.0,5.2,44.0,24.6,382,27.43825443586843
41.4,12.0,5.2,48.2,26.700000000000003,383,27.426750426350793
43.2,21.1,6.9,57.4,32.15,384,27.41545789403288
43.7,9.4,2.8,50.3,26.549999999999997,385,27.404385112654612
41.8,18.9,9.9,50.8,30.349999999999998,386,27.393540412376183
43.6,10.8,4.6,49.8,27.2,387,27.382932179778027
40.5,17.7,4.1,54.1,29.1,388,27.372568857860855
50.0,14.1,7.6,56.5,32.05,389,27.362458946045628
43.3,16.0,8.1,51.2,29.650000000000002,390,27.35261100017357
43.7,10.9,3.9,50.7,27.3,391,27.34303363250616
41.9,9.9,3.6,48.2,25.900000000000002,392,27.333735511725145
44.9,12.3,5.6,51.6,28.6,393,27.32472536293252
51.6,13.0,6.9,57.7,32.300000000000004,394,27.316011967650542
45.0,17.2,4.5,57.7,31.1,395,27.30760416382174
45.5,5.2,1.9,48.8,25.349999999999998,396,27.299510845808886
47.6,7.8,2.1,53.3,27.7,397,27.29174096439502
55.3,15.1,6.8,63.6,35.2,398,27.28430352678344
44.4,6.6,4.2,46.8,25.5,399,27.2772075965977
43.3,12.3,4.0,51.6,27.8,400,27.27046229388162
44.6,15.3,7.2,52.7,29.950000000000003,401,27.264076795099275
34.3,6.7,3.7,37.3,20.5,402,27.258060333134996
42.2,11.3,5.2,48.3,26.75,403,27.25242219729338
50.0,15.1,5.7,59.4,32.55,404,27.24717173329928
43.5,14.4,6.1,51.8,28.95,405,27.242318343297807
43.0,9.6,5.4,47.2,26.3,406,27.237871485854335
43.0,10.5,4.0,49.5,26.75,407,27.233840675954493
44.3,13.1,5.3,52.1,28.7,408,27.230235485004176
45.0,2.9,2.6,45.3,23.95,409,27.227065540829532
35.0,4.6,3.8,35.8,19.799999999999997,410,27.224340527676972
34.4,8.3,3.7,39.0,21.35,411,27.222070186213163
35.3,8.5,5.4,38.4,21.9,412,27.220264313525036
33.7,9.8,3.9,39.6,21.75,413,27.21893276311977
36.6,15.3,6.6,45.3,25.95,414,27.218085444924824
35.0,12.5,4.2,43.3,23.75,415,27.217732325287898
34.8,3.9,2.2,36.5,19.35,416,27.217883426976957
34.0,3.4,3.4,34.0,18.7,417,27.218548829180225
33.0,5.8,5.3,33.5,19.4,418,27.219738667506192
34.2,24.5,7.3,51.4,29.349999999999998,419,27.221463133983598
32.3,17.3,7.0,42.6,24.8,420,27.223732477061446
33.1,19.1,6.7,45.5,26.1,421,27.226557001609
36.4,7.7,3.7,40.4,22.05,422,27.229947068915777
30.3,10.3,4.6,36.0,20.3,423,27.233913096691563
43.5,3.5,2.8,44.2,23.5,424,27.238465559066398
42.6,15.1,5.1,52.6,28.85,425,27.24361498659058
33.8,6.5,3.5,36.8,20.15,426,27.249371966234666
34.2,16.6,7.3,43.5,25.4,427,27.25574714138948
40.8,7.3,2.7,45.4,24.05,428,27.262751211866096
33.7,20.8,8.8,45.7,27.25,429,27.270394933895854
35.2,11.9,5.6,41.5,23.55,430,27.278689120130345
35.0,11.9,5.6,41.3,23.45,431,27.28764463964143
43.9,2.0,2.0,43.9,22.95,432,27.297272417921224
32.1,10.0,4.6,37.5,21.05,433,27.3075834368821
34.7,2.4,2.1,35.0,18.55,434,27.318588734856693
31.0,19.1,5.7,44.4,25.05,435,27.330299406597895
34.3,5.8,3.4,36.7,20.05,436,27.342726603278855
35.0,15.3,3.3,47.0,25.15,437,27.35588153249299
35.5,30.0,7.9,57.6,32.75,438,27.369775458253972
38.1,18.2,5.9,50.4,28.15,439,27.38441970099573
33.0,30.5,9.5,54.0,31.75,440,27.39982563757245
38.8,2.7,0.3,41.2,20.75,441,27.41600470125859
29.7,4.6,1.9,32.4,17.15,442,27.43296838174885
34.2,31.8,9.5,56.5,33.0,443,27.450728225158205
30.8,25.2,5.4,50.6,28.0,444,27.469295834021874
30.8,30.9,5.4,56.3,30.849999999999998,445,27.488682867295353
31.8,28.8,6.9,53.7,30.3,446,27.50890104035438
31.2,44.6,8.9,66.9,37.900000000000006,447,27.52996212499497
30.5,33.8,7.6,56.7,32.15,448,27.551877949433376
29.8,37.4,6.0,61.2,33.6,449,27.574660398306133
30.6,34.0,4.2,60.4,32.3,450,27.598321412670014
31.3,20.9,1.5,50.7,26.1,451,27.622872990002072
30.3,35.2,4.7,60.8,32.75,452,27.6483271841996
33.8,41.8,8.1,67.5,37.8,453,27.674696105580168
32.3,34.2,6.1,60.4,33.25,454,27.701991920881593
33.2,34.0,8.5,58.7,33.6,455,27.730226853261954
32.7,28.9,7.3,54.3,30.799999999999997,456,27.75941318229959
28.7,18.0,2.4,44.3,23.349999999999998,457,27.7895632439931
32.7,26.4,6.1,53.0,29.55,458,27.820689430761348
33.3,28.3,6.6,55.0,30.8,459,27.852804191443443
31.6,34.6,6.1,60.1,33.1,460,27.88592003129877
31.7,33.9,7.7,57.9,32.8,461,27.92004951200696
32.0,34.2,6.8,59.4,33.1,462,27.95520525166791
32.3,30.3,6.9,55.7,31.3,463,27.991399924801772
32.0,29.4,6.3,55.1,30.7,464,28.028646262348964
31.4,32.7,8.4,55.7,32.050000000000004,465,28.066957051670162
31.9,29.7,6.6,55.0,30.8,466,28.10634513654629
33.2,23.8,3.9,53.1,28.5,467,28.146823417178553
32.2,38.1,8.2,62.1,35.15,468,28.18840485018839
33.0,29.1,7.3,54.8,31.049999999999997,469,28.231102448617523
33.4,36.6,9.5,60.5,35.0,470,28.274929281927918
33.1,27.2,6.3,54.0,30.15,471,28.3198984760018
33.5,24.1,4.6,53.0,28.8,472,28.366023213141666
33.4,40.7,9.8,64.3,37.05,473,28.413316732070257
41.7,30.7,7.5,64.9,36.2,474,28.46179232793059
34.5,12.7,2.8,44.4,23.599999999999998,475,28.51146335228592
35.1,25.7,3.6,57.2,30.400000000000002,476,28.56234321311978
35.5,26.3,4.7,57.1,30.900000000000002,477,28.614445374835963
35.1,25.6,4.7,56.0,30.35,478,28.6677833582585
35.1,24.0,8.5,50.6,29.55,479,28.722370740631707
32.1,27.3,3.0,56.4,29.7,480,28.77822115562014
33.3,32.6,6.1,59.8,32.949999999999996,481,28.83534829330863
30.3,27.2,2.9,54.6,28.75,482,28.89376590020225
38.5,27.8,7.8,58.5,33.15,483,28.953487779226354
34.3,22.2,4.8,51.7,28.25,484,29.014527789726532
37.9,8.3,3.5,42.7,23.1,485,29.07689984746865
38.4,8.8,5.5,41.7,23.6,486,29.140617924638825
33.9,21.2,7.1,48.0,27.55,487,29.205696049843436
43.5,10.1,4.7,48.9,26.8,488,29.27214830810913
39.1,8.5,5.1,42.5,23.8,489,29.339988840882796
43.8,2.6,2.6,43.8,23.2,490,29.409231846031595
37.1,14.2,6.5,44.8,25.65,491,29.479891577842942
34.4,22.1,5.5,51.0,28.25,492,29.551982347024516
35.0,16.8,5.7,46.1,25.900000000000002,493,29.62551852070425
41.7,12.8,3.1,51.4,27.25,494,29.70051452243034
41.1,18.2,3.2,56.1,29.650000000000002,495,29.776984832171237
37.9,33.1,5.9,65.1,35.5,496,29.85494398631566
34.3,12.9,7.7,39.5,23.6,497,29.934406577672576
31.9,28.7,7.2,53.4,30.3,498,30.01538725547122
44.1,8.4,6.6,45.9,26.25,499,30.097900725361086
36.2,8.0,3.9,40.3,22.099999999999998,500,30.18196174941192


==> figs/fair_base_2.csv <==
Agent 0,Agent 1,min,max,avg,steps,trend
24.6,19.7,7.0,37.3,22.15,1,25.791852748409227
22.6,21.3,6.8,37.1,21.95,2,25.76508906204228
23.3,25.0,8.5,39.8,24.15,3,25.739122034106867
22.4,28.4,6.4,44.4,25.4,4,25.71394385173268
21.8,21.2,6.0,37.0,21.5,5,25.689546731822787
21.2,22.0,6.7,36.5,21.6,6,25.66592292105366
20.3,34.8,6.7,48.4,27.55,7,25.64306469587516
21.0,27.7,8.3,40.4,24.35,8,25.620964362510545
21.0,11.3,1.9,30.4,16.15,9,25.59961425695647
23.3,26.8,4.6,45.5,25.05,10,25.579006744982983
25.6,28.3,7.3,46.6,26.95,11,25.559134222133526
25.2,19.6,5.6,39.2,22.400000000000002,12,25.53998911372494
23.4,19.3,4.0,38.7,21.35,13,25.521563874847455
27.2,33.9,5.4,55.7,30.55,14,25.503850990364697
27.4,25.6,5.8,47.2,26.5,15,25.486842974913696
28.1,28.4,7.0,49.5,28.25,16,25.470532372904863
24.2,23.9,1.9,46.2,24.05,17,25.45491175852201
31.9,21.5,3.4,50.0,26.7,18,25.43997373572235
33.3,19.9,5.1,48.1,26.6,19,25.425710938236485
22.2,26.2,5.4,43.0,24.2,20,25.412116029568406
23.1,16.1,4.9,34.3,19.599999999999998,21,25.399181702995513
23.8,33.8,9.8,47.8,28.799999999999997,22,25.386900681568584
21.9,19.1,4.0,37.0,20.5,23,25.375265718111812
31.8,32.2,8.8,55.2,32.0,24,25.36426959522277
35.4,19.7,7.2,47.9,27.55,25,25.353905125272423
21.1,15.9,2.3,34.7,18.5,26,25.344165150405146
31.4,23.8,5.6,49.6,27.6,27,25.335042542538698
27.0,30.0,9.5,47.5,28.5,28,25.326530203364236
23.3,35.3,10.2,48.4,29.299999999999997,29,25.318621064346313
24.7,33.7,9.3,49.1,29.200000000000003,30,25.31130808672287
21.7,14.1,2.5,33.3,17.9,31,25.304584261505255
21.7,25.1,5.0,41.8,23.4,32,25.2984426094782
22.7,27.9,6.0,44.6,25.3,33,25.29287618119984
22.1,24.9,5.9,41.1,23.5,34,25.2878780570017
23.8,28.4,6.2,46.0,26.1,35,25.283441346988692
35.1,20.3,6.0,49.4,27.7,36,25.279559191039144
27.9,19.3,6.8,40.4,23.599999999999998,37,25.276224758804762
23.1,33.8,8.4,48.5,28.45,38,25.273431249710654
25.2,16.5,5.6,36.1,20.85,39,25.271171892955316
26.4,13.6,4.5,35.5,20.0,40,25.269439947510648
23.6,37.5,9.7,51.4,30.549999999999997,41,25.268228702121938
24.2,30.4,6.6,48.0,27.3,42,25.267531475307873
23.9,40.1,8.7,55.3,32.0,43,25.267341615360532
23.1,28.9,5.9,46.1,26.0,44,25.267652500345392
22.4,24.3,3.6,43.1,23.35,45,25.26845753810132
24.1,33.8,10.5,47.4,28.95,46,25.26975016624058
23.4,27.7,8.9,42.2,25.55,47,25.27152385214884
24.1,24.2,4.9,43.4,24.15,48,25.273772092985144
22.9,29.0,6.5,45.4,25.95,49,25.27648841568195
24.2,33.8,8.4,49.6,29.0,50,25.2796663769451
23.9,28.6,6.1,46.4,26.25,51,25.283299563253834
22.5,33.2,6.5,49.2,27.85,52,25.287381590860782
20.6,36.1,3.9,52.8,28.349999999999998,53,25.29190610579198
21.4,23.6,4.9,40.1,22.5,54,25.29686678384685
22.7,33.8,6.4,50.1,28.25,55,25.30225733059821
22.6,41.7,8.2,56.1,32.15,56,25.308071481392275
23.9,33.0,8.0,48.9,28.45,57,25.31430300134865
22.8,33.0,6.4,49.4,27.9,58,25.320945685360346
30.8,34.5,7.8,57.5,32.65,59,25.32799335809376
23.5,33.8,7.4,49.9,28.65,60,25.335439873988683
22.9,35.3,5.6,52.6,29.1,61,25.343279117258305
14.3,42.0,10.2,46.1,28.15,62,25.35150500188921
25.1,43.3,11.7,56.7,34.2,63,25.36011147164137
25.6,34.9,6.9,53.6,30.25,64,25.369092500048172
26.3,21.7,4.1,43.9,24.0,65,25.378442090416375
27.2,45.3,13.9,58.6,36.25,66,25.38815427582614
24.0,41.9,11.9,54.0,32.95,67,25.398223119131032
22.6,45.9,10.9,57.6,34.25,68,25.408642712958
32.4,24.3,7.6,49.1,28.35,69,25.41940717970739
42.6,9.7,7.8,44.5,26.15,70,25.430510671552952
40.0,14.1,9.0,45.1,27.05,71,25.441947370441817
32.3,27.3,11.2,48.4,29.799999999999997,72,25.453711488094523
33.6,10.8,3.9,40.5,22.2,73,25.46579726600499
35.1,12.6,5.8,41.9,23.849999999999998,74,25.47819897544055
39.0,17.2,12.2,44.0,28.1,75,25.490910917441912
30.7,19.5,8.5,41.7,25.1,76,25.503927422823192
30.7,21.5,8.5,43.7,26.1,77,25.5172428521719
31.3,7.3,4.9,33.7,19.3,78,25.530851595848933
35.1,13.0,8.8,39.3,24.049999999999997,79,25.54474807398859
31.8,8.5,5.3,35.0,20.15,80,25.558926736498563
30.1,17.9,8.7,39.3,24.0,81,25.573382063059938
32.3,12.9,8.1,37.1,22.6,82,25.5881085631272
30.5,15.1,7.8,37.8,22.799999999999997,83,25.60310077592822
37.3,20.9,12.5,45.7,29.1,84,25.618353270464276
31.4,18.6,8.6,41.4,25.0,85,25.63386064551003
30.7,19.9,8.3,42.3,25.299999999999997,86,25.649617529613543
32.0,12.4,8.2,36.2,22.200000000000003,87,25.665618581096275
28.7,13.2,6.6,35.3,20.95,88,25.681858488053074
26.7,21.5,9.8,38.4,24.1,89,25.69833196835219
31.7,21.6,9.9,43.4,26.65,90,25.71503376963526
30.5,24.1,8.8,45.8,27.299999999999997,91,25.731958669317322
33.4,28.0,10.1,51.3,30.7,92,25.7491014745868
31.8,24.9,8.6,48.1,28.35,93,25.766457022405532
30.1,24.1,6.8,47.4,27.099999999999998,94,25.784020179508733
35.7,7.3,3.6,39.4,21.5,95,25.801785842405017
27.3,15.7,2.4,40.6,21.5,96,25.819748937376396
32.5,10.1,3.5,39.1,21.3,97,25.837904420478274
32.2,20.2,8.2,44.2,26.200000000000003,98,25.856247277539456
33.5,8.3,3.3,38.5,20.9,99,25.87477252416213
34.9,16.9,5.7,46.1,25.900000000000002,100,25.89347520572189
35.4,20.1,8.3,47.2,27.75,101,25.91235039736772
33.9,17.2,5.7,45.4,25.55,102,25.931393204022
35.1,14.0,8.3,40.8,24.549999999999997,103,25.950598760380508
39.8,16.0,12.1,43.7,27.900000000000002,104,25.96996223091241
35.9,9.8,5.8,39.9,22.849999999999998,105,25.989478809860273
40.0,16.0,11.3,44.7,28.0,106,26.009143721240058
34.3,28.2,10.3,52.2,31.25,107,26.028952218841113
34.4,17.2,8.0,43.6,25.8,108,26.04889958622619
33.2,19.2,5.7,46.7,26.200000000000003,109,26.06898113673144
25.3,5.2,2.9,27.6,15.25,110,26.089192213466397
25.2,18.2,3.1,40.3,21.7,111,26.10952818931399
31.8,15.3,6.0,41.1,23.55,112,26.12998446693056
34.1,8.0,4.1,38.0,21.05,113,26.150556478745816
33.8,16.5,6.1,44.2,25.150000000000002,114,26.17123968696289
35.8,15.0,6.4,44.4,25.4,115,26.192029583558288
30.3,10.0,0.6,39.7,20.150000000000002,116,26.212921690281924
32.4,8.5,5.3,35.6,20.45,117,26.2339115586571
33.2,6.2,5.1,34.3,19.7,118,26.25499476998051
32.3,20.3,8.8,43.8,26.299999999999997,119,26.27616693532225
32.5,14.1,5.9,40.7,23.3,120,26.297423695525815
33.1,14.8,8.5,39.4,23.95,121,26.31876072120808
35.0,5.2,4.4,35.8,20.099999999999998,122,26.340173712759324
33.7,15.1,7.8,41.0,24.4,123,26.36165840034322
24.7,13.6,6.4,31.9,19.15,124,26.38321054389684
34.0,9.5,6.8,36.7,21.75,125,26.404825933130645
34.3,12.5,10.3,36.5,23.4,126,26.426500387528492
34.2,11.3,6.0,39.5,22.75,127,26.448229756347637
35.5,11.1,6.5,40.1,23.3,128,26.470009918618718
34.6,9.6,5.2,39.0,22.1,129,26.49183678314579
35.5,19.5,7.5,47.5,27.5,130,26.51370628850628
36.2,8.3,6.8,37.7,22.25,131,26.535614403051028
39.9,4.9,2.3,42.5,22.4,132,26.557557124904257
39.9,12.9,4.5,48.3,26.4,133,26.579530481963587
41.4,14.6,7.0,49.0,28.0,134,26.601530531900043
41.5,16.2,4.3,53.4,28.849999999999998,135,26.62355336215803
42.2,10.5,6.0,46.7,26.35,136,26.645595089955357
41.3,11.2,5.9,46.6,26.25,137,26.667651862283225
40.0,11.0,3.1,47.9,25.5,138,26.689719855906233
44.5,11.6,5.8,50.3,28.049999999999997,139,26.71179527736237
39.1,16.1,5.2,50.0,27.6,140,26.733874362963025
40.9,16.7,7.8,49.8,28.799999999999997,141,26.755953378792977
44.5,12.2,6.4,50.3,28.349999999999998,142,26.778028620710405
47.0,15.6,7.3,55.3,31.299999999999997,143,26.80009641434688
42.9,18.4,7.4,53.9,30.65,144,26.822153115107362
43.3,24.4,12.4,55.3,33.85,145,26.84419510817022
40.6,22.0,6.3,56.3,31.299999999999997,146,26.866218808487204
41.4,15.9,8.9,48.4,28.65,147,26.88822066078347
42.5,23.3,7.9,57.9,32.9,148,26.910197139557564
40.2,14.6,5.6,49.2,27.400000000000002,149,26.93214474908142
39.4,19.6,6.4,52.6,29.5,150,26.95406002340038
43.7,25.0,9.3,59.4,34.35,151,26.97593952633317
39.6,24.5,8.3,55.8,32.05,152,26.99777985147192
43.4,24.1,9.3,58.2,33.75,153,27.019577622182148
47.6,9.9,3.8,53.7,28.75,154,27.041329491602767
39.0,14.3,5.8,47.5,26.65,155,27.063032142646094
40.9,22.4,6.7,56.6,31.650000000000002,156,27.084682287997826
38.5,13.5,3.5,48.5,26.0,157,27.106276670117065
43.9,5.8,4.0,45.7,24.85,158,27.127812061236313
40.1,14.1,5.9,48.3,27.099999999999998,159,27.14928526336145
40.8,14.8,6.4,49.2,27.8,160,27.170693108271763
39.8,8.5,4.1,44.2,24.150000000000002,161,27.19203245751994
39.2,14.8,6.3,47.7,27.0,162,27.213300202432045
39.0,11.2,5.9,44.3,25.099999999999998,163,27.23449326410755
40.2,12.1,6.4,45.9,26.15,164,27.255608593419325
39.5,14.5,8.1,45.9,27.0,165,27.27664317101362
39.0,12.4,4.5,46.9,25.7,166,27.2975940073101
39.5,19.9,7.8,51.6,29.7,167,27.318458142501804
39.8,6.2,4.3,41.7,23.0,168,27.339232646555182
48.8,11.3,6.0,54.1,30.05,169,27.35991461921007
38.2,7.0,2.1,43.1,22.6,170,27.380501189979704
38.6,21.7,5.4,54.9,30.15,171,27.40098951815071
38.2,7.0,2.2,43.0,22.6,172,27.421376792783114
38.7,5.9,2.5,42.1,22.3,173,27.441660232710337
38.2,22.1,6.7,53.6,30.150000000000002,174,27.461837086539187
38.2,14.2,5.0,47.4,26.2,175,27.481904632649872
38.5,24.1,7.3,55.3,31.299999999999997,176,27.501860179196
42.9,22.4,11.7,53.6,32.65,177,27.52170106410457
42.9,16.5,9.3,50.1,29.700000000000003,178,27.54142465507597
38.6,13.4,3.7,48.3,26.0,179,27.56102834958399
39.8,18.2,6.2,51.8,29.0,180,27.580509574875812
39.3,25.0,7.8,56.5,32.15,181,27.599865787972018
38.1,17.7,5.0,50.8,27.9,182,27.619094475666575
39.6,16.6,7.4,48.8,28.099999999999998,183,27.638193154526853
41.0,13.7,4.3,50.4,27.349999999999998,184,27.657159370893616
40.6,13.9,5.2,49.3,27.25,185,27.67599070088102
40.8,12.9,6.5,47.2,26.85,186,27.694684750376616
42.4,22.5,9.0,55.9,32.45,187,27.713239155041354
42.7,20.2,8.6,54.3,31.45,188,27.731651580309574
41.8,7.5,5.2,44.1,24.650000000000002,189,27.749919721389016
39.1,6.2,2.5,42.8,22.65,190,27.76804130326081
36.8,14.8,4.9,46.7,25.8,191,27.78601408067948
41.9,3.7,2.4,43.2,22.8,192,27.80383583817295
38.0,23.1,7.8,53.3,30.549999999999997,193,27.82150439004254
38.9,14.9,7.6,46.2,26.900000000000002,194,27.839017580362963
39.9,10.9,6.6,44.2,25.400000000000002,195,27.856373282982315
39.3,17.1,5.6,50.8,28.2,196,27.873569401522108
39.9,21.6,7.0,54.5,30.75,197,27.890603869377234
39.7,6.4,2.9,43.2,23.05,198,27.907474649715983
38.9,5.2,1.9,42.2,22.05,199,27.924179735480045
41.0,13.0,8.6,45.4,27.0,200,27.940717149384497
40.2,20.4,10.5,50.1,30.3,201,27.95708494391782
38.9,17.1,5.4,50.6,28.0,202,27.97328120134188
39.7,12.8,5.1,47.4,26.25,203,27.989304033691944
41.4,9.0,5.4,45.0,25.2,204,28.005151582776676
39.3,10.8,6.1,44.0,25.05,205,28.020822020178127
39.1,7.8,2.9,44.0,23.45,206,28.03631354725175
38.4,15.1,5.1,48.4,26.75,207,28.051624395126392
39.9,10.9,5.0,45.8,25.4,208,28.066752824704288
38.4,19.5,6.4,51.5,28.95,209,28.08169712666108
39.2,17.1,5.7,50.6,28.150000000000002,210,28.096455621445795
38.9,18.5,5.5,51.9,28.7,211,28.111026659280856
40.2,17.0,7.3,49.9,28.599999999999998,212,28.125408620162084
44.9,19.3,9.0,55.2,32.1,213,28.1395999138587
39.2,14.6,6.6,47.2,26.900000000000002,214,28.153598979913305
41.2,9.6,3.8,47.0,25.4,215,28.167404287641908
38.9,14.5,4.1,49.3,26.7,216,28.18101433613391
42.2,12.3,6.9,47.6,27.25,217,28.1944276542521
39.4,7.8,4.2,43.0,23.6,218,28.207642800632673
39.3,3.2,1.7,40.8,21.25,219,28.220658363685214
34.9,6.8,3.4,38.3,20.849999999999998,220,28.233472961592696
37.8,9.7,3.6,43.9,23.75,221,28.246085242311498
36.9,15.5,2.5,49.9,26.2,222,28.25849388357139
35.9,7.1,3.3,39.7,21.5,223,28.270697592875536
45.8,9.3,2.6,52.5,27.55,224,28.282695107500487
39.0,9.1,3.1,45.0,24.05,225,28.294485194496207
38.2,7.1,2.1,43.2,22.650000000000002,226,28.30606665068604
38.6,4.8,3.2,40.2,21.700000000000003,227,28.31743830266673
38.7,12.9,6.2,45.4,25.8,228,28.328599006808417
40.8,7.2,2.2,45.8,24.0,229,28.339547649254634
38.7,10.6,5.2,44.1,24.650000000000002,230,28.350283145922308
39.1,9.1,3.6,44.6,24.1,231,28.360804442501763
39.4,18.4,4.2,53.6,28.900000000000002,232,28.371110514456717
35.6,21.0,5.9,50.7,28.3,233,28.38120036702428
36.3,20.7,2.8,54.2,28.5,234,28.39107303521497
39.6,21.0,3.5,57.1,30.3,235,28.400727583812678
40.0,15.0,6.2,48.8,27.5,236,28.41016310737471
40.0,17.4,6.5,50.9,28.7,237,28.419378730231756
39.7,12.8,5.2,47.3,26.25,238,28.428373606487902
40.4,14.3,6.2,48.5,27.35,239,28.43714692002063
38.4,16.9,7.0,48.3,27.65,240,28.445697884480825
41.8,17.1,6.8,52.1,29.45,241,28.45402574329275
41.3,17.3,5.4,53.2,29.3,242,28.462129769654076
40.6,26.0,8.8,57.8,33.3,243,28.470009266535868
41.4,30.5,9.8,62.1,35.95,244,28.47766356668258
40.3,26.5,6.9,59.9,33.4,245,28.485092032612066
40.5,28.8,7.4,61.9,34.65,246,28.492294056615567
39.8,17.9,5.1,52.6,28.85,247,28.499269060757733
40.6,25.1,7.1,58.6,32.85,248,28.506016496876597
41.4,22.5,7.1,56.8,31.95,249,28.51253584658359
42.4,22.4,7.9,56.9,32.4,250,28.51882662126354
42.2,26.7,7.9,61.0,34.45,251,28.524888362074666
40.9,22.8,5.0,58.7,31.85,252,28.53072063994859
40.9,33.3,9.0,65.2,37.1,253,28.536323055590316
41.4,18.3,4.9,54.8,29.849999999999998,254,28.541695239478255
46.8,23.1,6.9,63.0,34.95,255,28.54683685186421
44.2,23.5,6.6,61.1,33.85,256,28.55174758277337
40.8,23.3,6.8,57.3,32.05,257,28.556427152004332
41.8,16.3,4.7,53.4,29.05,258,28.560875309129077
44.8,15.9,6.2,54.5,30.35,259,28.56509183349299
40.8,22.0,7.0,55.8,31.4,260,28.569076534214847
41.7,22.7,7.4,57.0,32.2,261,28.572829250186814
54.2,18.5,6.7,66.0,36.35,262,28.57634985007446
44.1,25.0,8.7,60.4,34.55,263,28.579638232316746
47.7,19.5,6.8,60.4,33.6,264,28.582694325126024
40.4,20.6,5.7,55.3,30.5,265,28.585518086488047
39.6,21.0,6.5,54.1,30.3,266,28.58810950416196
40.0,20.2,5.4,54.8,30.099999999999998,267,28.590468595680303
43.6,23.6,7.8,59.4,33.6,268,28.59259540834901
41.5,21.4,7.7,55.2,31.450000000000003,269,28.59449001924741
42.4,20.4,6.7,56.1,31.400000000000002,270,28.596152535228228
42.6,24.7,7.8,59.5,33.65,271,28.59758309291759
45.0,18.2,6.7,56.5,31.6,272,28.598781858714997
42.3,20.2,6.5,56.0,31.25,273,28.599749028793372
41.1,25.8,9.4,57.5,33.45,274,28.600484829099013
45.4,12.0,2.3,55.1,28.7,275,28.60098951535162
42.5,27.1,5.2,64.4,34.800000000000004,276,28.601263373044286
42.2,16.7,4.8,54.1,29.45,277,28.601306717443506
41.7,15.3,4.2,52.8,28.5,278,28.601119893589157
44.0,30.0,9.3,64.7,37.0,279,28.60070327629452
41.6,16.1,4.7,53.0,28.85,280,28.600057270146273
41.0,11.6,1.9,50.7,26.3,281,28.599182309504478
43.8,10.8,7.6,47.0,27.3,282,28.598078858502603
42.2,10.5,5.6,47.1,26.35,283,28.596747411047506
42.3,10.2,5.0,47.5,26.25,284,28.595188490819442
46.0,14.9,10.6,50.3,30.45,285,28.593402651272054
45.5,10.2,8.1,47.6,27.85,286,28.59139047563239
42.6,9.2,5.0,46.8,25.9,287,28.58915257690089
43.5,9.0,6.1,46.4,26.25,288,28.586689597851382
42.1,9.4,5.2,46.3,25.75,289,28.584002211031095
41.1,8.1,3.7,45.5,24.6,290,28.581091118760657
42.2,4.3,3.3,43.2,23.25,291,28.577957053134078
40.1,14.4,3.8,50.7,27.25,292,28.574600776018777
40.4,11.5,6.7,45.2,25.950000000000003,293,28.57102307905556
40.6,12.4,5.1,47.9,26.5,294,28.567224783658627
39.8,1.9,1.8,39.9,20.849999999999998,295,28.56320674101558
40.9,11.3,5.1,47.1,26.1,296,28.55896983208741
40.2,15.1,6.0,49.3,27.65,297,28.5545149676085
41.4,14.1,7.1,48.4,27.75,298,28.54984308808664
41.4,12.1,4.9,48.6,26.75,299,28.544955163803
41.3,13.0,6.5,47.8,27.15,300,28.539852194812156
41.2,8.6,5.0,44.8,24.9,301,28.534535210942074
43.9,8.3,5.5,46.7,26.1,302,28.529005271794116
41.0,5.7,2.4,44.3,23.349999999999998,303,28.523263466743035
42.8,10.9,6.2,47.5,26.85,304,28.517310914936992
42.1,5.7,3.2,44.6,23.900000000000002,305,28.511148765297524
44.8,11.4,8.0,48.2,28.1,306,28.504778196519577
42.5,16.5,10.8,48.2,29.5,307,28.498200417071487
44.9,10.3,8.3,46.9,27.6,308,28.491416665194986
41.1,3.6,1.5,43.2,22.35,309,28.4844282089052
49.5,10.7,7.4,52.8,30.099999999999998,310,28.477236345990647
45.6,4.9,3.6,46.9,25.25,311,28.469842404013246
50.6,13.4,8.4,55.6,32.0,312,28.46224774030831
48.7,12.8,8.3,53.2,30.75,313,28.45445374198454
40.6,19.1,7.2,52.5,29.85,314,28.44646182592404
39.8,21.3,7.7,53.4,30.55,315,28.438273438782307
41.2,17.8,6.1,52.9,29.5,316,28.429890056988228
40.3,13.8,6.0,48.1,27.05,317,28.421313186744086
44.0,14.2,2.8,55.4,29.099999999999998,318,28.41254436402557
46.2,5.2,4.3,47.1,25.7,319,28.40358515458175
48.9,6.6,4.8,50.7,27.75,320,28.394437153935097
41.8,17.2,3.7,55.3,29.5,321,28.38510198738148
48.1,16.8,7.4,57.5,32.45,322,28.37558130999015
50.5,13.9,9.3,55.1,32.2,323,28.36587680660377
50.2,15.4,8.8,56.8,32.8,324,28.355990191838384
40.3,15.7,5.9,50.1,28.0,325,28.345923210083445
41.2,6.1,2.2,45.1,23.650000000000002,326,28.335677635501785
48.3,17.5,7.9,57.9,32.9,327,28.32525527202964
44.4,14.9,7.0,52.3,29.65,328,28.314657953376642
49.3,14.3,8.7,54.9,31.799999999999997,329,28.303887543025816
39.1,6.0,2.4,42.7,22.55,330,28.292945934233575
47.4,9.2,4.7,51.9,28.3,331,28.28183505002974
47.4,2.8,2.8,47.4,25.099999999999998,332,28.27055684321752
47.5,14.7,3.9,58.3,31.099999999999998,333,28.259113296373517
40.0,15.5,5.4,50.1,27.75,334,28.24750642184773
40.0,9.8,1.7,48.1,24.900000000000002,335,28.235738261763554
47.5,15.8,7.2,56.1,31.650000000000002,336,28.223810888017773
37.3,11.2,5.3,43.2,24.25,337,28.21172640228058
42.4,9.8,5.3,46.9,26.099999999999998,338,28.19948693599554
48.2,15.4,7.5,56.1,31.8,339,28.187094650379642
45.4,12.3,7.0,50.7,28.85,340,28.174551736423243
47.3,8.0,4.8,50.5,27.65,341,28.161860414890114
39.4,17.1,5.7,50.8,28.25,342,28.149022936317408
46.8,14.1,4.8,56.1,30.45,343,28.13604158101568
48.6,22.6,9.1,62.1,35.6,344,28.122918659068876
48.6,13.8,5.7,56.7,31.200000000000003,345,28.109656510334343
49.6,27.8,11.0,66.4,38.7,346,28.096257504442818
48.8,24.0,9.3,63.5,36.4,347,28.082724040798432
49.0,15.9,7.4,57.5,32.45,348,28.069058548578713
47.6,24.3,10.5,61.4,35.95,349,28.05526348673458
38.3,22.4,9.2,51.5,30.35,350,28.04134134399036
30.8,22.4,4.6,48.6,26.6,351,28.02729463884376
40.4,35.0,17.2,58.2,37.7,352,28.013125919565887
36.9,20.2,7.9,49.2,28.55,353,27.99883776420124
37.1,21.2,9.0,49.3,29.15,354,27.984432780567722
28.8,15.8,7.9,36.7,22.3,355,27.969913606256625
36.4,14.2,5.6,45.0,25.3,356,27.955282908632633
33.2,10.2,6.1,37.3,21.7,357,27.940543384833827
31.1,21.4,8.2,44.3,26.25,358,27.925697761771687
36.7,9.5,7.2,39.0,23.1,359,27.910748796131085
42.1,15.4,9.5,48.0,28.75,360,27.895699274370283
34.9,22.4,7.7,49.6,28.650000000000002,361,27.880552012720948
41.8,9.9,5.6,46.1,25.85,362,27.865309857188134
39.3,13.0,7.8,44.5,26.15,363,27.84997568355029
41.9,11.9,7.4,46.4,26.9,364,27.834552397359264
47.6,9.7,5.7,51.6,28.650000000000002,365,27.819042933940302
32.2,21.8,8.8,45.2,27.0,366,27.803450258392033
34.0,13.6,3.1,44.5,23.8,367,27.787777365586493
26.2,10.9,6.8,30.3,18.55,368,27.772027280169105
30.2,5.0,2.0,33.2,17.6,369,27.75620305655869
24.0,10.4,4.2,30.2,17.2,370,27.740307778947464
31.1,18.2,5.8,43.5,24.65,371,27.724344561301038
32.3,5.8,1.9,36.2,19.05,372,27.708316547358418
27.8,23.5,9.5,41.8,25.65,373,27.692226910632005
39.3,22.6,9.4,52.5,30.95,374,27.676078854407592
25.5,15.0,5.2,35.3,20.25,375,27.659875611744372
34.2,22.7,9.2,47.7,28.450000000000003,376,27.64362044547493
33.2,18.2,8.0,43.4,25.7,377,27.627316648205245
39.4,26.8,13.1,53.1,33.1,378,27.61096754231469
34.4,20.5,7.4,47.5,27.45,379,27.594576479956036
30.4,33.6,12.5,51.5,32.0,380,27.57814684305545
26.2,32.9,10.0,49.1,29.55,381,27.56168204331249
32.3,35.1,11.4,56.0,33.7,382,27.545185522200114
40.1,13.8,9.6,44.3,26.95,383,27.52866075096467
33.9,9.6,5.8,37.7,21.75,384,27.512111230625898
36.4,17.9,8.4,45.9,27.15,385,27.49554049197694
31.9,19.4,8.8,42.5,25.65,386,27.47895209558433
25.7,26.9,8.8,43.8,26.299999999999997,387,27.462349631788
31.0,27.0,10.8,47.2,29.0,388,27.445736720701273
36.8,21.2,10.6,47.4,29.0,389,27.429117012210867
36.0,26.9,10.3,52.6,31.450000000000003,390,27.412494185976893
34.5,34.6,15.3,53.8,34.55,391,27.395871951432866
32.2,25.0,11.6,45.6,28.6,392,27.379254047785686
27.9,27.1,11.9,43.1,27.5,393,27.36264424401565
30.3,18.7,7.9,41.1,24.5,394,27.346046338876455
22.1,32.1,8.6,45.6,27.1,395,27.329464160895192
31.8,24.6,9.3,47.1,28.200000000000003,396,27.31290156837234
30.3,37.8,11.1,57.0,34.05,397,27.296362449381775
30.1,35.6,10.3,55.4,32.85,398,27.279850721770774
30.8,23.9,9.1,45.6,27.35,399,27.263370333160005
38.8,19.5,7.7,50.6,29.150000000000002,400,27.24692526094353
33.1,16.1,7.7,41.5,24.6,401,27.230519512288808
32.2,13.2,5.8,39.6,22.7,402,27.21415712413669
31.7,25.2,10.3,46.6,28.450000000000003,403,27.197842163201425
33.7,26.9,8.7,51.9,30.299999999999997,404,27.18157872597066
34.1,21.7,7.3,48.5,27.9,405,27.165370938705422
36.5,37.7,13.2,61.0,37.1,406,27.149222957440152
32.2,30.8,9.2,53.8,31.5,407,27.133138967982674
31.1,34.5,12.1,53.5,32.8,408,27.117123185914213
35.8,16.5,4.6,47.7,26.150000000000002,409,27.101179856589386
32.1,26.6,5.7,53.0,29.35,410,27.085313255136203
23.9,21.4,7.7,37.6,22.650000000000002,411,27.06952768645607
30.7,12.1,4.1,38.7,21.400000000000002,412,27.053827485223792
32.2,19.3,9.2,42.3,25.75,413,27.03821701588756
29.1,28.6,8.3,49.4,28.85,414,27.022700672668975
30.2,34.0,9.2,55.0,32.1,415,27.007282879563018
29.9,38.8,11.6,57.1,34.35,416,26.991968090338073
35.5,21.3,7.6,49.2,28.400000000000002,417,26.976760788535913
19.6,5.1,1.5,23.2,12.35,418,26.961665487471713
28.2,19.9,6.6,41.5,24.05,419,26.946686730234035
29.9,12.9,7.3,35.5,21.4,420,26.931829089684843
29.1,19.4,7.4,41.1,24.25,421,26.917097168459495
21.5,13.2,4.3,30.4,17.349999999999998,422,26.90249559896674
28.4,23.2,9.9,41.7,25.8,423,26.888029043388723
30.0,11.2,7.4,33.8,20.599999999999998,424,26.873702193680987
30.3,12.3,6.2,36.4,21.3,425,26.859519771572465
31.3,14.8,7.5,38.6,23.05,426,26.84548652856549
30.7,12.5,6.9,36.3,21.599999999999998,427,26.831607245935785
33.1,15.8,7.4,41.5,24.45,428,26.817886734732475
30.9,13.3,5.6,38.6,22.1,429,26.804329835778073
32.5,15.2,4.1,43.6,23.85,430,26.79094141966849
31.7,16.4,7.9,40.2,24.05,431,26.77772638677303
32.3,6.5,4.6,34.2,19.400000000000002,432,26.76468966723439
34.3,16.5,6.8,44.0,25.4,433,26.75183622096867
34.2,14.9,8.4,40.7,24.55,434,26.739171037665358
29.9,13.7,5.6,38.0,21.8,435,26.726699136787342
22.0,14.4,4.4,32.0,18.2,436,26.714425567570895
22.9,4.7,2.3,25.3,13.8,437,26.7023554090257
29.8,16.3,4.4,41.7,23.05,438,26.69049376993482
30.5,25.1,6.4,49.2,27.8,439,26.678845788854723
29.1,21.4,6.0,44.5,25.25,440,26.667416634115266
22.1,16.1,5.5,32.7,19.1,441,26.656211503819705
28.2,31.2,8.1,51.3,29.7,442,26.645235625844688
20.8,19.7,3.9,36.6,20.25,443,26.63449425784026
26.5,26.4,5.0,47.9,26.45,444,26.623992687229862
30.3,35.2,6.5,59.0,32.75,445,26.613736231210325
30.1,32.0,6.5,55.6,31.05,446,26.60373023675188
29.4,34.7,6.5,57.6,32.05,447,26.593980080598143
30.8,28.2,5.4,53.6,29.5,448,26.584491169266148
31.8,27.0,6.1,52.7,29.400000000000002,449,26.575268939046296
34.4,34.0,8.9,59.5,34.2,450,26.5663188560024
31.0,30.3,5.2,56.1,30.650000000000002,451,26.55764641597166
30.3,30.3,4.5,56.1,30.3,452,26.54925714456468
34.3,32.0,5.1,61.2,33.15,453,26.54115659716545
31.6,27.4,5.7,53.3,29.5,454,26.533350358931358
32.8,32.4,6.6,58.6,32.6,455,26.52584404479319
34.7,36.0,7.7,63.0,35.35,456,26.518643299455118
31.4,28.9,4.9,55.4,30.15,457,26.511753797394718
38.0,27.2,5.4,59.8,32.6,458,26.50518124286296
30.2,27.4,5.0,52.6,28.8,459,26.498931369884204
31.9,23.2,2.5,52.6,27.55,460,26.49300994225621
33.9,34.9,5.2,63.6,34.4,461,26.487422753550128
30.9,32.1,4.5,58.5,31.5,462,26.482175627110507
30.8,28.5,4.2,55.1,29.650000000000002,463,26.477274416055288
31.4,27.7,5.6,53.5,29.55,464,26.47272500327581
32.0,24.2,5.1,51.1,28.1,465,26.468533301436803
30.5,41.2,5.5,66.2,35.85,466,26.464705252976394
32.7,27.3,3.2,56.8,30.0,467,26.46124683010611
38.5,23.9,5.8,56.6,31.2,468,26.45816403481086
31.1,26.4,6.7,50.8,28.75,469,26.455462898848964
32.6,23.8,5.6,50.8,28.2,470,26.45314948375212
32.8,23.4,5.4,50.8,28.099999999999998,471,26.451229880825437
35.6,25.8,8.0,53.4,30.7,472,26.449710211147405
23.4,27.0,7.8,42.6,25.2,473,26.448596625569923
22.4,33.4,9.1,46.7,27.900000000000002,474,26.447895304718273
21.1,16.1,3.6,33.6,18.6,475,26.447612458991134
24.1,24.4,6.1,42.4,24.25,476,26.44775432856059
23.1,17.2,5.5,34.8,20.15,477,26.4483271833721
22.1,10.3,1.1,31.3,16.2,478,26.44933732314454
25.3,14.8,4.9,35.2,20.05,479,26.45079107737017
25.6,25.4,7.2,43.8,25.5,480,26.452694805314643
26.1,17.0,5.1,38.0,21.55,481,26.455054896017007
26.5,26.5,5.6,47.4,26.5,482,26.457877768289713
27.0,20.9,5.5,42.4,23.95,483,26.4611698707186
25.0,32.5,7.7,49.8,28.75,484,26.464937681662903
25.6,16.3,5.0,36.9,20.95,485,26.469187709255248
29.1,21.3,4.3,46.1,25.2,486,26.473926491401667
25.2,29.8,7.9,47.1,27.5,487,26.47916059578158
26.2,17.1,5.5,37.8,21.65,488,26.484896619847795
27.4,24.0,8.8,42.6,25.700000000000003,489,26.491141190826532
26.6,26.8,6.0,47.4,26.7,490,26.49790096571739
26.8,27.3,9.0,45.1,27.05,491,26.505182631293362
32.3,28.3,9.8,50.8,30.299999999999997,492,26.512992904100855
28.4,15.6,4.9,39.1,22.0,493,26.521338530459655
28.3,28.0,6.8,49.5,28.15,494,26.530226286462945
26.7,27.9,6.1,48.5,27.3,495,26.539662977977304
33.6,23.5,10.3,46.8,28.549999999999997,496,26.549655440642706
29.0,28.5,7.5,50.0,28.75,497,26.56021053987252
33.9,24.6,6.1,52.4,29.25,498,26.571335170853516
31.5,21.1,6.8,45.8,26.299999999999997,499,26.583036258545846
30.9,17.7,4.0,44.6,24.3,500,26.595320757683066


==> figs/fair_base_3.csv <==
Agent 0,Agent 1,min,max,avg,steps,trend
42.2,8.0,4.1,46.1,25.1,1,31.196662506080962
43.8,21.2,8.3,56.7,32.5,2,31.221023391563698
39.2,10.8,3.5,46.5,25.0,3,31.244657077732374
42.0,10.9,6.7,46.2,26.450000000000003,4,31.267569048636894
40.8,8.6,4.4,45.0,24.7,5,31.289764775668218
44.7,20.3,8.1,56.9,32.5,6,31.31124971755838
38.8,14.9,4.9,48.8,26.849999999999998,7,31.33202932038047
39.4,13.1,4.0,48.5,26.25,8,31.352109017548656
39.0,6.4,4.3,41.1,22.7,9,31.371494229818158
38.3,19.6,6.4,51.5,28.95,10,31.39019036528527
40.3,17.4,5.0,52.7,28.85,11,31.408202819387345
48.0,13.9,6.4,55.5,30.95,12,31.425536974902812
39.9,8.9,4.8,44.0,24.4,13,31.44219820195115
38.6,19.0,6.1,51.5,28.8,14,31.458191857992915
47.0,22.0,10.4,58.6,34.5,15,31.47352328782973
37.1,27.7,7.4,57.4,32.4,16,31.488197823604278
38.0,21.6,4.3,55.3,29.799999999999997,17,31.502220784800304
42.4,16.5,6.2,52.7,29.450000000000003,18,31.515597478242622
37.0,19.5,4.9,51.6,28.25,19,31.52833319809712
37.6,22.3,5.7,54.2,29.950000000000003,20,31.540433225870732
37.5,20.5,6.7,51.3,29.0,21,31.55190283041148
35.2,22.7,5.7,52.2,28.950000000000003,22,31.56274726790843
37.2,15.1,3.8,48.5,26.15,23,31.572971781891738
37.2,24.0,4.2,57.0,30.6,24,31.582581603232594
41.9,27.6,7.6,61.9,34.75,25,31.591581950143283
37.0,34.3,6.3,65.0,35.65,26,31.59997802817714
38.4,32.2,8.3,62.3,35.3,27,31.607775030228566
42.0,24.1,4.9,61.2,33.050000000000004,28,31.614978136533033
40.0,23.3,5.4,57.9,31.65,29,31.62159251466707
36.6,20.6,1.9,55.3,28.599999999999998,30,31.627623319548285
38.1,27.3,4.9,60.5,32.7,31,31.633075693435334
37.6,26.8,4.4,60.0,32.2,32,31.637954765927955
36.6,21.0,3.8,53.8,28.799999999999997,33,31.642265653966938
38.0,28.8,6.5,60.3,33.4,34,31.64601346183415
37.7,31.7,6.6,62.8,34.699999999999996,35,31.649203281152516
44.5,34.5,8.9,70.1,39.5,36,31.651840190886027
36.9,36.6,5.9,67.6,36.75,37,31.65392925733974
36.9,24.3,4.5,56.7,30.6,38,31.655475534159777
42.1,23.1,5.1,60.1,32.6,39,31.65648406233333
37.9,28.3,6.7,59.5,33.1,40,31.656959870188654
37.6,37.5,6.9,68.2,37.550000000000004,41,31.656907973395064
39.3,25.8,5.8,59.3,32.55,42,31.656333374962944
46.7,25.7,12.4,60.0,36.2,43,31.65524106524375
37.9,27.8,6.1,59.6,32.85,44,31.65363602192999
40.7,27.9,7.9,60.7,34.300000000000004,45,31.651523210055252
40.2,32.2,7.3,65.1,36.199999999999996,46,31.64890758199418
43.8,25.7,10.7,58.8,34.75,47,31.645794077462487
39.1,36.1,6.9,68.3,37.6,48,31.642187623516946
49.1,28.7,6.9,70.9,38.900000000000006,49,31.638093134555405
37.1,29.9,7.9,59.1,33.5,50,31.633515512316766
36.8,21.0,4.4,53.4,28.9,51,31.628459645881005
46.2,20.5,11.2,55.5,33.35,52,31.622930411669163
42.8,26.7,5.2,64.3,34.75,53,31.616932673443344
37.4,24.6,2.9,59.1,31.0,54,31.610471282306715
45.0,21.8,12.4,54.4,33.4,55,31.603551076703514
37.5,22.8,6.8,53.5,30.15,56,31.59617688241904
37.1,24.3,7.3,54.1,30.7,57,31.58835351257966
38.8,31.0,7.7,62.1,34.9,58,31.580085767652804
40.6,24.9,7.3,58.2,32.75,59,31.57137843544697
41.2,23.8,6.8,58.2,32.5,60,31.562236291111724
38.7,33.2,5.8,66.1,35.949999999999996,61,31.552664097137683
39.9,35.3,8.4,66.8,37.6,62,31.54266660335655
41.3,27.7,6.4,62.6,34.5,63,31.53224854694108
40.9,17.8,4.2,54.5,29.35,64,31.5214146524051
41.2,28.2,7.0,62.4,34.7,65,31.510169631603492
43.2,25.4,6.8,61.8,34.3,66,31.498518183732216
39.3,30.9,6.0,64.2,35.1,67,31.486464995328294
38.3,22.9,4.2,57.0,30.6,68,31.47401474026981
42.0,29.8,4.0,67.8,35.9,69,31.461172079775913
49.5,26.1,6.8,68.8,37.8,70,31.44794166240682
55.0,27.6,6.4,76.2,41.300000000000004,71,31.43432812406381
55.8,24.5,4.8,75.5,40.15,72,31.420336087989238
54.7,32.0,12.1,74.6,43.349999999999994,73,31.40597016476651
47.4,24.7,4.9,67.2,36.050000000000004,74,31.39123495232011
47.9,26.2,5.9,68.2,37.050000000000004,75,31.376135035915578
48.3,21.1,2.8,66.6,34.699999999999996,76,31.36067498815952
48.1,20.3,5.9,62.5,34.2,77,31.344859368999614
47.9,14.6,7.0,55.5,31.25,78,31.3286927257246
49.6,22.1,4.6,67.1,35.849999999999994,79,31.312179592964284
48.1,28.2,6.3,70.0,38.15,80,31.29532449268953
39.7,11.4,3.4,47.7,25.55,81,31.278131934212286
40.5,29.2,7.9,61.8,34.85,82,31.260606414185542
41.6,29.5,7.3,63.8,35.55,83,31.24275241660337
45.7,18.6,8.2,56.1,32.15,84,31.224574412800905
44.2,26.1,7.0,63.3,35.15,85,31.20607686145434
41.7,27.1,6.6,62.2,34.4,86,31.187264208580935
50.6,23.7,10.9,63.4,37.15,87,31.16814088753903
53.0,12.8,4.7,61.1,32.9,88,31.148711319028006
45.7,22.8,5.9,62.6,34.25,89,31.128979911088333
44.5,20.6,6.5,58.6,32.55,90,31.10895105910153
50.4,15.3,4.8,60.9,32.85,91,31.08862914579019
41.5,32.7,8.6,65.6,37.099999999999994,92,31.068018541217963
46.6,16.0,6.0,56.6,31.3,93,31.04712360278958
45.5,18.5,7.3,56.7,32.0,94,31.025948675250817
39.6,20.0,10.9,48.7,29.8,95,31.004498090688532
38.2,25.6,7.5,56.3,31.9,96,30.98277616853064
27.7,22.2,10.4,39.5,24.95,97,30.96078721554613
24.1,26.3,11.3,39.1,25.200000000000003,98,30.93853552584504
31.5,47.1,15.1,63.5,39.3,99,30.91602538087849
35.1,24.9,12.9,47.1,30.0,100,30.893261049438657
24.6,44.8,10.5,58.9,34.7,101,30.87024678765879
27.7,32.3,9.6,50.4,30.0,102,30.84698683901319
25.3,33.3,8.7,49.9,29.299999999999997,103,30.823485434317238
28.6,26.3,11.3,43.6,27.450000000000003,104,30.799746791727376
33.6,19.0,4.4,48.2,26.3,105,30.775775116741105
28.9,19.3,8.4,39.8,24.099999999999998,106,30.751574602197003
28.5,15.2,3.8,39.9,21.849999999999998,107,30.7271494282747
38.6,15.1,6.4,47.3,26.849999999999998,108,30.702503762494903
35.3,14.8,6.6,43.5,25.05,109,30.67764175971938
35.2,26.5,9.1,52.6,30.85,110,30.65256756215096
32.4,30.4,12.1,50.7,31.400000000000002,111,30.627285299333543
23.6,26.5,8.3,41.8,25.049999999999997,112,30.601799088152095
29.5,29.1,11.4,47.2,29.3,113,30.576113032832648
32.3,26.3,14.5,44.1,29.3,114,30.55023122494229
28.1,36.4,15.4,49.1,32.25,115,30.524157743389186
28.9,32.9,10.3,51.5,30.9,116,30.49789665442256
30.5,24.4,9.6,45.3,27.45,117,30.471452011632707
24.4,23.0,7.3,40.1,23.7,118,30.444827855950976
27.8,24.6,10.4,42.0,26.2,119,30.418028215649795
30.4,18.1,8.3,40.2,24.25,120,30.39105710634265
26.1,18.7,6.5,38.3,22.4,121,30.363918530984094
27.2,18.4,6.2,39.4,22.8,122,30.336616479869743
27.0,23.4,7.7,42.7,25.200000000000003,123,30.309154930636282
40.4,21.7,11.8,50.3,31.049999999999997,124,30.28153784826146
26.6,35.8,10.4,52.0,31.2,125,30.253769185064094
29.0,23.9,8.8,44.1,26.450000000000003,126,30.225852880704057
28.5,19.2,4.6,43.1,23.85,127,30.197792862182304
36.7,16.6,6.4,46.9,26.65,128,30.169593043840838
29.6,18.8,6.3,42.1,24.2,129,30.141257327362737
28.1,33.2,11.9,49.4,30.65,130,30.112789601772143
28.5,21.2,7.8,41.9,24.849999999999998,131,30.084193743434266
28.5,28.1,11.2,45.4,28.299999999999997,132,30.055473616055373
29.1,28.0,10.1,47.0,28.55,133,30.026633070682806
29.6,34.7,10.2,54.1,32.15,134,29.997675945704966
30.2,34.2,9.1,55.3,32.199999999999996,135,29.968606066851322
31.1,31.8,10.2,52.7,31.450000000000003,136,29.93942724719241
30.5,24.4,7.8,47.1,27.45,137,29.910143287139828
26.7,29.7,7.1,49.3,28.2,138,29.88075797444624
31.4,29.5,9.8,51.1,30.450000000000003,139,29.851275084205376
37.4,29.4,8.9,57.9,33.4,140,29.821698378852034
20.7,39.5,12.8,47.4,30.1,141,29.792031608162073
38.0,26.2,11.8,52.4,32.1,142,29.762278509252422
34.6,16.0,7.9,42.7,25.3,143,29.732442806581073
42.9,17.2,12.8,47.3,30.049999999999997,144,29.70252821194708
42.7,12.0,5.2,49.5,27.35,145,29.67253842449057
38.2,21.9,8.8,51.3,30.049999999999997,146,29.642477130692725
34.9,9.0,4.5,39.4,21.95,147,29.612348004375804
38.5,6.8,4.7,40.6,22.650000000000002,148,29.58215470670313
38.4,16.9,9.2,46.1,27.65,149,29.551900886179077
40.6,14.0,7.3,47.3,27.299999999999997,150,29.521590178649102
35.3,10.9,4.7,41.5,23.1,151,29.491226207299718
43.5,17.9,14.3,47.1,30.700000000000003,152,29.46081258265851
38.5,1.5,1.5,38.5,20.0,153,29.430352902594116
34.9,15.7,9.0,41.6,25.3,154,29.399850752316254
34.8,16.4,8.6,42.6,25.6,155,29.3693097043757
23.6,9.0,2.5,30.1,16.3,156,29.338733318664296
50.6,9.6,6.8,53.4,30.099999999999998,157,29.308125142414948
45.2,9.6,4.1,50.7,27.400000000000002,158,29.27748871020163
42.4,7.7,4.5,45.6,25.05,159,29.246827543939386
40.0,7.1,2.9,44.2,23.55,160,29.216145152884312
29.2,24.4,6.4,47.2,26.8,161,29.185445033633584
39.2,10.0,6.4,42.8,24.599999999999998,162,29.15473067012543
35.4,17.7,5.7,47.4,26.55,163,29.12400553363916
37.3,12.6,6.7,43.2,24.950000000000003,164,29.09327308279513
45.3,11.4,5.2,51.5,28.35,165,29.062536763554778
40.7,20.4,6.5,54.6,30.55,166,29.031800009220596
36.5,21.0,9.0,48.5,28.75,167,29.001066240436153
38.3,12.9,6.9,44.3,25.599999999999998,168,28.97033886518607
37.4,26.7,10.1,54.0,32.05,169,28.93962127879604
36.3,26.8,10.2,52.9,31.549999999999997,170,28.908916863932824
45.4,19.5,4.9,60.0,32.45,171,28.878228990604242
37.8,13.8,6.8,44.8,25.799999999999997,172,28.847561016159187
44.9,14.8,7.5,52.2,29.85,173,28.816916285287615
55.6,16.0,10.2,61.4,35.8,174,28.78629813002054
45.4,20.8,8.4,57.8,33.1,175,28.75570986973005
40.4,13.7,6.2,47.9,27.05,176,28.7251548111293
38.7,18.9,8.2,49.4,28.799999999999997,177,28.694636248272502
41.2,13.4,7.7,46.9,27.3,178,28.66415746255494
37.9,11.7,5.1,44.5,24.8,179,28.633721722712956
34.3,26.2,8.1,52.4,30.25,180,28.603332284823967
36.1,16.7,5.5,47.3,26.4,181,28.57299239230645
38.3,22.3,8.8,51.8,30.299999999999997,182,28.54270527591995
39.0,19.5,6.9,51.6,29.25,183,28.512474153765073
36.3,15.8,7.0,45.1,26.05,184,28.482302231283494
39.0,19.2,7.9,50.3,29.099999999999998,185,28.452192701257953
41.5,26.5,11.4,56.6,34.0,186,28.422148743812254
41.5,8.5,6.9,43.1,25.0,187,28.392173526411266
39.5,18.3,9.2,48.6,28.9,188,28.36227020386093
43.3,25.6,12.1,56.8,34.449999999999996,189,28.332441918308245
40.1,13.6,5.8,47.9,26.849999999999998,190,28.302691799241277
42.1,11.1,3.6,49.6,26.6,191,28.273022963489154
44.3,18.8,8.7,54.4,31.549999999999997,192,28.24343851522208
43.1,13.0,5.5,50.6,28.05,193,28.213941545951318
45.7,23.8,14.7,54.8,34.75,194,28.18453513452919
39.1,16.0,5.7,49.4,27.55,195,28.1552223471491
42.8,11.8,4.2,50.4,27.3,196,28.126006237345493
41.1,14.0,6.6,48.5,27.55,197,28.096889845993903
39.1,13.7,7.3,45.5,26.4,198,28.06787620131092
45.2,14.6,7.0,52.8,29.9,199,28.0389683188542
31.2,3.6,3.5,31.3,17.4,200,28.01016920152246
46.8,15.5,4.6,57.7,31.150000000000002,201,27.981481839555485
40.0,15.2,6.0,49.2,27.6,202,27.952909210534134
49.1,20.3,8.6,60.8,34.699999999999996,203,27.924454279380317
48.8,13.8,4.4,58.2,31.3,204,27.89611999835702
43.5,13.6,6.3,50.8,28.549999999999997,205,27.86790930706829
34.2,18.3,5.0,47.5,26.25,206,27.839825132459243
42.7,5.9,4.8,43.8,24.299999999999997,207,27.811870388816054
51.3,8.8,8.5,51.6,30.05,208,27.784047977765965
39.3,19.8,7.9,51.2,29.55,209,27.756360788277295
36.3,20.0,7.3,49.0,28.15,210,27.72881169665941
38.2,20.3,9.7,48.8,29.25,211,27.701403566562757
37.9,25.5,8.1,55.3,31.7,212,27.674139248978836
38.0,24.4,6.3,56.1,31.2,213,27.64702158224022
36.7,19.3,5.6,50.4,28.0,214,27.62005339202055
34.9,20.5,6.5,48.9,27.7,215,27.593237491334524
38.3,20.3,6.3,52.3,29.299999999999997,216,27.56657668053791
43.0,15.3,7.2,51.1,29.150000000000002,217,27.54007374732754
33.4,24.2,7.1,50.5,28.8,218,27.513731466741316
37.6,15.9,6.4,47.1,26.75,219,27.4875526011582
39.6,16.0,5.1,50.5,27.8,220,27.46153990029822
41.8,12.8,4.4,50.2,27.3,221,27.43569610122247
38.5,24.4,11.4,51.5,31.45,222,27.410023928333114
41.9,20.0,8.2,53.7,30.950000000000003,223,27.384526093373374
32.9,12.7,4.3,41.3,22.799999999999997,224,27.35920529542754
35.7,24.1,10.2,49.6,29.9,225,27.334064220920972
32.3,22.1,7.2,47.2,27.200000000000003,226,27.309105543620092
36.8,20.9,8.9,48.8,28.849999999999998,227,27.284331924632383
38.9,22.9,9.1,52.7,30.900000000000002,228,27.2597460124064
34.6,21.1,6.9,48.8,27.849999999999998,229,27.23535044273176
35.0,25.7,8.1,52.6,30.35,230,27.211147838739148
37.3,11.7,6.0,43.0,24.5,231,27.187140810900313
48.3,15.1,9.7,53.7,31.700000000000003,232,27.16333195702807
38.0,10.4,4.2,44.2,24.200000000000003,233,27.139723862276295
35.7,12.7,7.7,40.7,24.200000000000003,234,27.116319099139933
37.4,14.7,7.4,44.7,26.05,235,27.093120227455
33.9,14.7,6.1,42.5,24.3,236,27.070129794398568
36.3,16.6,9.3,43.6,26.450000000000003,237,27.047350334488776
35.5,19.8,9.6,45.7,27.650000000000002,238,27.024784369584836
49.7,14.0,12.8,50.9,31.85,239,27.00243440888702
37.0,22.3,7.0,52.3,29.65,240,26.98030294893666
34.0,16.0,5.8,44.2,25.0,241,26.958392473616165
32.2,3.4,2.2,33.4,17.8,242,26.936705454149
34.4,4.9,3.3,36.0,19.65,243,26.915244349099698
32.8,8.7,3.9,37.6,20.75,244,26.894011604373862
38.9,15.1,10.0,44.0,27.0,245,26.873009653218155
37.7,5.1,2.8,40.0,21.4,246,26.852240916220307
50.9,10.9,5.6,56.2,30.900000000000002,247,26.83170780130911
35.6,11.3,5.9,41.0,23.45,248,26.811412703754435
31.5,17.1,8.7,39.9,24.299999999999997,249,26.791358006167197
33.4,13.9,9.4,37.9,23.65,250,26.771546078499394
30.7,24.4,7.7,47.4,27.55,251,26.751979278044082
30.9,17.6,7.9,40.6,24.25,252,26.73265994943538
32.3,19.7,6.7,45.3,26.0,253,26.713590424648483
36.6,22.3,8.4,50.5,29.45,254,26.69477302299964
31.4,25.5,7.7,49.2,28.450000000000003,255,26.67621005114617
34.4,21.7,8.5,47.6,28.05,256,26.657903803086462
30.7,26.3,7.4,49.6,28.5,257,26.63985656015996
33.1,20.9,7.8,46.2,27.0,258,26.622070591047176
35.7,25.0,10.3,50.4,30.35,259,26.604548151769702
36.3,28.1,10.7,53.7,32.2,260,26.587291485690173
43.2,6.0,4.2,45.0,24.6,261,26.570302823512307
38.4,12.8,6.7,44.5,25.6,262,26.55358438328088
40.1,14.3,9.0,45.4,27.2,263,26.537138370381733
31.7,29.5,7.4,53.8,30.599999999999998,264,26.52096697754177
36.4,22.2,9.2,49.4,29.299999999999997,265,26.50507238482897
37.8,17.8,4.2,51.4,27.8,266,26.48945675965237
36.7,16.0,5.6,47.1,26.35,267,26.474122256762072
36.4,19.4,8.1,47.7,27.900000000000002,268,26.459071018249247
31.2,16.1,2.5,44.8,23.65,269,26.44430517354613
33.2,21.4,6.9,47.7,27.3,270,26.42982683942602
32.7,17.9,3.3,47.3,25.299999999999997,271,26.41563812000328
32.4,22.4,6.8,48.0,27.4,272,26.401741106733347
36.3,21.1,9.7,47.7,28.700000000000003,273,26.388137878412714
40.7,22.5,13.8,49.4,31.6,274,26.37483050117894
40.9,25.1,10.1,55.9,33.0,275,26.36182102851066
34.0,13.5,5.2,42.3,23.75,276,26.34911150122756
38.0,7.7,4.0,41.7,22.85,277,26.336703947490403
32.5,21.5,7.5,46.5,27.0,278,26.324600382801005
34.2,19.7,7.4,46.5,26.95,279,26.312802810002264
33.1,11.6,2.9,41.8,22.349999999999998,280,26.301313219278125
43.9,12.8,5.6,51.1,28.35,281,26.290133588153616
38.6,20.2,5.4,53.4,29.4,282,26.27926588149482
27.0,15.0,5.4,36.6,21.0,283,26.268712051508885
27.2,24.0,7.1,44.1,25.6,284,26.25847403774403
25.6,26.4,10.5,41.5,26.0,285,26.248553767089533
25.8,20.9,6.3,40.4,23.349999999999998,286,26.238953153775743
26.9,27.3,7.3,46.9,27.099999999999998,287,26.229674099374073
40.2,30.7,18.2,52.7,35.45,288,26.220718492797
31.3,28.0,11.2,48.1,29.65,289,26.212088210298067
28.0,30.1,13.9,44.2,29.05,290,26.203785115471884
24.9,29.7,9.3,45.3,27.299999999999997,291,26.195811059254122
26.9,22.5,8.8,40.6,24.700000000000003,292,26.188167879921522
28.7,23.7,11.1,41.3,26.2,293,26.18085740309189
23.3,26.7,7.4,42.6,25.0,294,26.17388144172409
25.7,22.9,9.1,39.5,24.3,295,26.167241796118066
26.6,30.0,8.5,48.1,28.3,296,26.160940253914816
25.6,20.2,5.4,40.4,22.9,297,26.154978590096405
25.2,21.3,7.2,39.3,23.25,298,26.149358566985967
25.8,21.3,8.1,39.0,23.55,299,26.144081934247698
28.0,27.5,7.2,48.3,27.75,300,26.13915042888686
25.7,21.6,5.7,41.6,23.650000000000002,301,26.134565775249783
22.5,21.1,5.2,38.4,21.8,302,26.13032968502386
25.2,16.9,3.3,38.8,21.049999999999997,303,26.12644385723755
28.3,22.0,6.2,44.1,25.150000000000002,304,26.122909978260374
28.1,7.6,6.1,29.6,17.85,305,26.119729721802926
24.0,32.5,9.0,47.5,28.25,306,26.116904748916863
25.1,24.8,2.9,47.0,24.95,307,26.1144367079949
25.1,25.3,6.0,44.4,25.2,308,26.112327234770827
45.1,25.4,9.2,61.3,35.25,309,26.110577952319495
30.9,24.2,9.3,45.8,27.549999999999997,310,26.109190471056817
30.6,17.2,5.6,42.2,23.900000000000002,311,26.108166388739782
28.7,17.5,5.1,41.1,23.1,312,26.107507290466433
26.7,19.2,6.3,39.6,22.95,313,26.107214748675883
34.5,25.3,9.4,50.4,29.9,314,26.107290323148312
30.7,24.5,7.7,47.5,27.6,315,26.107735561004965
30.9,22.3,8.4,44.8,26.599999999999998,316,26.10855199670815
29.8,18.9,5.9,42.8,24.349999999999998,317,26.109741152061247
35.4,17.5,10.8,42.1,26.450000000000003,318,26.111304536208685
27.9,23.2,7.5,43.6,25.55,319,26.11324364563598
29.5,23.8,7.2,46.1,26.650000000000002,320,26.115559964169698
29.0,18.5,8.9,38.6,23.75,321,26.118254962977478
32.6,9.8,6.2,36.2,21.200000000000003,322,26.121330100568017
30.3,18.8,7.1,42.0,24.55,323,26.12478682279109
28.5,39.7,11.7,56.5,34.1,324,26.128626562837525
31.6,16.8,4.1,44.3,24.2,325,26.13285074123922
29.1,28.0,10.9,46.2,28.55,326,26.13746076586914
28.2,22.7,5.5,45.4,25.45,327,26.142458031941317
28.7,22.7,11.6,39.8,25.7,328,26.147843922010836
32.5,32.5,11.3,53.7,32.5,329,26.153619805973868
31.1,17.6,8.9,39.8,24.349999999999998,330,26.15978704106763
27.4,14.2,5.2,36.4,20.8,331,26.166346971870418
28.5,17.3,7.6,38.2,22.900000000000002,332,26.173300930301586
25.3,24.5,7.8,42.0,24.9,333,26.180650235621556
29.0,24.5,10.9,42.6,26.75,334,26.188396194431814
28.1,17.5,5.5,40.1,22.8,335,26.196540100674913
32.4,18.1,8.9,41.6,25.25,336,26.20508323563447
29.4,24.1,10.4,43.1,26.75,337,26.21402686793517
29.6,17.6,8.2,39.0,23.6,338,26.22337225354276
31.4,20.9,10.5,41.8,26.15,339,26.233120635764056
37.9,15.9,15.2,38.6,26.9,340,26.243273245246936
35.5,26.3,16.3,45.5,30.9,341,26.25383129998034
27.8,37.1,10.2,54.7,32.45,342,26.26479600529429
29.3,34.2,10.8,52.7,31.75,343,26.276168553859854
31.6,31.3,7.7,55.2,31.450000000000003,344,26.28795012568917
27.4,30.9,9.1,49.2,29.150000000000002,345,26.300141888135453
29.4,19.3,7.7,41.0,24.35,346,26.31274499589297
27.4,32.6,9.7,50.3,30.0,347,26.325760590997056
37.0,31.9,14.0,54.9,34.45,348,26.33918980282412
27.7,26.9,7.1,47.5,27.3,349,26.353033748091626
30.4,25.2,5.6,50.0,27.8,350,26.36729353085811
29.4,35.3,10.8,53.9,32.35,351,26.38197024252317
31.2,25.7,5.8,51.1,28.45,352,26.397064961827468
28.7,29.4,9.4,48.7,29.05,353,26.41257875485274
28.0,21.9,5.3,44.6,24.95,354,26.428512675021775
33.2,18.5,5.1,46.6,25.85,355,26.444867763098436
38.2,29.3,10.9,56.6,33.75,356,26.461645047187652
31.6,30.9,10.1,52.4,31.25,357,26.47884554273541
19.8,47.0,12.9,53.9,33.4,358,26.49647025252877
26.3,26.2,8.7,43.8,26.25,359,26.514520166695853
36.5,41.8,11.6,66.7,39.15,360,26.532996262705847
27.7,42.0,12.1,57.6,34.85,361,26.551899505369008
27.9,24.4,6.9,45.4,26.15,362,26.57123084683665
25.2,31.8,7.5,49.5,28.5,363,26.590991226601158
25.0,26.5,6.6,44.9,25.75,364,26.611181571495987
28.2,29.2,5.3,52.1,28.7,365,26.631802795695645
35.2,32.1,14.5,52.8,33.65,366,26.652855800715717
27.5,30.1,7.7,49.9,28.8,367,26.674341475412845
27.9,27.0,6.8,48.1,27.45,368,26.696260695984744
28.0,28.6,7.7,48.9,28.3,369,26.718614325970186
29.6,30.2,9.4,50.4,29.9,370,26.74140321624902
33.4,26.3,13.0,46.7,29.85,371,26.764628205042147
26.5,25.2,9.4,42.3,25.849999999999998,372,26.78829011791154
31.6,31.9,10.1,53.4,31.75,373,26.812389767760244
29.3,19.8,5.6,43.5,24.55,374,26.836927954832355
27.6,32.2,10.8,49.0,29.9,375,26.861905466713047
27.4,28.9,7.2,49.1,28.150000000000002,376,26.88732307832855
28.3,17.5,6.2,39.6,22.900000000000002,377,26.91318155194617
27.3,19.6,6.1,40.8,23.45,378,26.939481637174268
26.9,23.4,7.9,42.4,25.15,379,26.966224070962273
31.3,13.3,5.6,39.0,22.3,380,26.993409577600687
27.2,14.2,6.1,35.3,20.7,381,27.021038868721067
29.4,33.3,9.7,53.0,31.35,382,27.049112643296045
37.0,34.0,16.5,54.5,35.5,383,27.077631587639306
34.7,27.0,12.7,49.0,30.85,384,27.106596375405616
32.4,23.8,7.2,49.0,28.1,385,27.136007667590793
31.8,17.1,3.9,45.0,24.45,386,27.165866112531724
40.2,22.6,8.1,54.7,31.400000000000002,387,27.19617234590637
33.2,33.9,12.5,54.6,33.55,388,27.226926990733745
29.7,22.3,10.1,41.9,26.0,389,27.25813065737394
35.0,23.8,7.7,51.1,29.400000000000002,390,27.289783943528096
39.0,27.0,10.2,55.8,33.0,391,27.321887434238437
35.6,18.3,6.8,47.1,26.95,392,27.35444170188824
28.1,31.8,12.8,47.1,29.950000000000003,393,27.387447306201853
35.9,24.7,10.8,49.8,30.299999999999997,394,27.420904794244688
31.7,26.5,12.8,45.4,29.1,395,27.454814700423224
40.8,18.1,11.2,47.7,29.450000000000003,396,27.489177546485003
36.5,20.3,6.8,50.0,28.4,397,27.523993841518628
38.4,21.2,6.2,53.4,29.8,398,27.55926408195378
37.6,23.1,8.4,52.3,30.349999999999998,399,27.5949887515612
41.3,22.7,9.7,54.3,32.0,400,27.631168321452684
38.1,15.9,8.6,45.4,27.0,401,27.667803250081107
36.2,20.9,8.8,48.3,28.549999999999997,402,27.704893983240403
37.8,10.1,5.1,42.8,23.95,403,27.74244095406557
36.0,14.7,5.4,45.3,25.349999999999998,404,27.780444583032683
37.9,21.1,6.0,53.0,29.5,405,27.81890527795887
47.0,24.6,13.2,58.4,35.8,406,27.857823434002324
47.6,30.0,17.7,59.9,38.8,407,27.89719943366231
39.5,9.2,7.2,41.5,24.35,408,27.937033646779152
38.9,18.2,9.7,47.4,28.549999999999997,409,27.97732643053425
36.2,6.9,5.6,37.5,21.55,410,28.018078129450064
40.1,17.2,3.7,53.6,28.650000000000002,411,28.05928907539011
40.2,9.3,1.7,47.8,24.75,412,28.100959587558982
38.6,15.6,5.0,49.2,27.1,413,28.143089972502338
34.2,11.4,3.9,41.7,22.8,414,28.185680524106893
36.6,9.3,6.1,39.8,22.95,415,28.228731523600437
40.0,7.4,3.4,44.0,23.7,416,28.27224323955182
37.1,3.9,2.4,38.6,20.5,417,28.316215927870953
35.3,6.8,2.6,39.5,21.05,418,28.36064983180883
37.8,10.2,5.9,42.1,24.0,419,28.405545181957486
37.5,13.0,3.2,47.3,25.25,420,28.450902196250045
37.1,13.4,8.0,42.5,25.25,421,28.496721079960675
37.8,10.3,5.3,42.8,24.049999999999997,422,28.543002025704627
35.8,11.4,6.1,41.1,23.6,423,28.58974521343821
35.0,4.6,3.7,35.9,19.8,424,28.636950810458796
34.6,7.9,1.8,40.7,21.25,425,28.684618971404827
33.8,12.9,5.0,41.7,23.35,426,28.732749838255806
37.7,9.2,4.9,42.0,23.45,427,28.781343540332305
37.4,13.5,3.8,47.1,25.45,428,28.830400194295958
37.0,9.2,6.3,39.9,23.099999999999998,429,28.879919904149475
38.6,3.5,2.6,39.5,21.05,430,28.92990276123661
37.4,7.8,7.4,37.8,22.599999999999998,431,28.98034884424221
37.1,7.1,5.4,38.8,22.099999999999998,432,29.031258219192164
37.9,14.6,7.0,45.5,26.25,433,29.082630939453438
46.8,4.0,4.0,46.8,25.4,434,29.13446704573406
44.1,22.3,14.4,52.0,33.2,435,29.186766566083122
39.3,12.9,6.5,45.7,26.1,436,29.239529515890784
38.8,21.9,8.6,52.1,30.35,437,29.292755897888277
33.1,18.3,5.9,45.5,25.7,438,29.346445702147886
33.2,4.9,2.6,35.5,19.05,439,29.40059890608297
40.1,16.6,5.7,51.0,28.35,440,29.455215474447947
43.2,17.2,5.6,54.8,30.2,441,29.510295359338308
31.7,15.7,6.3,41.1,23.7,442,29.5658385001906
48.5,6.6,4.7,50.4,27.55,443,29.621844823782446
42.4,7.3,3.3,46.4,24.849999999999998,444,29.678314244232524
45.4,7.2,5.6,47.0,26.3,445,29.735246663000588
43.4,7.8,4.8,46.4,25.599999999999998,446,29.792641968887445
41.7,14.4,7.9,48.2,28.05,447,29.85050003803498
41.0,9.9,5.3,45.6,25.45,448,29.908820733926134
47.5,12.0,7.6,51.9,29.75,449,29.96760390738492
48.8,10.0,8.9,49.9,29.4,450,30.026849396576416
42.0,10.6,6.8,45.8,26.299999999999997,451,30.086557027006755
64.3,7.3,6.0,65.6,35.8,452,30.146726611523146
63.4,6.9,6.9,63.4,35.15,453,30.207357950313863
57.7,10.8,6.2,62.3,34.25,454,30.268450830908243
42.5,6.2,4.4,44.3,24.349999999999998,455,30.33000502817669
44.2,10.6,6.9,47.9,27.4,456,30.392020304330668
41.3,5.0,3.3,43.0,23.15,457,30.45449640892271
44.0,19.5,9.8,53.7,31.75,458,30.517433078846423
42.1,15.6,6.9,50.8,28.849999999999998,459,30.58083003833646
51.4,11.9,5.4,57.9,31.65,460,30.64468699896856
48.5,9.4,3.1,54.8,28.95,461,30.709003659659516
49.6,10.9,6.8,53.7,30.25,462,30.773779706667185
51.4,16.9,7.7,60.6,34.15,463,30.83901481359049
57.1,14.7,10.5,61.3,35.9,464,30.904708641369435
41.3,14.6,7.6,48.3,27.95,465,30.970860838285063
53.3,2.3,2.3,53.3,27.799999999999997,466,31.037471039959506
43.4,15.9,7.7,51.6,29.650000000000002,467,31.10453886935595
49.7,16.6,6.9,59.4,33.15,468,31.172063936778642
53.2,20.7,9.9,64.0,36.95,469,31.240045839872906
57.5,22.7,17.7,62.5,40.1,470,31.308484163625124
41.0,16.1,9.0,48.1,28.55,471,31.377378480362744
51.9,5.4,5.4,51.9,28.65,472,31.446728349754284
52.3,14.3,6.4,60.2,33.300000000000004,473,31.516533318809323
50.8,13.0,6.6,57.2,31.900000000000002,474,31.586792921878505
57.7,11.8,9.9,59.6,34.75,475,31.65750668065354
51.6,14.6,4.6,61.6,33.1,476,31.72867410416721
51.4,16.5,4.2,63.7,33.95,477,31.800294688793354
51.1,18.5,4.8,64.8,34.8,478,31.872367918246873
59.7,11.4,3.7,67.4,35.550000000000004,479,31.94489326358375
50.4,20.4,4.4,66.4,35.400000000000006,480,32.01787018320102
51.4,13.4,4.7,60.1,32.4,481,32.09129812283678
48.7,14.7,5.5,57.9,31.7,482,32.16517651557021
50.0,20.9,9.3,61.6,35.45,483,32.23950478182153
54.7,15.4,8.3,61.8,35.05,484,32.314282329352054
43.1,13.8,7.1,49.8,28.45,485,32.389508553264136
53.5,20.0,8.2,65.3,36.75,486,32.46518283600121
52.7,8.6,8.2,53.1,30.65,487,32.54130454734778
59.0,23.1,9.0,73.1,41.05,488,32.617873044429395
50.1,22.9,5.1,67.9,36.5,489,32.69488767171269
55.7,12.7,12.1,56.3,34.199999999999996,490,32.772347761005356
50.7,22.7,5.9,67.5,36.7,491,32.85025263145615
55.7,10.1,4.9,60.9,32.9,492,32.928601589554894
53.9,24.3,9.3,68.9,39.1,493,33.007393929132476
52.2,20.3,10.5,62.0,36.25,494,33.086628931360856
52.3,24.1,10.3,66.1,38.199999999999996,495,33.16630586475304
50.9,8.1,4.7,54.3,29.5,496,33.24642398516313
49.1,14.6,6.5,57.2,31.85,497,33.326982535786264
52.2,14.4,5.4,61.2,33.300000000000004,498,33.40798074715866
54.6,12.9,5.3,62.2,33.75,499,33.4894178371576
49.9,15.2,8.2,56.9,32.55,500,33.57129301100143


==> figs/fair_base_4.csv <==
Agent 0,Agent 1,min,max,avg,steps,trend
79.1,2.5,1.2,80.4,40.800000000000004,1,42.281564706543335
77.9,0.5,0.2,78.2,39.2,2,42.405826866516165
78.6,0.1,0.1,78.6,39.349999999999994,3,42.52837680468528
78.4,2.1,0.7,79.8,40.25,4,42.64922821640547
80.1,0.2,0.2,80.1,40.15,5,42.76839474789428
79.4,1.0,0.8,79.6,40.199999999999996,6,42.885889996232045
79.4,1.4,1.2,79.6,40.4,7,43.001727509361885
79.0,3.8,0.4,82.4,41.400000000000006,8,43.115920786089674
81.1,8.5,1.2,88.4,44.800000000000004,9,43.22848327608407
78.8,9.3,0.1,88.0,44.05,10,43.3394283798765
71.8,9.6,0.1,81.3,40.699999999999996,11,43.448769448861185
78.9,9.9,0.6,88.2,44.4,12,43.556519785295094
79.1,9.7,0.1,88.7,44.4,13,43.66269264229798
80.4,9.6,0.1,89.9,45.0,14,43.767301223852385
75.6,0.1,0.1,75.6,37.849999999999994,15,43.87035868480361
78.0,0.0,0.0,78.0,39.0,16,43.971878130859736
81.0,7.7,1.1,87.6,44.349999999999994,17,44.07187261859161
87.0,0.4,0.4,87.0,43.7,18,44.17035515543288
88.9,7.6,0.1,96.4,48.25,19,44.26733869967993
90.0,0.3,0.3,90.0,45.15,20,44.36283616049196
89.1,0.2,0.2,89.1,44.65,21,44.4568603978909
88.0,6.8,0.6,94.2,47.4,22,44.5494242227615
87.9,6.9,0.9,93.9,47.400000000000006,23,44.64054039685125
89.5,6.8,1.0,95.3,48.15,24,44.73022163277044
88.5,0.1,0.1,88.5,44.3,25,44.818480593992106
90.1,4.8,1.2,93.7,47.45,26,44.90532989485209
88.3,0.2,0.2,88.3,44.25,27,44.99078210054899
90.3,0.2,0.2,90.3,45.25,28,45.07484972714418
88.3,0.4,0.4,88.3,44.35,29,45.15754524156182
89.2,8.0,0.9,96.3,48.6,30,45.23888106158883
89.8,8.2,1.4,96.6,49.0,31,45.31886955587491
89.4,6.0,1.0,94.4,47.7,32,45.397523043932544
90.0,7.7,1.5,96.2,48.85,33,45.47485379613697
88.6,9.7,0.3,98.0,49.15,34,45.550874033726224
89.0,0.3,0.3,89.0,44.65,35,45.625595928801104
89.5,0.2,0.2,89.5,44.85,36,45.699031604325185
90.9,0.4,0.4,90.9,45.650000000000006,37,45.77119313412481
90.5,6.8,2.0,95.3,48.65,38,45.84209254288911
89.6,8.3,1.5,96.4,48.95,39,45.91174180616999
89.3,8.3,1.6,96.0,48.8,40,45.98015285038211
89.9,7.6,2.2,95.3,48.75,41,46.04733755280293
89.2,8.0,1.5,95.7,48.6,42,46.11330774157266
93.2,0.3,0.3,93.2,46.75,43,46.17807519569432
91.4,0.2,0.2,91.4,45.800000000000004,44,46.24165164503366
90.2,0.0,0.0,90.2,45.1,45,46.30404877031924
91.1,0.0,0.0,91.1,45.55,46,46.365278203142374
91.5,0.2,0.2,91.5,45.85,47,46.42535152595717
93.3,0.0,0.0,93.3,46.65,48,46.4842802720805
90.7,0.1,0.1,90.7,45.4,49,46.54207592569199
95.4,0.3,0.3,95.4,47.85,50,46.59874992183408
90.3,5.0,2.9,92.4,47.650000000000006,51,46.654313646411964
91.2,5.4,4.2,92.4,48.300000000000004,52,46.70877843619361
90.7,6.5,3.4,93.8,48.6,53,46.76215557880976
95.9,0.1,0.1,95.9,48.0,54,46.81445631275394
91.5,0.1,0.1,91.5,45.8,55,46.86569182738244
92.4,3.6,3.6,92.4,48.0,56,46.91587326291433
83.5,0.3,0.3,83.5,41.9,57,46.965011710431455
94.1,0.1,0.1,94.1,47.099999999999994,58,47.01311821187844
93.7,0.2,0.2,93.7,46.95,59,47.06020376006267
81.8,5.4,3.7,83.5,43.6,60,47.106279298654314
98.3,0.0,0.0,98.3,49.15,61,47.151355722186324
89.4,5.0,4.9,89.5,47.2,62,47.19544387605441
93.5,4.4,4.4,93.5,48.95,63,47.238554556517066
94.0,4.0,4.0,94.0,49.0,64,47.28069851069556
93.1,3.4,3.4,93.1,48.25,65,47.32188643657393
92.2,2.4,2.4,92.2,47.300000000000004,66,47.362128982998996
92.4,5.5,4.2,93.7,48.95,67,47.40143674968036
92.2,5.9,3.8,94.3,49.05,68,47.439820287190365
90.4,6.5,3.4,93.5,48.45,69,47.477290096964175
89.9,0.4,0.4,89.9,45.150000000000006,70,47.51385663129969
90.7,7.1,3.1,94.7,48.9,71,47.54953029335761
89.4,7.2,3.0,93.6,48.3,72,47.5843214371614
90.3,7.4,2.4,95.3,48.85,73,47.61824036759729
89.9,6.8,2.7,94.0,48.35,74,47.6512973404143
90.7,6.8,2.8,94.7,48.75,75,47.68350256222423
89.2,6.0,2.6,92.6,47.599999999999994,76,47.71486619050163
89.2,7.6,2.2,94.6,48.4,77,47.74539833358384
93.0,0.0,0.0,93.0,46.5,78,47.77510905067098
92.2,0.2,0.2,92.2,46.2,79,47.804008351825935
91.7,0.0,0.0,91.7,45.85,80,47.83210619797437
88.5,0.0,0.0,88.5,44.25,81,47.85941250090472
90.8,0.0,0.0,90.8,45.4,82,47.8859371232682
87.4,0.2,0.2,87.4,43.800000000000004,83,47.91168987857879
96.6,0.0,0.0,96.6,48.3,84,47.93668053121326
92.9,0.1,0.1,92.9,46.5,85,47.96091879641115
92.8,2.5,2.5,92.8,47.65,86,47.98441434027477
97.9,0.0,0.0,97.9,48.95,87,48.00717677976919
93.5,3.3,3.3,93.5,48.4,88,48.02921568272229
97.6,0.2,0.2,97.6,48.9,89,48.0505405678247
95.0,0.0,0.0,95.0,47.5,90,48.07116090462982
98.1,0.0,0.0,98.1,49.05,91,48.09108611355385
98.3,0.0,0.0,98.3,49.15,92,48.11032556587574
98.0,0.0,0.0,98.0,49.0,93,48.12888858373723
98.2,0.1,0.1,98.2,49.15,94,48.146784440142824
97.4,0.1,0.1,97.4,48.75,95,48.16402235895981
97.4,0.0,0.0,97.4,48.7,96,48.180611514918255
96.6,0.3,0.3,96.6,48.449999999999996,97,48.196561033610976
96.7,0.0,0.0,96.7,48.35,98,48.21187999149359
94.0,2.0,2.0,94.0,48.0,99,48.22657741588447
97.9,0.0,0.0,97.9,48.95,100,48.24066228496479
97.8,0.0,0.0,97.8,48.9,101,48.254143527778474
98.2,0.0,0.0,98.2,49.1,102,48.267030024232234
96.8,0.1,0.1,96.8,48.449999999999996,103,48.27933060509554
98.0,0.0,0.0,98.0,49.0,104,48.29105405200065
96.4,0.5,0.5,96.4,48.45,105,48.30220909744261
88.7,0.0,0.0,88.7,44.35,106,48.31280442477922
89.0,0.4,0.1,89.3,44.699999999999996,107,48.32284866823105
84.0,7.4,0.1,91.3,45.699999999999996,108,48.33235041288147
96.2,0.0,0.0,96.2,48.1,109,48.341318194676596
85.6,0.0,0.0,85.6,42.8,110,48.34976050042535
93.1,0.1,0.1,93.1,46.599999999999994,111,48.35768576779939
95.0,0.5,0.5,95.0,47.75,112,48.36510238533319
96.5,0.1,0.1,96.5,48.3,113,48.372018692423964
95.3,0.0,0.0,95.3,47.65,114,48.37844297933173
93.3,3.5,3.5,93.3,48.4,115,48.38438348717926
93.7,2.8,2.8,93.7,48.25,116,48.3898484079521
97.2,0.0,0.0,97.2,48.6,117,48.394845884498594
97.2,0.0,0.0,97.2,48.6,118,48.39938401052983
97.9,0.0,0.0,97.9,48.95,119,48.40347083061969
96.0,0.2,0.2,96.0,48.1,120,48.40711434020483
93.7,0.1,0.1,93.7,46.9,121,48.41032248558467
97.1,0.0,0.0,97.1,48.55,122,48.41310316392142
96.7,0.0,0.0,96.7,48.35,123,48.41546422324005
97.9,0.0,0.0,97.9,48.95,124,48.417413462428314
97.7,0.0,0.0,97.7,48.85,125,48.418958631236734
97.9,0.0,0.0,97.9,48.95,126,48.42010743027862
90.6,0.1,0.1,90.6,45.349999999999994,127,48.42086751103004
96.9,0.0,0.0,96.9,48.45,128,48.42124647582984
97.3,0.0,0.0,97.3,48.65,129,48.421251877879655
96.9,0.1,0.1,96.9,48.5,130,48.42089122124388
97.3,0.0,0.0,97.3,48.65,131,48.420171960849686
97.2,0.2,0.2,97.2,48.7,132,48.419101502487024
97.3,0.0,0.0,97.3,48.65,133,48.417687202808615
97.3,0.0,0.0,97.3,48.65,134,48.41593636932997
98.0,0.2,0.2,98.0,49.1,135,48.41385626042934
96.3,0.2,0.2,96.3,48.25,136,48.4114540853478
97.5,0.0,0.0,97.5,48.75,137,48.40873700418915
96.8,0.2,0.2,96.8,48.5,138,48.40571212792
97.1,0.0,0.0,97.1,48.55,139,48.40238651836971
98.2,0.0,0.0,98.2,49.1,140,48.39876718823044
98.1,0.0,0.0,98.1,49.05,141,48.3948611010571
83.8,0.0,0.0,83.8,41.9,142,48.3906751712674
93.1,0.0,0.0,93.1,46.55,143,48.3862162641418
97.7,0.0,0.0,97.7,48.85,144,48.38149119582355
96.5,0.0,0.0,96.5,48.25,145,48.376506733318664
97.6,0.1,0.1,97.6,48.849999999999994,146,48.37126959449595
97.3,0.1,0.1,97.3,48.699999999999996,147,48.365786448086965
98.3,0.0,0.0,98.3,49.15,148,48.36006391368606
97.2,0.1,0.1,97.2,48.65,149,48.35410856175035
97.6,0.1,0.1,97.6,48.849999999999994,150,48.34792691359974
96.9,0.0,0.0,96.9,48.45,151,48.341525441416884
97.5,0.0,0.0,97.5,48.75,152,48.33491056824724
97.4,0.1,0.1,97.4,48.75,153,48.32808866799901
97.3,0.1,0.1,97.3,48.699999999999996,154,48.321066065443205
97.6,0.1,0.1,97.6,48.849999999999994,155,48.31384903621358
98.6,0.0,0.0,98.6,49.3,156,48.30644380680668
98.0,0.0,0.0,98.0,49.0,157,48.298856554581825
98.3,0.0,0.0,98.3,49.15,158,48.2910934077611
98.5,0.0,0.0,98.5,49.25,159,48.28316044542939
97.3,0.0,0.0,97.3,48.65,160,48.275063697534314
97.6,0.0,0.0,97.6,48.8,161,48.266809144886295
97.6,0.0,0.0,97.6,48.8,162,48.25840271915853
97.0,0.2,0.2,97.0,48.6,163,48.24985030288698
91.2,0.0,0.0,91.2,45.6,164,48.24115772947039
97.6,0.2,0.2,97.6,48.9,165,48.23233078317027
96.0,0.1,0.1,96.0,48.05,166,48.223375199110905
97.7,0.1,0.1,97.7,48.9,167,48.21429666327937
97.6,0.0,0.0,97.6,48.8,168,48.2051008125255
98.8,0.0,0.0,98.8,49.4,169,48.195793234561904
95.5,0.1,0.1,95.5,47.8,170,48.18637946796398
97.1,0.0,0.0,97.1,48.55,171,48.17686500216989
97.0,0.1,0.1,97.0,48.55,172,48.167255277480564
97.6,0.0,0.0,97.6,48.8,173,48.15755568505972
96.9,0.0,0.0,96.9,48.45,174,48.14777156693384
97.0,0.0,0.0,97.0,48.5,175,48.1379082159922
88.3,9.1,0.3,97.1,48.699999999999996,176,48.127970875986826
98.3,0.0,0.0,98.3,49.15,177,48.11796474153253
97.1,0.0,0.0,97.1,48.55,178,48.107894958106904
97.7,0.0,0.0,97.7,48.85,179,48.0977666220503
97.4,0.0,0.0,97.4,48.7,180,48.08758478056586
98.0,0.0,0.0,98.0,49.0,181,48.077354431719506
96.5,0.0,0.0,96.5,48.25,182,48.0670805244399
98.3,0.0,0.0,98.3,49.15,183,48.05676795851852
97.7,0.1,0.1,97.7,48.9,184,48.0464215846096
97.4,0.0,0.0,97.4,48.7,185,48.03604620423014
97.4,0.2,0.2,97.4,48.800000000000004,186,48.02564656975993
97.0,0.0,0.0,97.0,48.5,187,48.01522738444152
97.6,0.0,0.0,97.6,48.8,188,48.004793302380264
97.9,0.0,0.0,97.9,48.95,189,47.994348928544255
97.1,0.0,0.0,97.1,48.55,190,47.983898818764374
97.7,0.0,0.0,97.7,48.85,191,47.97344747973429
96.0,0.1,0.1,96.0,48.05,192,47.96299936901043
98.0,0.0,0.0,98.0,49.0,193,47.952558895012004
98.2,0.0,0.0,98.2,49.1,194,47.94213041702099
97.8,0.1,0.1,97.8,48.949999999999996,195,47.93171824518215
96.4,0.4,0.4,96.4,48.400000000000006,196,47.92132664050301
98.0,0.0,0.0,98.0,49.0,197,47.91095981485388
98.1,0.0,0.0,98.1,49.05,198,47.90062193096784
97.5,0.2,0.2,97.5,48.85,199,47.89031710244075
95.8,0.1,0.1,95.8,47.949999999999996,200,47.88004939373123
97.0,0.0,0.0,97.0,48.5,201,47.86982282016069
97.7,0.0,0.0,97.7,48.85,202,47.85964134791332
97.1,0.0,0.0,97.1,48.55,203,47.84950889403606
95.9,0.1,0.1,95.9,48.0,204,47.83942932643865
97.9,0.0,0.0,97.9,48.95,205,47.82940646389359
97.5,0.0,0.0,97.5,48.75,206,47.819444076036156
97.2,0.1,0.1,97.2,48.65,207,47.80954588336441
91.6,0.0,0.0,91.6,45.8,208,47.799715557239175
91.2,1.3,1.3,91.2,46.25,209,47.789956719884046
91.0,0.1,0.1,91.0,45.55,210,47.780272944385416
90.7,1.1,1.1,90.7,45.9,211,47.77066775469243
90.0,0.3,0.3,90.0,45.15,212,47.76114462561702
95.9,0.6,0.6,95.9,48.25,213,47.75170698283388
92.4,0.2,0.2,92.4,46.300000000000004,214,47.742358202880496
91.9,0.5,0.5,91.9,46.2,215,47.73310161315711
96.5,0.2,0.2,96.5,48.35,216,47.723940491926754
97.1,0.0,0.0,97.1,48.55,217,47.71487806831522
97.0,0.4,0.4,97.0,48.7,218,47.705917522311104
95.0,0.0,0.0,95.0,47.5,219,47.69706198476574
92.9,1.2,1.2,92.9,47.050000000000004,220,47.68831453739325
91.9,0.8,0.8,91.9,46.35,221,47.67967821277055
92.5,1.4,1.4,92.5,46.95,222,47.6711559943373
93.2,0.6,0.6,93.2,46.9,223,47.662750816395956
91.9,3.2,3.2,91.9,47.550000000000004,224,47.654465564111746
92.0,0.0,0.0,92.0,46.0,225,47.646303073512655
92.1,0.1,0.1,92.1,46.099999999999994,226,47.63826613148947
89.7,0.5,0.5,89.7,45.1,227,47.63035747579573
83.0,9.6,0.0,92.6,46.3,228,47.62257979504777
82.2,0.0,0.0,82.2,41.1,229,47.614935728724674
83.4,0.2,0.1,83.5,41.8,230,47.607427867168326
84.0,0.3,0.3,84.0,42.15,231,47.60005875158336
83.4,1.1,1.1,83.4,42.25,232,47.59283087403721
85.2,0.1,0.1,85.2,42.65,233,47.58574667746007
86.4,0.4,0.4,86.4,43.400000000000006,234,47.57880855564491
83.8,0.7,0.7,83.8,42.25,235,47.57201885324747
85.4,1.7,1.7,85.4,43.550000000000004,236,47.565379865786284
84.6,1.7,1.6,84.7,43.15,237,47.558893839642636
88.8,0.0,0.0,88.8,44.4,238,47.5525629720606
88.5,1.5,1.5,88.5,45.0,239,47.546389411147025
95.6,0.1,0.1,95.6,47.849999999999994,240,47.540375255871524
87.9,0.0,0.0,87.9,43.95,241,47.53452255606649
94.0,0.0,0.0,94.0,47.0,242,47.5288333124271
88.1,0.1,0.1,88.1,44.099999999999994,243,47.5233094765113
95.8,0.2,0.2,95.8,48.0,244,47.517952950739804
97.1,0.0,0.0,97.1,48.55,245,47.5127655883961
98.2,0.0,0.0,98.2,49.1,246,47.50774919362646
97.1,0.0,0.0,97.1,48.55,247,47.50290552143993
96.4,0.1,0.1,96.4,48.25,248,47.49823627770832
98.0,0.0,0.0,98.0,49.0,249,47.49374311916624
97.0,0.0,0.0,97.0,48.5,250,47.489427653411035
96.4,0.1,0.1,96.4,48.25,251,47.485291438902856
97.8,0.0,0.0,97.8,48.9,252,47.48133598496462
96.5,0.0,0.0,96.5,48.25,253,47.477562751782024
96.8,0.0,0.0,96.8,48.4,254,47.47397315040352
96.7,0.0,0.0,96.7,48.35,255,47.47056854274037
97.7,0.0,0.0,97.7,48.85,256,47.467350241566564
97.7,0.0,0.0,97.7,48.85,257,47.464319510518905
97.5,0.0,0.0,97.5,48.75,258,47.46147756409696
96.1,0.1,0.1,96.1,48.099999999999994,259,47.45882556766307
94.8,0.1,0.1,94.8,47.449999999999996,260,47.456364637442334
98.6,0.0,0.0,98.6,49.3,261,47.45409584052266
97.5,0.0,0.0,97.5,48.75,262,47.452020194854704
96.8,0.1,0.1,96.8,48.449999999999996,263,47.450138669251906
98.5,0.0,0.0,98.5,49.25,264,47.44845218339047
97.9,0.0,0.0,97.9,48.95,265,47.4469616078094
96.2,0.2,0.2,96.2,48.2,266,47.44566776391045
97.8,0.0,0.0,97.8,48.9,267,47.44457142395815
97.6,0.0,0.0,97.6,48.8,268,47.44367331107983
96.8,0.1,0.1,96.8,48.449999999999996,269,47.442974099265555
97.2,0.0,0.0,97.2,48.6,270,47.44247441336821
98.0,0.2,0.2,98.0,49.1,271,47.442174829103415
97.7,0.0,0.0,97.7,48.85,272,47.44207587304958
95.8,0.3,0.3,95.8,48.05,273,47.44217802264791
97.7,0.0,0.0,97.7,48.85,274,47.442481706202344
97.8,0.0,0.0,97.8,48.9,275,47.44298730287963
97.8,0.0,0.0,97.8,48.9,276,47.44369514270927
88.1,1.5,0.8,88.8,44.8,277,47.44460550658355
96.9,0.0,0.0,96.9,48.45,278,47.44571862625753
91.7,0.1,0.1,91.7,45.9,279,47.447034684349056
97.4,0.0,0.0,97.4,48.7,280,47.44855381433872
97.3,0.0,0.0,97.3,48.65,281,47.450276100569916
98.1,0.0,0.0,98.1,49.05,282,47.4522015782488
97.1,0.0,0.0,97.1,48.55,283,47.454330233444296
97.5,0.2,0.2,97.5,48.85,284,47.45666200308813
97.3,0.0,0.0,97.3,48.65,285,47.459196774974764
97.0,0.0,0.0,97.0,48.5,286,47.46193438776147
98.2,0.0,0.0,98.2,49.1,287,47.464874630968275
97.9,0.0,0.0,97.9,48.95,288,47.468017244977986
96.4,0.0,0.0,96.4,48.2,289,47.47136192103619
97.3,0.2,0.2,97.3,48.75,290,47.47490830125123
97.3,0.1,0.1,97.3,48.699999999999996,291,47.478655978594254
97.1,0.2,0.2,97.1,48.65,292,47.48260449689916
97.5,0.1,0.1,97.5,48.8,293,47.48675335086262
98.3,0.0,0.0,98.3,49.15,294,47.4911019860441
97.9,0.0,0.0,97.9,48.95,295,47.49564979886582
97.8,0.2,0.2,97.8,49.0,296,47.5003961366128
97.1,0.0,0.0,97.1,48.55,297,47.5053402974328
97.2,0.0,0.0,97.2,48.6,298,47.51048153033639
92.7,0.0,0.0,92.7,46.35,299,47.5158190351969
97.3,0.0,0.0,97.3,48.65,300,47.521351962750416
97.0,0.2,0.2,97.0,48.6,301,47.52707941459583
97.5,0.0,0.0,97.5,48.75,302,47.533000443194794
97.8,0.0,0.0,97.8,48.9,303,47.53911405187173
97.6,0.0,0.0,97.6,48.8,304,47.545419194813846
96.8,0.0,0.0,96.8,48.4,305,47.55191477707112
91.0,0.0,0.0,91.0,45.5,306,47.55859965455629
96.4,0.0,0.0,96.4,48.2,307,47.5654726340449
97.3,0.2,0.2,97.3,48.75,308,47.572532473175244
97.2,0.2,0.2,97.2,48.7,309,47.579777880448404
95.8,0.1,0.1,95.8,47.949999999999996,310,47.58720751522822
97.4,0.0,0.0,97.4,48.7,311,47.594819987741324
96.8,0.0,0.0,96.8,48.4,312,47.60261385907712
97.3,0.2,0.2,97.3,48.75,313,47.61058764118777
96.8,0.2,0.2,96.8,48.5,314,47.61873979688824
96.1,0.0,0.0,96.1,48.05,315,47.62706873985624
98.6,0.0,0.0,98.6,49.3,316,47.635572834632285
97.3,0.1,0.1,97.3,48.699999999999996,317,47.64425039661963
97.7,0.1,0.1,97.7,48.9,318,47.65309969208434
98.7,0.0,0.0,98.7,49.35,319,47.66211893815523
98.2,0.0,0.0,98.2,49.1,320,47.6713063028239
97.9,0.1,0.1,97.9,49.0,321,47.68065990494472
97.3,0.1,0.1,97.3,48.699999999999996,322,47.69017781423484
96.2,0.5,0.5,96.2,48.35,323,47.699858051274184
96.8,0.3,0.3,96.8,48.55,324,47.70969858750545
97.7,0.2,0.2,97.7,48.95,325,47.7196973452341
97.1,0.0,0.0,97.1,48.55,326,47.7298521976284
97.9,0.0,0.0,97.9,48.95,327,47.74016096871935
90.9,0.0,0.0,90.9,45.45,328,47.75062143340076
89.9,0.5,0.5,89.9,45.2,329,47.76123131742919
90.5,0.0,0.0,90.5,45.25,330,47.771988297423995
91.7,0.0,0.0,91.7,45.85,331,47.78289000086729
91.6,0.0,0.0,91.6,45.8,332,47.79393400610397
91.0,0.1,0.1,91.0,45.55,333,47.80511784234171
90.8,0.0,0.0,90.8,45.4,334,47.81643898965094
91.6,0.0,0.0,91.6,45.8,335,47.8278948789649
90.2,0.0,0.0,90.2,45.1,336,47.839482892079566
90.6,0.4,0.4,90.6,45.5,337,47.85120036165371
92.0,0.1,0.1,92.0,46.05,338,47.86304457120889
88.9,0.0,0.0,88.9,44.45,339,47.875012755129404
91.3,0.0,0.0,91.3,45.65,340,47.88710209866235
95.6,0.0,0.0,95.6,47.8,341,47.899309737917605
92.5,0.0,0.0,92.5,46.25,342,47.91163275986781
93.9,0.0,0.0,93.9,46.95,343,47.924068202348366
97.4,0.0,0.0,97.4,48.7,344,47.936613054057474
96.3,0.2,0.2,96.3,48.25,345,47.949264254556105
95.9,0.0,0.0,95.9,47.95,346,47.962018694268
93.6,0.0,0.0,93.6,46.8,347,47.974873214479665
93.9,0.2,0.2,93.9,47.050000000000004,348,47.9878246073404
94.9,0.0,0.0,94.9,47.45,349,48.00086961586227
96.3,0.0,0.0,96.3,48.15,350,48.01400493392011
96.5,0.0,0.0,96.5,48.25,351,48.02722720625154
96.3,0.6,0.6,96.3,48.449999999999996,352,48.04053302845694
97.6,0.0,0.0,97.6,48.8,353,48.05391894699948
97.1,0.2,0.2,97.1,48.65,354,48.0673814592051
97.2,0.0,0.0,97.2,48.6,355,48.08091701326252
97.3,0.0,0.0,97.3,48.65,356,48.094522008223215
97.9,0.2,0.2,97.9,49.050000000000004,357,48.108192794001454
98.2,0.0,0.0,98.2,49.1,358,48.12192567137428
98.3,0.0,0.0,98.3,49.15,359,48.135716891981495
98.4,0.0,0.0,98.4,49.2,360,48.1495626583257
96.7,0.2,0.2,96.7,48.45,361,48.16345912377224
98.0,0.0,0.0,98.0,49.0,362,48.17740239254927
97.6,0.0,0.0,97.6,48.8,363,48.19138851974768
98.6,0.0,0.0,98.6,49.3,364,48.205413511321176
96.8,0.0,0.0,96.8,48.4,365,48.219473324086216
97.1,0.1,0.1,97.1,48.599999999999994,366,48.233563865722026
95.5,0.0,0.0,95.5,47.75,367,48.24768099477062
97.1,0.2,0.2,97.1,48.65,368,48.26182052063678
96.7,0.1,0.1,96.7,48.4,369,48.27597820358808
97.8,0.0,0.0,97.8,48.9,370,48.29014975475484
96.8,0.0,0.0,96.8,48.4,371,48.30433083613018
97.6,0.0,0.0,97.6,48.8,372,48.318517060569974
97.1,0.0,0.0,97.1,48.55,373,48.33270399179288
96.2,0.1,0.1,96.2,48.15,374,48.34688714438035
97.3,0.0,0.0,97.3,48.65,375,48.361061983776565
97.6,0.0,0.0,97.6,48.8,376,48.37522392628853
98.1,0.0,0.0,98.1,49.05,377,48.38936833908599
95.0,0.0,0.0,95.0,47.5,378,48.40349054020148
97.8,0.0,0.0,97.8,48.9,379,48.41758579853031
97.1,0.0,0.0,97.1,48.55,380,48.43164933383057
97.7,0.0,0.0,97.7,48.85,381,48.4456763167231
97.1,0.0,0.0,97.1,48.55,382,48.45966186869154
97.1,0.1,0.1,97.1,48.599999999999994,383,48.473601062082295
98.3,0.0,0.0,98.3,49.15,384,48.48748892010454
98.0,0.0,0.0,98.0,49.0,385,48.50132041683024
97.4,0.2,0.2,97.4,48.800000000000004,386,48.51509047719412
94.0,0.2,0.2,94.0,47.1,387,48.5287939769937
96.9,0.0,0.0,96.9,48.45,388,48.54242574288923
97.9,0.1,0.1,97.9,49.0,389,48.55598055240378
97.6,0.0,0.0,97.6,48.8,390,48.56945313392319
97.8,0.0,0.0,97.8,48.9,391,48.58283816669605
97.8,0.0,0.0,97.8,48.9,392,48.59613028083374
95.6,0.1,0.1,95.6,47.849999999999994,393,48.60932405731042
96.3,0.1,0.1,96.3,48.199999999999996,394,48.622414027963
98.6,0.0,0.0,98.6,49.3,395,48.63539467549121
97.6,0.0,0.0,97.6,48.8,396,48.648260433457516
98.0,0.2,0.2,98.0,49.1,397,48.66100568628716
97.5,0.0,0.0,97.5,48.75,398,48.67362476926818
98.0,0.0,0.0,98.0,49.0,399,48.68611196855137
97.6,0.0,0.0,97.6,48.8,400,48.69846152115032
97.3,0.0,0.0,97.3,48.65,401,48.71066761494137
97.7,0.0,0.0,97.7,48.85,402,48.72272438866365
98.1,0.0,0.0,98.1,49.05,403,48.734625931919055
97.5,0.0,0.0,97.5,48.75,404,48.746366285172265
97.5,0.0,0.0,97.5,48.75,405,48.757939439750736
96.9,0.0,0.0,96.9,48.45,406,48.76933933784468
98.6,0.0,0.0,98.6,49.3,407,48.780559872507105
96.0,0.2,0.2,96.0,48.1,408,48.79159488765379
97.2,0.0,0.0,97.2,48.6,409,48.80243817806326
97.5,0.0,0.0,97.5,48.75,410,48.81308348937687
96.9,0.0,0.0,96.9,48.45,411,48.8235245180987
97.6,0.0,0.0,97.6,48.8,412,48.83375491159563
97.7,0.0,0.0,97.7,48.85,413,48.84376826809731
97.8,0.0,0.0,97.8,48.9,414,48.85355813669615
94.1,0.2,0.2,94.1,47.15,415,48.86311801734736
96.2,0.0,0.0,96.2,48.1,416,48.87244136086891
97.9,0.0,0.0,97.9,48.95,417,48.881521568941544
97.4,0.2,0.2,97.4,48.800000000000004,418,48.890351994108784
97.0,0.0,0.0,97.0,48.5,419,48.89892593977693
98.0,0.0,0.0,98.0,49.0,420,48.90723666021504
98.0,0.0,0.0,98.0,49.0,421,48.91527736055498
97.7,0.0,0.0,97.7,48.85,422,48.92304119679135
97.3,0.0,0.0,97.3,48.65,423,48.930521275781565
97.8,0.0,0.0,97.8,48.9,424,48.93771065524579
97.4,0.0,0.0,97.4,48.7,425,48.94460234376695
97.4,0.0,0.0,97.4,48.7,426,48.95118930079079
98.4,0.0,0.0,98.4,49.2,427,48.95746443662579
95.9,0.0,0.0,95.9,47.95,428,48.96342061244322
97.2,0.2,0.2,97.2,48.7,429,48.96905064027713
97.9,0.0,0.0,97.9,48.95,430,48.974347283024336
96.4,0.1,0.1,96.4,48.25,431,48.979303254444424
98.4,0.0,0.0,98.4,49.2,432,48.98391121915977
97.8,0.0,0.0,97.8,48.9,433,48.98816379265551
98.4,0.0,0.0,98.4,49.2,434,48.992053541279574
97.5,0.2,0.2,97.5,48.85,435,48.99557298224264
96.9,0.0,0.0,96.9,48.45,436,48.99871458361818
97.9,0.0,0.0,97.9,48.95,437,49.001470764342436
98.3,0.0,0.0,98.3,49.15,438,49.003833894214424
97.7,0.0,0.0,97.7,48.85,439,49.00579629389594
96.6,0.0,0.0,96.6,48.3,440,49.007350234911534
97.7,0.0,0.0,97.7,48.85,441,49.00848793964856
97.2,0.0,0.0,97.2,48.6,442,49.00920158135713
97.7,0.1,0.1,97.7,48.9,443,49.009483284150136
97.1,0.0,0.0,97.1,48.55,444,49.00932512300324
97.6,0.0,0.0,97.6,48.8,445,49.00871912375488
97.5,0.0,0.0,97.5,48.75,446,49.00765726310627
95.2,0.0,0.0,95.2,47.6,447,49.0061314686214
97.1,0.0,0.0,97.1,48.55,448,49.00413361872703
96.4,0.0,0.0,96.4,48.2,449,49.001655542712705
96.8,0.0,0.0,96.8,48.4,450,48.99868902073074
97.5,0.0,0.0,97.5,48.75,451,48.99522578379621
97.0,0.0,0.0,97.0,48.5,452,48.99125751378699
95.8,0.0,0.0,95.8,47.9,453,48.98677584344371
97.0,0.0,0.0,97.0,48.5,454,48.98177235636978
96.5,0.0,0.0,96.5,48.25,455,48.976238587031396
97.2,0.0,0.0,97.2,48.6,456,48.97016602075751
98.0,0.0,0.0,98.0,49.0,457,48.96354609373986
93.4,0.0,0.0,93.4,46.7,458,48.95637019303296
96.7,0.1,0.1,96.7,48.4,459,48.9486296565541
95.6,0.0,0.0,95.6,47.8,460,48.94031577308333
96.9,0.1,0.1,96.9,48.5,461,48.93141978226348
97.1,0.1,0.1,97.1,48.599999999999994,462,48.92193287460018
97.4,0.0,0.0,97.4,48.7,463,48.9118461914618
97.8,0.0,0.0,97.8,48.9,464,48.901150825079505
98.5,0.0,0.0,98.5,49.25,465,48.88983781854722
97.9,0.1,0.1,97.9,49.0,466,48.87789816582166
97.6,0.0,0.0,97.6,48.8,467,48.865322811722315
96.8,0.1,0.1,96.8,48.449999999999996,468,48.85210265193143
97.6,0.0,0.0,97.6,48.8,469,48.83822853299405
97.6,0.1,0.1,97.6,48.849999999999994,470,48.82369125231798
97.3,0.0,0.0,97.3,48.65,471,48.80848155817379
97.4,0.0,0.0,97.4,48.7,472,48.792590149694846
96.6,0.0,0.0,96.6,48.3,473,48.776007676877285
96.6,0.0,0.0,96.6,48.3,474,48.75872474058
96.8,0.1,0.1,96.8,48.449999999999996,475,48.740731892524686
98.5,0.0,0.0,98.5,49.25,476,48.722019635295794
97.9,0.0,0.0,97.9,48.95,477,48.70257842234055
98.2,0.2,0.2,98.2,49.2,478,48.68239865796897
97.2,0.1,0.1,97.2,48.65,479,48.66147069735382
98.3,0.0,0.0,98.3,49.15,480,48.63978484653066
97.9,0.2,0.2,97.9,49.050000000000004,481,48.61733136239783
97.7,0.0,0.0,97.7,48.85,482,48.59410045271642
98.7,0.0,0.0,98.7,49.35,483,48.57008227611031
96.1,0.2,0.2,96.1,48.15,484,48.54526694206617
98.4,0.0,0.0,98.4,49.2,485,48.51964451093341
97.5,0.0,0.0,97.5,48.75,486,48.493204993924245
96.6,0.0,0.0,96.6,48.3,487,48.46593835311365
97.1,0.0,0.0,97.1,48.55,488,48.43783450143937
97.6,0.0,0.0,97.6,48.8,489,48.40888330270194
98.3,0.0,0.0,98.3,49.15,490,48.37907457156466
96.5,0.2,0.2,96.5,48.35,491,48.348398073553604
97.3,0.0,0.0,97.3,48.65,492,48.31684352505763
97.6,0.0,0.0,97.6,48.8,493,48.284400593328364
98.2,0.0,0.0,98.2,49.1,494,48.251058896480195
97.2,0.0,0.0,97.2,48.6,495,48.216808003490314
97.8,0.0,0.0,97.8,48.9,496,48.18163743419867
97.5,0.0,0.0,97.5,48.75,497,48.14553665930798
97.6,0.0,0.0,97.6,48.8,498,48.10849510038374
98.2,0.0,0.0,98.2,49.1,499,48.07050212985424
98.1,0.0,0.0,98.1,49.05,500,48.03154707101052


==> figs/grid_4.csv <==
Agent 0,Agent 1,avg,min,max,steps,trend
26.2,27.1,26.65,26.2,27.1,1,25.794601008591705
25.6,26.7,26.15,25.6,26.7,2,25.989244731595512
25.8,26.7,26.25,25.8,26.7,3,26.181584028230183
27.7,29.3,28.5,27.7,29.3,4,26.37163530343858
29.3,27.5,28.4,27.5,29.3,5,26.559414911122243
27.5,29.5,28.5,27.5,29.5,6,26.744939154141424
28.4,29.2,28.799999999999997,28.4,29.2,7,26.928224284315082
28.6,29.9,29.25,28.6,29.9,8,27.109286502420872
32.6,32.0,32.3,32.0,32.6,9,27.28814195819516
22.7,28.2,25.45,22.7,28.2,10,27.464806750333004
26.6,26.8,26.700000000000003,26.6,26.8,11,27.639296926488168
25.6,27.2,26.4,25.6,27.2,12,27.811628483273125
28.1,29.4,28.75,28.1,29.4,13,27.981817366259044
30.4,28.5,29.45,28.5,30.4,14,28.149879469975794
28.3,28.4,28.35,28.3,28.4,15,28.31583063791196
32.1,29.3,30.700000000000003,29.3,32.1,16,28.479686662514816
27.2,29.7,28.45,27.2,29.7,17,28.641463285190333
33.6,29.7,31.65,29.7,33.6,18,28.80117619630321
28.0,31.0,29.5,28.0,31.0,19,28.958841035176825
27.8,29.5,28.65,27.8,29.5,20,29.114473390093263
28.0,30.9,29.45,28.0,30.9,21,29.268088798293316
27.0,30.5,28.75,27.0,30.5,22,29.41970274597648
26.6,30.7,28.65,26.6,30.7,23,29.56933066830095
26.4,29.5,27.95,26.4,29.5,24,29.716987949383622
30.0,33.2,31.6,30.0,33.2,25,29.8626899223001
28.6,32.3,30.45,28.6,32.3,26,30.006451869084678
30.7,36.2,33.45,30.7,36.2,27,30.14828902073037
29.5,35.1,32.3,29.5,35.1,28,30.288216557188886
33.7,35.0,34.35,33.7,35.0,29,30.426249607370636
31.5,32.7,32.1,31.5,32.7,30,30.56240324914472
26.7,29.7,28.2,26.7,29.7,31,30.696692509338966
27.4,29.6,28.5,27.4,29.6,32,30.82913236373989
28.7,31.8,30.25,28.7,31.8,33,30.959737737092713
28.8,30.7,29.75,28.8,30.7,34,31.088523503101356
31.4,32.3,31.849999999999998,31.4,32.3,35,31.215504484428443
28.0,30.1,29.05,28.0,30.1,36,31.340695452695304
30.7,34.0,32.35,30.7,34.0,37,31.464111128481974
30.5,32.2,31.35,30.5,32.2,38,31.585766181327177
30.7,33.0,31.85,30.7,33.0,39,31.705675229728357
30.3,31.9,31.1,30.3,31.9,40,31.823852841141644
31.1,31.9,31.5,31.1,31.9,41,31.940313531981886
31.5,32.5,32.0,31.5,32.5,42,32.05507176762262
32.9,31.4,32.15,31.4,32.9,43,32.1681419623961
34.2,33.6,33.900000000000006,33.6,34.2,44,32.27953847959326
33.8,32.5,33.15,32.5,33.8,45,32.38927563146376
33.7,33.6,33.650000000000006,33.6,33.7,46,32.497367679215955
33.7,32.2,32.95,32.2,33.7,47,32.6038288330169
31.8,32.6,32.2,31.8,32.6,48,32.708673251992344
32.6,32.8,32.7,32.6,32.8,49,32.81191504422676
34.0,32.4,33.2,32.4,34.0,50,32.91356826676329
36.4,33.3,34.849999999999994,33.3,36.4,51,33.01364692560383
29.2,30.2,29.7,29.2,30.2,52,33.11216497570892
31.1,31.2,31.15,31.1,31.2,53,33.20913632099785
32.9,32.7,32.8,32.7,32.9,54,33.304574814348584
32.5,31.4,31.95,31.4,32.5,55,33.3984942575978
32.9,31.6,32.25,31.6,32.9,56,33.490908401540864
33.9,33.5,33.7,33.5,33.9,57,33.58183094593188
34.3,33.4,33.849999999999994,33.4,34.3,58,33.67127553948361
29.8,30.5,30.15,29.8,30.5,59,33.75925577986755
26.6,28.0,27.3,26.6,28.0,60,33.84578521371388
29.1,30.5,29.8,29.1,30.5,61,33.9308773366115
28.3,29.6,28.950000000000003,28.3,29.6,62,34.014545593108004
34.4,33.4,33.9,33.4,34.4,63,34.09680337670967
35.1,34.0,34.55,34.0,35.1,64,34.17766402988152
27.1,29.2,28.15,27.1,29.2,65,34.25714084404724
33.6,31.8,32.7,31.8,33.6,66,34.33524705958923
30.7,31.9,31.299999999999997,30.7,31.9,67,34.4119958658486
29.6,31.0,30.3,29.6,31.0,68,34.487400401125164
33.1,29.8,31.450000000000003,29.8,33.1,69,34.56147375267743
32.2,32.2,32.2,32.2,32.2,70,34.6342289567226
34.0,32.8,33.4,32.8,34.0,71,34.705678998436596
33.9,33.7,33.8,33.7,33.9,72,34.77583681195404
36.1,32.5,34.3,32.5,36.1,73,34.844715280368256
33.1,32.7,32.900000000000006,32.7,33.1,74,34.912327235731254
35.1,34.6,34.85,34.6,35.1,75,34.978685459053764
35.6,31.2,33.4,31.2,35.6,76,35.04380268030522
31.0,27.5,29.25,27.5,31.0,77,35.10769157841375
35.7,35.9,35.8,35.7,35.9,78,35.17036478126618
33.8,36.5,35.15,33.8,36.5,79,35.23183486570805
31.9,34.6,33.25,31.9,34.6,80,35.292114357543596
37.2,37.0,37.1,37.0,37.2,81,35.35121573153577
37.4,37.8,37.599999999999994,37.4,37.8,82,35.4091514114062
36.1,36.6,36.35,36.1,36.6,83,35.46593376983523
36.4,35.4,35.9,35.4,36.4,84,35.521575128461926
36.5,37.2,36.85,36.5,37.2,85,35.57608775788402
37.6,37.2,37.400000000000006,37.2,37.6,86,35.629483877657975
33.5,34.1,33.8,33.5,34.1,87,35.68177565629894
36.7,36.6,36.650000000000006,36.6,36.7,88,35.73297521128078
37.8,35.3,36.55,35.3,37.8,89,35.78309460903605
31.8,36.7,34.25,31.8,36.7,90,35.83214586495601
35.5,35.9,35.7,35.5,35.9,91,35.880140943390636
34.9,35.3,35.099999999999994,34.9,35.3,92,35.92709175764858
36.3,36.8,36.55,36.3,36.8,93,35.97301016999723
38.4,37.9,38.15,37.9,38.4,94,36.01790799166265
38.1,37.8,37.95,37.8,38.1,95,36.06179698282961
37.4,36.6,37.0,36.6,37.4,96,36.1046888526416
37.3,37.6,37.45,37.3,37.6,97,36.146595259200794
39.0,37.8,38.4,37.8,39.0,98,36.187527809568074
37.3,36.1,36.7,36.1,37.3,99,36.22749805976302
38.8,37.3,38.05,37.3,38.8,100,36.26651751476393
38.3,36.8,37.55,36.8,38.3,101,36.30459762850779
38.8,36.7,37.75,36.7,38.8,102,36.341749803890295
34.8,33.3,34.05,33.3,34.8,103,36.37798539276584
38.2,37.8,38.0,37.8,38.2,104,36.41331569594752
38.5,38.5,38.5,38.5,38.5,105,36.44775196320713
32.9,35.2,34.05,32.9,35.2,106,36.481305393275186
37.6,38.5,38.05,37.6,38.5,107,36.513987133840885
37.3,38.7,38.0,37.3,38.7,108,36.545808281552134
37.8,38.5,38.15,37.8,38.5,109,36.57677988201554
36.9,37.6,37.25,36.9,37.6,110,36.60691292979643
39.1,39.1,39.1,39.1,39.1,111,36.63621836841881
37.3,37.1,37.2,37.1,37.3,112,36.6647070903654
38.1,38.8,38.45,38.1,38.8,113,36.69238993707761
36.5,35.6,36.05,35.6,36.5,114,36.71927769895558
37.8,38.1,37.95,37.8,38.1,115,36.74538111535812
37.1,38.0,37.55,37.1,38.0,116,36.77071087460276
36.4,38.3,37.349999999999994,36.4,38.3,117,36.795277613965744
37.1,33.7,35.400000000000006,33.7,37.1,118,36.819091919681995
36.3,36.1,36.2,36.1,36.3,119,36.842164326945145
37.5,37.2,37.35,37.2,37.5,120,36.864505319907536
37.9,38.5,38.2,37.9,38.5,121,36.88612533168021
38.1,37.3,37.7,37.3,38.1,122,36.907034744332904
37.3,38.3,37.8,37.3,38.3,123,36.92724388889407
36.4,36.6,36.5,36.4,36.6,124,36.94676304535085
37.1,36.4,36.75,36.4,37.1,125,36.9656024426491
38.7,39.1,38.900000000000006,38.7,39.1,126,36.983772258693364
39.1,35.9,37.5,35.9,39.1,127,37.001282620346906
37.4,38.6,38.0,37.4,38.6,128,37.01814360343168
34.1,35.7,34.900000000000006,34.1,35.7,129,37.03436523272834
37.6,39.2,38.400000000000006,37.6,39.2,130,37.049957481976264
39.0,38.7,38.85,38.7,39.0,131,37.06493027387351
38.1,39.0,38.55,38.1,39.0,132,37.079293480076835
38.8,39.1,38.95,38.8,39.1,133,37.09305692120172
35.7,36.6,36.150000000000006,35.7,36.6,134,37.10623036682234
35.7,35.4,35.55,35.4,35.7,135,37.11882353547156
33.4,33.5,33.45,33.4,33.5,136,37.13084609464097
30.4,33.7,32.05,30.4,33.7,137,37.142307660780844
32.5,32.0,32.25,32.0,32.5,138,37.15321779930016
38.2,37.5,37.85,37.5,38.2,139,37.16358602456661
37.3,39.2,38.25,37.3,39.2,140,37.17342179990658
35.8,34.5,35.15,34.5,35.8,141,37.18273453760516
34.3,35.7,35.0,34.3,35.7,142,37.19153359890614
30.0,28.5,29.25,28.5,30.0,143,37.19982829401202
35.6,35.3,35.45,35.3,35.6,144,37.207627882084
33.7,35.4,34.55,33.7,35.4,145,37.214941571241965
35.0,37.3,36.15,35.0,37.3,146,37.221778518564534
36.7,39.3,38.0,36.7,39.3,147,37.22814783008901
37.1,40.2,38.650000000000006,37.1,40.2,148,37.234058560811384
36.3,38.8,37.55,36.3,38.8,149,37.23951971468639
37.0,40.5,38.75,37.0,40.5,150,37.24454024462743
36.0,37.4,36.7,36.0,37.4,151,37.24912905250662
36.0,38.8,37.4,36.0,38.8,152,37.25329498915477
36.1,37.2,36.650000000000006,36.1,37.2,153,37.257046854361406
36.1,38.9,37.5,36.1,38.9,154,37.260393396874754
35.8,34.5,35.15,34.5,35.8,155,37.26334331440174
36.6,39.3,37.95,36.6,39.3,156,37.26590525360798
32.5,35.4,33.95,32.5,35.4,157,37.26808781011782
37.0,38.8,37.9,37.0,38.8,158,37.26989952851429
36.6,38.4,37.5,36.6,38.4,159,37.271348902339106
33.3,35.3,34.3,33.3,35.3,160,37.27244437409273
35.0,38.6,36.8,35.0,38.6,161,37.27319433523429
35.7,39.0,37.35,35.7,39.0,162,37.27360712618162
36.4,39.3,37.849999999999994,36.4,39.3,163,37.273691036311284
35.8,38.8,37.3,35.8,38.8,164,37.27345430395852
36.7,38.2,37.45,36.7,38.2,165,37.272905116417284
36.3,38.5,37.4,36.3,38.5,166,37.27205160994022
37.7,39.0,38.35,37.7,39.0,167,37.27090186973869
37.5,40.7,39.1,37.5,40.7,168,37.26946392998274
36.3,38.9,37.599999999999994,36.3,38.9,169,37.267745773801146
34.8,37.9,36.349999999999994,34.8,37.9,170,37.265755333281355
37.6,39.8,38.7,37.6,39.8,171,37.26350048946955
35.8,38.3,37.05,35.8,38.3,172,37.260989072370585
36.4,37.2,36.8,36.4,37.2,173,37.25822886094803
36.7,38.5,37.6,36.7,38.5,174,37.25522758312417
36.6,38.7,37.650000000000006,36.6,38.7,175,37.251992915779965
36.3,39.9,38.099999999999994,36.3,39.9,176,37.248532484755096
35.5,38.7,37.1,35.5,38.7,177,37.244853864847954
36.3,38.5,37.4,36.3,38.5,178,37.24096457981561
36.4,38.8,37.599999999999994,36.4,38.8,179,37.23687210237385
37.1,40.1,38.6,37.1,40.1,180,37.23258385419717
36.1,38.6,37.35,36.1,38.6,181,37.228107205918754
36.3,39.9,38.099999999999994,36.3,39.9,182,37.223449477130494
37.1,39.9,38.5,37.1,39.9,183,37.218617936382984
38.1,40.0,39.05,38.1,40.0,184,37.21361980118553
37.6,40.2,38.900000000000006,37.6,40.2,185,37.20846223800612
37.5,39.4,38.45,37.5,39.4,186,37.20315236227146
37.5,40.2,38.85,37.5,40.2,187,37.19769723836696
34.0,36.0,35.0,34.0,36.0,188,37.192103879636726
34.2,36.5,35.35,34.2,36.5,189,37.18637924838357
37.2,39.6,38.400000000000006,37.2,39.6,190,37.180530255868995
37.2,39.1,38.150000000000006,37.2,39.1,191,37.17456376231322
36.6,39.1,37.85,36.6,39.1,192,37.16848657689517
36.1,39.0,37.55,36.1,39.0,193,37.16230545775246
36.2,38.7,37.45,36.2,38.7,194,37.156027111981416
35.5,38.3,36.9,35.5,38.3,195,37.14965819563705
34.8,38.4,36.599999999999994,34.8,38.4,196,37.143205313733105
35.3,39.7,37.5,35.3,39.7,197,37.13667502024201
36.1,39.5,37.8,36.1,39.5,198,37.130073818094885
36.0,39.8,37.9,36.0,39.8,199,37.12340815918157
35.7,39.9,37.8,35.7,39.9,200,37.11668444435061
35.5,38.8,37.15,35.5,38.8,201,37.109909023409244
35.6,38.1,36.85,35.6,38.1,202,37.103088195123405
36.6,40.1,38.35,36.6,40.1,203,37.09622820721774
35.7,39.9,37.8,35.7,39.9,204,37.089335256375605
37.0,40.4,38.7,37.0,40.4,205,37.08241548823904
36.8,44.5,40.65,36.8,44.5,206,37.07547499740881
35.5,42.4,38.95,35.5,42.4,207,37.06851982744436
36.3,40.7,38.5,36.3,40.7,208,37.06155597086385
36.1,40.8,38.45,36.1,40.8,209,37.05458936914414
35.6,43.3,39.45,35.6,43.3,210,37.04762591272079
37.2,44.3,40.75,37.2,44.3,211,37.04067144098807
36.1,40.4,38.25,36.1,40.4,212,37.03373174229894
36.9,41.0,38.95,36.9,41.0,213,37.02681255396508
37.2,40.9,39.05,37.2,40.9,214,37.01991956225685
37.1,41.6,39.35,37.1,41.6,215,37.013058402403345
36.4,41.1,38.75,36.4,41.1,216,37.00623465859232
33.2,36.7,34.95,33.2,36.7,217,36.99945386397027
37.5,41.1,39.3,37.5,41.1,218,36.99272150064236
37.0,41.4,39.2,37.0,41.4,219,36.9860429996725
36.5,40.4,38.45,36.5,40.4,220,36.97942374108326
37.1,40.6,38.85,37.1,40.6,221,36.97286905385593
37.9,41.5,39.7,37.9,41.5,222,36.96638421593051
37.2,40.8,39.0,37.2,40.8,223,36.9599744542057
34.7,38.4,36.55,34.7,38.4,224,36.95364494453888
37.5,41.6,39.55,37.5,41.6,225,36.94740081174616
35.9,40.1,38.0,35.9,40.1,226,36.94124712960234
37.7,40.9,39.3,37.7,40.9,227,36.93518892084093
35.9,39.1,37.5,35.9,39.1,228,36.92923115715413
37.9,42.2,40.05,37.9,42.2,229,36.92337875919286
35.6,38.4,37.0,35.6,38.4,230,36.917636596566716
36.9,40.7,38.8,36.9,40.7,231,36.91200948784403
33.1,37.7,35.400000000000006,33.1,37.7,232,36.90650220055181
37.3,41.1,39.2,37.3,41.1,233,36.90111945117578
37.9,41.2,39.55,37.9,41.2,234,36.89586590516036
37.2,41.8,39.5,37.2,41.8,235,36.89074617690868
38.2,41.8,40.0,38.2,41.8,236,36.88576482978256
37.3,40.4,38.849999999999994,37.3,40.4,237,36.88092637610253
38.7,42.2,40.45,38.7,42.2,238,36.87623527714783
39.1,41.5,40.3,39.1,41.5,239,36.87169594315638
38.6,41.8,40.2,38.6,41.8,240,36.86731273332484
37.8,40.9,39.349999999999994,37.8,40.9,241,36.863089955808526
37.5,40.5,39.0,37.5,40.5,242,36.8590318677215
37.9,41.1,39.5,37.9,41.1,243,36.8551426751365
37.5,40.8,39.15,37.5,40.8,244,36.85142653308497
33.8,37.7,35.75,33.8,37.7,245,36.84788754555706
37.1,39.7,38.400000000000006,37.1,39.7,246,36.84452976550162
32.8,38.2,35.5,32.8,38.2,247,36.841357194826216
35.7,37.9,36.8,35.7,37.9,248,36.83837378439709
35.8,39.2,37.5,35.8,39.2,249,36.83558343403922
34.3,37.5,35.9,34.3,37.5,250,36.832989992536255
35.4,38.5,36.95,35.4,38.5,251,36.830597257630565
30.7,36.9,33.8,30.7,36.9,252,36.82840897602321
31.2,36.0,33.6,31.2,36.0,253,36.82642884337397
32.2,36.9,34.55,32.2,36.9,254,36.82466050430131
33.4,38.6,36.0,33.4,38.6,255,36.82310755238242
32.8,38.0,35.4,32.8,38.0,256,36.82177353015315
33.0,37.5,35.25,33.0,37.5,257,36.8206619291081
32.0,36.6,34.3,32.0,36.6,258,36.81977618970055
34.5,39.0,36.75,34.5,39.0,259,36.81911970134248
36.5,39.3,37.9,36.5,39.3,260,36.81869580240458
36.9,40.2,38.55,36.9,40.2,261,36.81850778021624
36.8,38.4,37.599999999999994,36.8,38.4,262,36.81855887106555
36.5,39.6,38.05,36.5,39.6,263,36.81885226019931
37.0,38.2,37.6,37.0,38.2,264,36.81939108182301
37.3,38.7,38.0,37.3,38.7,265,36.82017841910085
36.5,39.2,37.85,36.5,39.2,266,36.82121730415574
36.6,39.3,37.95,36.6,39.3,267,36.82251071806928
35.8,39.9,37.849999999999994,35.8,39.9,268,36.824061590881776
37.5,39.9,38.7,37.5,39.9,269,36.82587280159225
36.7,39.5,38.1,36.7,39.5,270,36.82794717815839
35.2,33.8,34.5,33.8,35.2,271,36.83028749749663
36.2,35.8,36.0,35.8,36.2,272,36.83289648548208
36.1,35.5,35.8,35.5,36.1,273,36.83577681694857
37.1,36.5,36.8,36.5,37.1,274,36.83893111568861
37.7,37.1,37.400000000000006,37.1,37.7,275,36.84236195445342
37.4,36.5,36.95,36.5,37.4,276,36.846071854952946
36.1,35.5,35.8,35.5,36.1,277,36.850063287855804
37.8,36.8,37.3,36.8,37.8,278,36.85433867278933
36.4,35.6,36.0,35.6,36.4,279,36.85890037833956
36.9,36.2,36.55,36.2,36.9,280,36.863750722051236
36.7,35.5,36.1,35.5,36.7,281,36.86889197042778
37.6,36.9,37.25,36.9,37.6,282,36.874326338931354
38.1,37.3,37.7,37.3,38.1,283,36.88005599198279
37.1,36.6,36.85,36.6,37.1,284,36.88608304296165
37.3,36.5,36.9,36.5,37.3,285,36.89240955420617
37.6,36.5,37.05,36.5,37.6,286,36.8990375370133
37.3,36.5,36.9,36.5,37.3,287,36.905968951638705
38.5,37.5,38.0,37.5,38.5,288,36.91320570729674
38.3,37.5,37.9,37.5,38.3,289,36.92074966216046
36.1,35.0,35.55,35.0,36.1,290,36.92860262336163
38.9,37.7,38.3,37.7,38.9,291,36.936766346990716
38.7,37.2,37.95,37.2,38.7,292,36.945242538096885
37.5,36.6,37.05,36.6,37.5,293,36.954032850688
37.8,36.9,37.349999999999994,36.9,37.8,294,36.96313888773064
37.5,37.0,37.25,37.0,37.5,295,36.97256220115008
38.2,36.9,37.55,36.9,38.2,296,36.9823042918303
38.0,37.7,37.85,37.7,38.0,297,36.992366609613974
37.9,37.5,37.7,37.5,37.9,298,37.002750553302484
37.3,36.7,37.0,36.7,37.3,299,37.01345747065592
36.6,36.4,36.5,36.4,36.6,300,37.02448865839306
37.4,37.3,37.349999999999994,37.3,37.4,301,37.0358453621914
36.5,36.4,36.45,36.4,36.5,302,37.04752877668714
36.8,36.6,36.7,36.6,36.8,303,37.05954004547516
36.9,37.2,37.05,36.9,37.2,304,37.07188026110906
36.1,36.1,36.1,36.1,36.1,305,37.084550465101145
37.0,37.0,37.0,37.0,37.0,306,37.097551647922415
37.3,37.2,37.25,37.2,37.3,307,37.11088474900258
36.7,37.2,36.95,36.7,37.2,308,37.12455065673004
35.8,35.9,35.849999999999994,35.8,35.9,309,37.1385502084519
35.9,36.0,35.95,35.9,36.0,310,37.15288419047399
36.6,37.0,36.8,36.6,37.0,311,37.167553338060806
31.9,33.1,32.5,31.9,33.1,312,37.18255833543557
36.1,35.7,35.900000000000006,35.7,36.1,313,37.19789981578021
36.0,35.8,35.9,35.8,36.0,314,37.21357836123534
36.0,36.4,36.2,36.0,36.4,315,37.22959450290029
36.7,36.7,36.7,36.7,36.7,316,37.245948720833084
36.3,36.1,36.2,36.1,36.3,317,37.26264144405045
35.0,34.0,34.5,34.0,35.0,318,37.279673050527826
37.1,37.1,37.1,37.1,37.1,319,37.29704386719934
32.4,32.4,32.4,32.4,32.4,320,37.31475416995783
33.0,33.4,33.2,33.0,33.4,321,37.332804183654844
31.4,31.7,31.549999999999997,31.4,31.7,322,37.35119408210061
32.7,33.2,32.95,32.7,33.2,323,37.36992398806409
33.7,34.2,33.95,33.7,34.2,324,37.38899397327291
33.5,34.0,33.75,33.5,34.0,325,37.40840405841344
33.2,33.1,33.150000000000006,33.1,33.2,326,37.42815421313072
33.2,33.3,33.25,33.2,33.3,327,37.4482443560285
33.0,33.0,33.0,33.0,33.0,328,37.468674354669254
33.9,33.5,33.7,33.5,33.9,329,37.48944402557413
34.0,34.3,34.15,34.0,34.3,330,37.510553134222995
33.9,33.7,33.8,33.7,33.9,331,37.53200139505441
35.1,34.7,34.900000000000006,34.7,35.1,332,37.55378847146564
35.6,35.1,35.35,35.1,35.6,333,37.575913975812654
35.1,34.4,34.75,34.4,35.1,334,37.59837746941014
36.5,34.9,35.7,34.9,36.5,335,37.621178462531454
31.6,32.8,32.2,31.6,32.8,336,37.64431641440868
32.1,31.9,32.0,31.9,32.1,337,37.66779073323259
35.7,34.1,34.900000000000006,34.1,35.7,338,37.69160077615269
34.3,34.4,34.349999999999994,34.3,34.4,339,37.715745849277134
34.1,34.8,34.45,34.1,34.8,340,37.74022520767283
34.7,34.5,34.6,34.5,34.7,341,37.76503805536536
35.3,33.7,34.5,33.7,35.3,342,37.79018354533901
34.9,34.8,34.849999999999994,34.8,34.9,343,37.815660779536785
33.9,34.6,34.25,33.9,34.6,344,37.841468808860384
34.9,35.0,34.95,34.9,35.0,345,37.8676066331702
34.6,34.9,34.75,34.6,34.9,346,37.89407320128532
35.4,35.9,35.65,35.4,35.9,347,37.92086741098358
36.2,36.8,36.5,36.2,36.8,348,37.94798810900147
35.8,36.5,36.15,35.8,36.5,349,37.975434091034195
35.3,35.2,35.25,35.2,35.3,350,38.00320410173568
36.5,36.4,36.45,36.4,36.5,351,38.03129683471853
36.6,36.8,36.7,36.6,36.8,352,38.05971093255406
37.0,37.0,37.0,37.0,37.0,353,38.0884449867723
37.1,36.8,36.95,36.8,37.1,354,38.117497537861965
35.9,36.8,36.349999999999994,35.9,36.8,355,38.14686707527048
36.7,36.5,36.6,36.5,36.7,356,38.17655203740397
35.6,35.7,35.650000000000006,35.6,35.7,357,38.206550811627274
37.1,37.6,37.35,37.1,37.6,358,38.23686173426391
36.5,36.7,36.6,36.5,36.7,359,38.26748309059612
37.8,38.0,37.9,37.8,38.0,360,38.29841311486485
36.0,36.5,36.25,36.0,36.5,361,38.32964999026972
38.5,38.9,38.7,38.5,38.9,362,38.361191848969085
37.8,39.4,38.599999999999994,37.8,39.4,363,38.393036772079995
34.3,34.5,34.4,34.3,34.5,364,38.42518278967818
37.8,36.6,37.2,36.6,37.8,365,38.4576278807981
39.2,38.4,38.8,38.4,39.2,366,38.490369973432905
40.3,38.1,39.2,38.1,40.3,367,38.52340694453445
40.1,39.8,39.95,39.8,40.1,368,38.55673662001329
39.8,38.7,39.25,38.7,39.8,369,38.59035677473869
40.2,40.1,40.150000000000006,40.1,40.2,370,38.6242651325386
40.2,39.9,40.05,39.9,40.2,371,38.65845936619971
40.0,40.0,40.0,40.0,40.0,372,38.69293709746736
39.1,40.3,39.7,39.1,40.3,373,38.72769589704562
38.5,39.5,39.0,38.5,39.5,374,38.76273328459728
39.0,40.5,39.75,39.0,40.5,375,38.798046728743806
39.4,40.8,40.099999999999994,39.4,40.8,376,38.833633647065376
38.4,40.7,39.55,38.4,40.7,377,38.86949140610086
39.9,41.6,40.75,39.9,41.6,378,38.90561732134786
39.5,40.5,40.0,39.5,40.5,379,38.94200865726264
39.6,40.3,39.95,39.6,40.3,380,38.9786626272602
37.6,38.9,38.25,37.6,38.9,381,39.01557639371422
40.7,41.5,41.1,40.7,41.5,382,39.0527470679571
40.9,42.1,41.5,40.9,42.1,383,39.09017171027993
41.5,42.1,41.8,41.5,42.1,384,39.12784732993251
41.6,42.3,41.95,41.6,42.3,385,39.16577088512333
42.0,41.4,41.7,41.4,42.0,386,39.20393928301961
41.1,41.1,41.1,41.1,41.1,387,39.24234937974724
40.1,39.1,39.6,39.1,40.1,388,39.28099798039083
41.1,40.9,41.0,40.9,41.1,389,39.31988183899369
38.2,38.0,38.1,38.0,38.2,390,39.35899765855783
40.2,39.4,39.8,39.4,40.2,391,39.39834209104397
40.5,40.3,40.4,40.3,40.5,392,39.43791173737152
42.6,42.1,42.35,42.1,42.6,393,39.47770314741861
36.3,36.5,36.4,36.3,36.5,394,39.51771282002205
42.3,42.2,42.25,42.2,42.3,395,39.55793720297737
41.7,42.0,41.85,41.7,42.0,396,39.5983726930388
42.1,42.2,42.150000000000006,42.1,42.2,397,39.63901563591926
41.0,40.8,40.9,40.8,41.0,398,39.67986232629039
41.9,42.1,42.0,41.9,42.1,399,39.720909007782524
40.8,41.0,40.9,40.8,41.0,400,39.762151872984695
42.0,41.6,41.8,41.6,42.0,401,39.80358706344464
42.1,42.0,42.05,42.0,42.1,402,39.84521066966881
41.2,41.9,41.55,41.2,41.9,403,39.887018731122346
41.1,41.5,41.3,41.1,41.5,404,39.92900723622909
42.0,41.7,41.85,41.7,42.0,405,39.97117212237159
41.7,41.9,41.8,41.7,41.9,406,40.01350927589111
42.1,41.8,41.95,41.8,42.1,407,40.056014532087595
40.6,41.2,40.900000000000006,40.6,41.2,408,40.098683675219704
42.0,42.3,42.15,42.0,42.3,409,40.1415124385048
40.8,40.7,40.75,40.7,40.8,410,40.18449650411893
41.5,41.7,41.6,41.5,41.7,411,40.227631503196875
41.9,41.5,41.7,41.5,41.9,412,40.2709130158321
41.7,41.7,41.7,41.7,41.7,413,40.314336571076765
43.6,43.6,43.6,43.6,43.6,414,40.35789764694175
43.5,43.8,43.65,43.5,43.8,415,40.40159167039663
43.7,43.7,43.7,43.7,43.7,416,40.44541401736968
42.0,41.9,41.95,41.9,42.0,417,40.489360012747866
42.3,42.1,42.2,42.1,42.3,418,40.533424930376896
43.0,43.0,43.0,43.0,43.0,419,40.57760399306113
43.9,44.1,44.0,43.9,44.1,420,40.62189237256367
42.4,42.7,42.55,42.4,42.7,421,40.6662851896063
44.5,44.9,44.7,44.5,44.9,422,40.71077751386951
43.3,43.2,43.25,43.2,43.3,423,40.7553643639925
44.3,44.4,44.349999999999994,44.3,44.4,424,40.80004070757316
44.6,44.8,44.7,44.6,44.8,425,40.84480146116809
43.7,43.5,43.6,43.5,43.7,426,40.8896414902926
43.6,43.3,43.45,43.3,43.6,427,40.934555609420684
43.6,44.5,44.05,43.6,44.5,428,40.979538581985054
43.8,43.3,43.55,43.3,43.8,429,41.024585120377125
44.2,43.9,44.05,43.9,44.2,430,41.06968988594699
43.3,43.2,43.25,43.2,43.3,431,41.11484748900349
43.8,44.1,43.95,43.8,44.1,432,41.160052488814124
44.0,44.2,44.1,44.0,44.2,433,41.20529939360511
42.9,43.3,43.099999999999994,42.9,43.3,434,41.25058266056138
39.7,40.0,39.85,39.7,40.0,435,41.29589669582655
41.5,41.6,41.55,41.5,41.6,436,41.34123585450295
42.3,42.0,42.15,42.0,42.3,437,41.386594440651606
40.9,40.5,40.7,40.5,40.9,438,41.431966707292254
42.6,42.6,42.6,42.6,42.6,439,41.47734685640333
43.7,43.8,43.75,43.7,43.8,440,41.522729038921966
44.5,44.9,44.7,44.5,44.9,441,41.568107354744
41.1,41.3,41.2,41.1,41.3,442,41.61347585272399
39.8,40.0,39.9,39.8,40.0,443,41.65882853067515
41.7,41.1,41.400000000000006,41.1,41.7,444,41.704159335369454
40.1,38.8,39.45,38.8,40.1,445,41.74946216253754
42.8,42.0,42.4,42.0,42.8,446,41.79473085686876
42.9,42.3,42.599999999999994,42.3,42.9,447,41.83995921201117
42.1,42.3,42.2,42.1,42.3,448,41.88514097057153
43.8,43.1,43.45,43.1,43.8,449,41.93026982411529
43.4,42.6,43.0,42.6,43.4,450,41.975339413166616
43.7,42.8,43.25,42.8,43.7,451,42.02034332720838
45.1,44.6,44.85,44.6,45.1,452,42.06527510468213
45.2,44.7,44.95,44.7,45.2,453,42.11012823298816
42.2,38.4,40.3,38.4,42.2,454,42.15489614848542
40.3,40.0,40.15,40.0,40.3,455,42.1995722364916
39.2,38.0,38.6,38.0,39.2,456,42.24414983128306
39.0,38.1,38.55,38.1,39.0,457,42.2886222160949
37.9,36.5,37.2,36.5,37.9,458,42.332982623120884
42.7,42.1,42.400000000000006,42.1,42.7,459,42.3772242335135
43.8,42.7,43.25,42.7,43.8,460,42.42134017738395
42.1,41.1,41.6,41.1,42.1,461,42.4653235338021
43.7,43.1,43.400000000000006,43.1,43.7,462,42.50916733079655
43.3,42.3,42.8,42.3,43.3,463,42.55286454535461
39.7,39.0,39.35,39.0,39.7,464,42.59640810342225
36.2,35.3,35.75,35.3,36.2,465,42.63979087990419
39.7,38.0,38.85,38.0,39.7,466,42.68300569866382
43.9,40.9,42.4,40.9,43.9,467,42.726045332523256
41.5,40.3,40.9,40.3,41.5,468,42.76890250326329
42.7,41.7,42.2,41.7,42.7,469,42.81156988162344
42.2,41.9,42.05,41.9,42.2,470,42.85404008730191
43.3,43.7,43.5,43.3,43.7,471,42.896305688955636
42.3,41.3,41.8,41.3,42.3,472,42.938359204200204
42.3,41.5,41.9,41.5,42.3,473,42.980193099609956
43.7,41.8,42.75,41.8,43.7,474,43.0217997907179
44.2,42.9,43.55,42.9,44.2,475,43.063171642015774
43.9,42.9,43.4,42.9,43.9,476,43.10430096695399
42.1,41.2,41.650000000000006,41.2,42.1,477,43.145180027941684
40.8,41.0,40.9,40.8,41.0,478,43.18580103634669
40.1,38.7,39.400000000000006,38.7,40.1,479,43.22615615249554
44.4,43.3,43.849999999999994,43.3,44.4,480,43.26623748567347
43.9,42.8,43.349999999999994,42.8,43.9,481,43.30603709412442
44.7,44.3,44.5,44.3,44.7,482,43.34554698505102
42.9,42.1,42.5,42.1,42.9,483,43.38475911461464
43.3,42.2,42.75,42.2,43.3,484,43.42366538793531
44.0,42.1,43.05,42.1,44.0,485,43.46225765909177
44.1,42.8,43.45,42.8,44.1,486,43.50052773112149
43.4,42.2,42.8,42.2,43.4,487,43.53846735602061
43.9,43.0,43.45,43.0,43.9,488,43.576068234744
43.3,41.8,42.55,41.8,43.3,489,43.61332201720521
42.8,41.9,42.349999999999994,41.9,42.8,490,43.65022030227651
43.5,42.5,43.0,42.5,43.5,491,43.68675463778885
44.1,43.1,43.6,43.1,44.1,492,43.72291652053191
44.3,43.2,43.75,43.2,44.3,493,43.75869739625405
44.1,43.3,43.7,43.3,44.1,494,43.79408865966235
44.7,43.4,44.05,43.4,44.7,495,43.82908165442257
44.5,43.8,44.15,43.8,44.5,496,43.863667673159206
44.6,43.0,43.8,43.0,44.6,497,43.89783795745542
43.2,42.2,42.7,42.2,43.2,498,43.93158369785311
43.8,43.5,43.65,43.5,43.8,499,43.96489603385284
44.9,44.7,44.8,44.7,44.9,500,43.997766053913914


==> figs/isr.csv <==
episode,mean_done,stderr_done,upper_done,lower_done,mean_col,stderr_col,upper_col,lower_col
0,0.5555555555555556,0.17568209223157663,0.7312376477871322,0.379873463323979,1.4444444444444444,0.5800170282728083,2.0244614727172525,0.8644274161716361
1,1.2222222222222223,0.2777777777777778,1.5,0.9444444444444445,2.888888888888889,0.7895928001973275,3.678481689086216,2.0992960886915615
2,1.4444444444444444,0.2421610524189263,1.6866054968633708,1.202283392025518,3.6666666666666665,1.2909944487358056,4.957661115402472,2.3756722179308607
3,2.0,0.37267799624996495,2.372677996249965,1.627322003750035,3.0,1.1426091000668406,4.14260910006684,1.8573908999331594
4,2.4444444444444446,0.3379312516832344,2.782375696127679,2.10651319276121,2.2222222222222223,0.4937885787397549,2.7160108009619774,1.7284336434824674
5,2.6666666666666665,0.3333333333333333,3.0,2.333333333333333,2.0,0.8333333333333334,2.8333333333333335,1.1666666666666665
6,3.0,0.40824829046386296,3.408248290463863,2.591751709536137,1.6666666666666667,0.47140452079103173,2.1380711874576983,1.195262145875635
7,3.5555555555555554,0.37679611017362596,3.9323516657291813,3.1787594453819294,2.6666666666666665,0.7071067811865475,3.373773447853214,1.959559885480119
8,4.111111111111111,0.35136418446315326,4.462475295574264,3.7597469266479573,4.777777777777778,1.1876421292462196,5.965419907023997,3.5901356485315583
9,4.666666666666667,0.28867513459481287,4.95534180126148,4.377991532071854,3.4444444444444446,0.9590375834240038,4.403482027868448,2.485406861020441
10,5.222222222222222,0.32394177193585005,5.546163994158072,4.898280450286372,4.555555555555555,1.1317527104146312,5.687308265970186,3.423802845140924
11,5.888888888888889,0.35136418446315326,6.240253073352043,5.537524704425736,3.0,0.8164965809277259,3.816496580927726,2.183503419072274
12,6.444444444444445,0.33793125168323446,6.782375696127679,6.10651319276121,2.7777777777777777,0.9395296958493202,3.717307473627098,1.8382480819284575
13,6.777777777777778,0.32394177193585005,7.101719549713628,6.453836005841928,0.5555555555555556,0.4444444444444445,1.0,0.1111111111111111
14,7.222222222222222,0.32394177193585005,7.546163994158072,6.898280450286372,5.333333333333333,1.3333333333333333,6.666666666666666,4.0
15,7.777777777777778,0.4006168083848877,8.178394586162666,7.37716096939289,3.6666666666666665,1.1547005383792515,4.821367205045918,2.511966128287415
16,8.666666666666666,0.40824829046386296,9.07491495713053,8.258418376202803,3.2222222222222223,0.6186404847588912,3.8408627069811137,2.603581737463331
17,9.333333333333334,0.49999999999999994,9.833333333333334,8.833333333333334,3.2222222222222223,1.5071844406945043,4.729406662916727,1.715037781527718
18,10.11111111111111,0.538631095268481,10.649742206379592,9.572480015842629,4.444444444444445,1.3855515459266583,5.829995990371103,3.0588928985177866
19,10.444444444444445,0.4444444444444445,10.88888888888889,10.0,1.3333333333333333,0.6454972243679028,1.9788305577012362,0.6878361089654305
20,11.0,0.5270462766947299,11.52704627669473,10.47295372330527,2.3333333333333335,0.8660254037844387,3.1993587371177723,1.4673079295488947
21,11.555555555555555,0.5800170282728084,12.135572583828363,10.975538527282747,3.0,1.7159383568311668,4.715938356831167,1.2840616431688332
22,12.11111111111111,0.5638273091717899,12.674938420282901,11.54728380193932,4.111111111111111,1.2069756101333573,5.318086721244468,2.9041355009777536
23,12.88888888888889,0.5386310952684811,13.427519984157371,12.350257793620408,1.1111111111111112,0.3513641844631532,1.4624752955742644,0.759746926647958
24,13.666666666666666,0.5270462766947299,14.193712943361396,13.139620389971936,3.4444444444444446,0.9875771574795099,4.432021601923955,2.456867286964935
25,14.444444444444445,0.4746668747398628,14.919111319184307,13.969777569704583,4.666666666666667,1.8333333333333333,6.5,2.833333333333334
26,14.88888888888889,0.5121969142940493,15.401085803182939,14.37669197459484,1.5555555555555556,0.6034878050666787,2.1590433606222343,0.9520677504888769
27,15.777777777777779,0.5211573066470477,16.298935084424826,15.25662047113073,4.666666666666667,1.0801234497346435,5.746790116401311,3.5865432169320233
28,16.333333333333332,0.5270462766947299,16.860379610028062,15.806287056638602,4.777777777777778,2.504317259907699,7.282095037685476,2.273460517870079
29,17.11111111111111,0.5121969142940493,17.62330802540516,16.598914196817063,3.4444444444444446,1.4917468424552836,4.936191286899728,1.952697601989161
30,17.444444444444443,0.5800170282728083,18.024461472717253,16.864427416171633,1.1111111111111112,0.4547418206595805,1.5658529317706917,0.6563692904515306
31,18.11111111111111,0.6334307917217433,18.744541902832854,17.477680319389368,6.111111111111111,1.7033010796395436,7.814412190750654,4.407810031471567
32,18.88888888888889,0.5879447357921311,19.47683362468102,18.300944153096758,2.111111111111111,0.8240220541217403,2.9351331652328514,1.287089056989371
33,19.333333333333332,0.6009252125773316,19.934258545910662,18.732408120756002,3.7777777777777777,1.4698618394803278,5.2476396172581055,2.30791593829745
34,20.0,0.5527707983925666,20.552770798392565,19.447229201607435,3.5555555555555554,1.4635488747021654,5.019104430257721,2.09200668085339
35,20.555555555555557,0.5800170282728083,21.135572583828367,19.975538527282747,2.4444444444444446,0.7657804862272345,3.210224930671679,1.6786639582172103
36,21.333333333333332,0.5270462766947299,21.860379610028062,20.806287056638602,4.333333333333333,1.1055415967851332,5.438874930118466,3.2277917365482
37,22.0,0.5527707983925666,22.552770798392565,21.447229201607435,2.2222222222222223,0.7027283689263064,2.9249505911485287,1.519493853295916
38,22.88888888888889,0.5638273091717899,23.452716198060678,22.3250615797171,3.4444444444444446,1.6168480234283609,5.061292467872805,1.8275964210160838
39,23.555555555555557,0.6034878050666787,24.159043360622235,22.95206775048888,2.5555555555555554,1.2260042494841061,3.7815598050396613,1.3295513060714492
40,24.11111111111111,0.6334307917217433,24.744541902832854,23.477680319389368,4.111111111111111,1.5041095967423204,5.615220707853431,2.6070015143687906
41,24.666666666666668,0.6666666666666666,25.333333333333336,24.0,1.4444444444444444,0.6260793149769247,2.070523759421369,0.8183651294675197
42,25.22222222222222,0.6826780959691393,25.90490031819136,24.539544126253084,3.888888888888889,1.4572085609560002,5.346097449844889,2.431680327932889
43,25.666666666666668,0.6666666666666666,26.333333333333336,25.0,3.2222222222222223,0.8296213623926709,4.051843584614893,2.3926008598295514
44,26.333333333333332,0.726483157256779,27.059816490590112,25.606850176076552,2.4444444444444446,0.6034878050666787,3.047932249511123,1.840956639377766
45,26.77777777777778,0.759710796176519,27.5374885739543,26.018066981601258,1.3333333333333333,0.8975274678557508,2.230860801189084,0.4358058654775825
46,27.555555555555557,0.7657804862272345,28.321336041782793,26.78977506932832,2.4444444444444446,1.2372809695177827,3.6817254139622273,1.207163474926662
47,28.555555555555557,0.7657804862272345,29.321336041782793,27.78977506932832,2.111111111111111,0.6961091158967593,2.8072202270078703,1.415001995214352
48,29.11111111111111,0.6334307917217432,29.744541902832854,28.477680319389368,1.3333333333333333,0.7637626158259735,2.0970959491593066,0.5695707175073598
49,29.555555555555557,0.7286042804780001,30.284159836033556,28.82695127507756,1.7777777777777777,0.6620208493229437,2.4397986271007213,1.115756928454834
50,30.22222222222222,0.795434503515353,31.017656725737574,29.42678771870687,2.111111111111111,0.6758625033664689,2.78697361447758,1.4352486077446422
51,30.88888888888889,0.8570693678078617,31.745958256696753,30.031819521081026,1.1111111111111112,0.35136418446315326,1.4624752955742644,0.759746926647958
52,31.666666666666668,0.8819171036881969,32.54858377035487,30.784749562978472,3.6666666666666665,1.0671873729054748,4.733854039572141,2.599479293761192
53,32.22222222222222,0.9541980020732037,33.17642022429543,31.268024220149016,3.6666666666666665,1.2909944487358056,4.957661115402472,2.3756722179308607
54,33.0,1.0,34.0,32.0,2.5555555555555554,0.8012336167697754,3.356789172325331,1.7543219387857798
55,33.77777777777778,0.9395296958493201,34.7173074736271,32.838248081928455,3.4444444444444446,0.7474235581707617,4.191868002615206,2.697020886273683
56,34.55555555555556,1.0015420209622192,35.557097576517776,33.55401353459334,2.111111111111111,0.9638528651609707,3.0749639762720817,1.1472582459501406
57,35.44444444444444,0.9734119704408463,36.417856414885286,34.4710324740036,3.4444444444444446,1.17982003231085,4.624264476755295,2.2646244121335943
58,36.0,1.0801234497346435,37.08012344973464,34.91987655026536,6.777777777777778,2.032908273725776,8.810686051503554,4.7448695040520015
59,36.77777777777778,1.1520245196293177,37.92980229740709,35.625753258148464,3.6666666666666665,1.0929064207170003,4.759573087383667,2.573760245949666
60,37.44444444444444,1.0686324478706302,38.51307689231507,36.375811996573816,6.555555555555555,2.8582779932014577,9.413833548757014,3.6972775623540977
61,38.333333333333336,1.0540925533894598,39.387425886722795,37.279240779943876,1.2222222222222223,0.46481112585226425,1.6870333480744866,0.7574110963699581
62,39.333333333333336,1.0540925533894598,40.387425886722795,38.279240779943876,2.6666666666666665,0.7637626158259733,3.4304292824926397,1.9029040508406934
63,40.111111111111114,1.1111111111111112,41.22222222222223,39.0,4.777777777777778,2.6234931006927984,7.4012708784705765,2.1542846770849793
64,40.55555555555556,1.0943175335329005,41.64987308908846,39.461238022022656,6.333333333333333,3.4641016151377553,9.79743494847109,2.8692317181955778
65,41.333333333333336,1.0671873729054748,42.40052070623881,40.26614596042786,1.2222222222222223,0.3643021402390001,1.5865243624612224,0.8579200819832222
66,42.111111111111114,1.072955995323776,43.18406710643489,41.03815511578734,4.0,2.266911751455907,6.266911751455908,1.7330882485440928
67,42.888888888888886,1.0333930687632373,43.922281957652125,41.85549582012565,5.555555555555555,2.4783008914661626,8.033856447021718,3.0772546640893927
68,43.666666666666664,1.1303883305208782,44.797054997187544,42.536278336145784,4.0,1.4433756729740645,5.4433756729740645,2.5566243270259355
69,44.44444444444444,1.1069366025095153,45.551381046953956,43.33750784193493,3.4444444444444446,1.1317527104146314,4.576197154859076,2.312691734029813
70,45.333333333333336,1.1303883305208782,46.463721663854216,44.202945002812456,1.0,0.37267799624996495,1.372677996249965,0.6273220037500351
71,46.333333333333336,1.1303883305208782,47.463721663854216,45.202945002812456,2.111111111111111,0.6549903401417554,2.7661014512528665,1.4561207709693558
72,47.22222222222222,1.0900787150193656,48.31230093724159,46.132143507202855,1.8888888888888888,0.5121969142940493,2.401085803182938,1.3766919745948396
73,48.0,1.1666666666666667,49.166666666666664,46.833333333333336,3.111111111111111,1.388888888888889,4.5,1.722222222222222
74,48.888888888888886,1.171945728318277,50.06083461720716,47.71694316057061,3.2222222222222223,1.88398055086813,5.106202773090352,1.3382416713540923
75,49.77777777777778,1.2108052620946315,50.98858303987241,48.56697251568315,1.3333333333333333,0.6871842709362768,2.0205176042696102,0.6461490623970565
76,50.77777777777778,1.2108052620946315,51.98858303987241,49.56697251568315,1.7777777777777777,0.6826780959691393,2.460455873746917,1.0950996818086383
77,51.666666666666664,1.2360330811826106,52.902699747849276,50.43063358548405,4.444444444444445,2.1480683254645783,6.592512769909023,2.2963761189798664
78,52.333333333333336,1.3540064007726602,53.687339734106,50.979326932560674,2.0,0.7817359599705717,2.7817359599705718,1.2182640400294282
79,53.22222222222222,1.3310165056345487,54.55323872785677,51.89120571658767,1.1111111111111112,0.4843221048378526,1.5954332159489637,0.6267890062732586
80,54.22222222222222,1.3310165056345487,55.55323872785677,52.89120571658767,1.6666666666666667,0.6009252125773316,2.2675918792439984,1.065741454089335
81,55.0,1.3333333333333333,56.333333333333336,53.666666666666664,4.888888888888889,2.7910792637956603,7.67996815268455,2.097809625093229
82,55.888888888888886,1.368742777194991,57.257631666083874,54.5201461116939,2.111111111111111,1.1600340565456166,3.271145167656728,0.9510770545654945
83,56.55555555555556,1.3855515459266583,57.94110710148222,55.1700040096289,3.2222222222222223,1.1152699944380406,4.337492216660263,2.1069522277841815
84,57.22222222222222,1.4218315435633029,58.64405376578552,55.80039067865892,1.8888888888888888,1.0985399962936215,2.9874288851825104,0.7903488925952673
85,58.0,1.4337208778404378,59.433720877840436,56.566279122159564,2.2222222222222223,0.829621362392671,3.0518435846148932,1.3926008598295514
86,58.77777777777778,1.3822061449583032,60.15998392273608,57.395571632819475,1.2222222222222223,0.3643021402390001,1.5865243624612224,0.8579200819832222
87,59.77777777777778,1.3822061449583032,61.15998392273608,58.395571632819475,2.7777777777777777,0.6406979219261553,3.418475699703933,2.1370798558516224
88,60.44444444444444,1.4635488747021654,61.907993319146605,58.98089556974228,2.3333333333333335,1.092906420717,3.4262397540503335,1.2404269126163334
89,61.22222222222222,1.4412357523414274,62.66345797456365,59.780986469880794,3.888888888888889,2.188635067065801,6.07752395595469,1.7002538218230878
90,62.0,1.5092308563562362,63.50923085635624,60.49076914364376,1.3333333333333333,0.7637626158259733,2.0970959491593066,0.56957071750736
91,62.77777777777778,1.5614965913950218,64.3392743691728,61.21628118638276,2.0,0.6009252125773316,2.6009252125773314,1.3990747874226686
92,63.55555555555556,1.5733113620562553,65.12886691761182,61.982244193499305,1.5555555555555556,0.7657804862272345,2.32133604178279,0.7897750693283211
93,64.33333333333333,1.6158932858054431,65.94922661913877,62.71744004752789,3.111111111111111,0.9196080754026029,4.030719186513714,2.191503035708508
94,65.22222222222223,1.664813784863522,66.88703600708575,63.55740843735871,2.2222222222222223,0.9686442096757052,3.1908664318979274,1.2535780125465172
95,66.11111111111111,1.6869140500765532,67.79802516118767,64.42419706103456,1.2222222222222223,0.32394177193585005,1.5461639941580723,0.8982804502863723
96,67.0,1.724013405464767,68.72401340546477,65.27598659453523,0.8888888888888888,0.4547418206595805,1.3436307095484694,0.4341470682293083
97,67.77777777777777,1.7541837115385495,69.53196148931632,66.02359406623923,2.6666666666666665,0.5,3.1666666666666665,2.1666666666666665
98,68.44444444444444,1.7568209223157663,70.20126536676021,66.68762352212867,1.4444444444444444,0.5555555555555556,2.0,0.8888888888888888
99,69.33333333333333,1.8181186857726193,71.15145201910595,67.51521464756071,5.111111111111111,2.030629653610785,7.141740764721895,3.080481457500326
100,70.22222222222223,1.88398055086813,72.10620277309036,68.3382416713541,2.3333333333333335,0.9860132971832692,3.319346630516603,1.3473200361500641
101,71.22222222222223,1.88398055086813,73.10620277309036,69.3382416713541,1.2222222222222223,0.4937885787397549,1.7160108009619772,0.7284336434824674
102,72.11111111111111,1.8741253103814446,73.98523642149256,70.23698580072967,1.4444444444444444,0.5299662230094143,1.9744106674538586,0.9144782214350301
103,72.88888888888889,1.9396766944551214,74.828565583344,70.94921219443377,1.4444444444444444,0.4746668747398628,1.9191113191843072,0.9697775697045816
104,73.88888888888889,1.9396766944551214,75.828565583344,71.94921219443377,1.5555555555555556,0.6034878050666787,2.1590433606222343,0.9520677504888769
105,74.88888888888889,1.9396766944551214,76.828565583344,72.94921219443377,1.5555555555555556,0.4120110270608701,1.9675665826164257,1.1435445284946855
106,75.66666666666667,2.006932429798716,77.67359909646538,73.65973423686796,2.2222222222222223,1.0378634273483003,3.260085649570523,1.184358794873922
107,76.44444444444444,2.0077012221769612,78.4521456666214,74.43674322226748,2.7777777777777777,1.051160440468028,3.8289382182458054,1.7266173373097498
108,77.33333333333333,2.0138409955990957,79.34717432893243,75.31949233773423,2.5555555555555554,1.951574230027811,4.507129785583366,0.6039813255277444
109,78.33333333333333,2.0138409955990957,80.34717432893243,76.31949233773423,3.888888888888889,2.341915434261999,6.230804323150888,1.5469734546268898
110,79.22222222222223,2.0191979828206943,81.24142020504293,77.20302423940153,1.4444444444444444,0.33793125168323446,1.7823756961276789,1.10651319276121
111,80.22222222222223,2.0191979828206943,82.24142020504293,78.20302423940153,4.111111111111111,1.0599324460188286,5.17104355712994,3.051178665092282
112,81.11111111111111,2.030629653610785,83.1417407647219,79.08048145750033,1.1111111111111112,0.4230985058813282,1.5342096169924393,0.688012605229783
113,81.88888888888889,2.0374578689880276,83.92634675787691,79.85143101990086,1.3333333333333333,0.40824829046386296,1.7415816237971962,0.9250850428694704
114,82.55555555555556,2.1220476949760307,84.67760325053159,80.43350786057952,0.7777777777777778,0.2777777777777778,1.0555555555555556,0.5
115,83.55555555555556,2.1220476949760307,85.67760325053159,81.43350786057952,2.3333333333333335,0.7637626158259733,3.0970959491593066,1.5695707175073603
116,84.22222222222223,2.2159634083532365,86.43818563057546,82.006258813869,2.111111111111111,0.9043789220055394,3.0154900331166505,1.2067321891055718
117,85.22222222222223,2.2159634083532365,87.43818563057546,83.006258813869,1.8888888888888888,1.0467468711898207,2.9356357600787097,0.8421420176990682
118,86.11111111111111,2.2201379114097874,88.33124902252091,83.89097319970132,1.0,0.5270462766947299,1.52704627669473,0.4729537233052701
119,87.0,2.242270674512285,89.24227067451228,84.75772932548772,1.2222222222222223,0.6406979219261554,1.8629201441483776,0.5815243002960669
120,87.88888888888889,2.2511999543727566,90.14008884326164,85.63768893451613,0.7777777777777778,0.32394177193585005,1.1017195497136278,0.45383600584192774
121,88.77777777777777,2.2777777777777777,91.05555555555554,86.5,1.3333333333333333,0.5270462766947299,1.8603796100280632,0.8062870566386033
122,89.66666666666667,2.309401076758503,91.97606774342518,87.35726558990817,1.0,0.7637626158259733,1.7637626158259732,0.23623738417402673
123,90.55555555555556,2.3160737317417595,92.87162928729731,88.2394818238138,0.7777777777777778,0.3643021402390001,1.142079918016778,0.4134756375387777
124,91.55555555555556,2.3160737317417595,93.87162928729731,89.2394818238138,2.0,0.6666666666666666,2.6666666666666665,1.3333333333333335
125,92.33333333333333,2.3392781412696997,94.67261147460303,89.99405519206363,3.0,1.6499158227686108,4.649915822768611,1.3500841772313892
126,93.22222222222223,2.3733343736993144,95.59555659592154,90.84888784852292,1.3333333333333333,0.44095855184409843,1.7742918851774316,0.8923747814892349
127,93.88888888888889,2.347838512123938,96.23672740101283,91.54105037676494,1.4444444444444444,0.4444444444444444,1.8888888888888888,1.0
128,94.66666666666667,2.4094720491334933,97.07613871580017,92.25719461753317,1.0,0.5,1.5,0.5
129,95.33333333333333,2.4494897427831783,97.7828230761165,92.88384359055016,1.1111111111111112,0.538631095268481,1.6497422063795921,0.5724800158426302
130,96.11111111111111,2.485761924577455,98.59687303568857,93.62534918653365,1.0,0.6666666666666666,1.6666666666666665,0.33333333333333337
131,96.88888888888889,2.4689428936987747,99.35783178258767,94.4199459951901,0.8888888888888888,0.4230985058813282,1.311987394770217,0.46579038300756065
132,97.66666666666667,2.5055493963954847,100.17221606306215,95.16111727027119,1.5555555555555556,0.5299662230094143,2.08552177856497,1.0255893325461414
133,98.44444444444444,2.506165237475547,100.95060968191999,95.9382792069689,2.111111111111111,0.7895928001973277,2.900703911308439,1.3215183109137834
134,99.33333333333333,2.5221243250702594,101.8554576584036,96.81120900826306,1.5555555555555556,0.37679611017362596,1.9323516657291815,1.1787594453819297
135,100.22222222222223,2.5537433187913785,102.7759655410136,97.66847890343085,1.7777777777777777,0.7412035591181296,2.5189813368959073,1.036574218659648
136,101.0,2.629955639676583,103.62995563967658,98.37004436032342,1.6666666666666667,0.8498365855987974,2.5165032522654642,0.8168300810678694
137,101.88888888888889,2.6689804776587365,104.55786936654762,99.21990841123015,1.3333333333333333,0.7453559924999301,2.0786893258332633,0.5879773408334031
138,102.77777777777777,2.6862705341636857,105.46404831194145,100.09150724361409,0.2222222222222222,0.2222222222222223,0.44444444444444453,-8.326672684688674e-17
139,103.44444444444444,2.754345612497898,106.19879005694234,100.69009883194654,1.2222222222222223,0.8624541497922236,2.084676372014446,0.35976807242999875
140,104.33333333333333,2.793842435706702,107.12717576904004,101.53949089762662,0.6666666666666666,0.3333333333333333,1.0,0.3333333333333333
141,105.33333333333333,2.793842435706702,108.12717576904004,102.53949089762662,1.0,0.47140452079103173,1.4714045207910318,0.5285954792089682
142,106.33333333333333,2.793842435706702,109.12717576904004,103.53949089762662,0.2222222222222222,0.1469861839480328,0.369208406170255,0.0752360382741894
143,107.22222222222223,2.8174938518013257,110.03971607402356,104.4047283704209,2.4444444444444446,1.6168480234283609,4.061292467872805,0.8275964210160838
144,108.11111111111111,2.7711030918533166,110.88221420296443,105.3400080192578,0.6666666666666666,0.23570226039551587,0.9023689270621825,0.43096440627115074
145,108.77777777777777,2.880864924992038,111.65864270276981,105.89691285278573,0.8888888888888888,0.30932024237944566,1.1982091312683345,0.5795686465094432
146,109.55555555555556,2.944444444444444,112.5,106.61111111111111,1.7777777777777777,0.909483641319161,2.687261419096939,0.8682941364586166
147,110.44444444444444,2.9772802237720586,113.4217246682165,107.46716422067239,1.8888888888888888,0.6961091158967593,2.584998004785648,1.1927797729921297
148,111.22222222222223,2.9663753498249985,114.18859757204723,108.25584687239723,1.7777777777777777,1.1152699944380406,2.8930477722158185,0.662507783339737
149,112.22222222222223,2.9663753498249985,115.18859757204723,109.25584687239723,1.0,0.5270462766947299,1.52704627669473,0.4729537233052701
150,113.0,2.9297326385411577,115.92973263854115,110.07026736145885,1.6666666666666667,0.8660254037844387,2.5326920704511053,0.800641262882228
151,113.77777777777777,2.97572483129824,116.75350260907601,110.80205294647953,1.7777777777777777,0.759710796176519,2.5374885739542967,1.0180669816012586
152,114.77777777777777,2.97572483129824,117.75350260907601,111.80205294647953,1.6666666666666667,0.8164965809277259,2.4831632475943928,0.8501700857389408
153,115.44444444444444,2.9772802237720586,118.4217246682165,112.46716422067239,1.0,0.6454972243679028,1.6454972243679027,0.3545027756320972
154,116.22222222222223,3.022038393102033,119.24426061532427,113.20018382912019,0.7777777777777778,0.46481112585226425,1.242588903630042,0.31296665192551354
155,117.0,3.104656001699526,120.10465600169952,113.89534399830048,1.4444444444444444,0.6034878050666787,2.047932249511123,0.8409566393777658
156,117.77777777777777,3.191907204938494,120.96968498271626,114.58587057283928,0.4444444444444444,0.2421610524189263,0.6866054968633707,0.20228339202551812
157,118.66666666666667,3.236081306491266,121.90274797315794,115.4305853601754,0.8888888888888888,0.35136418446315326,1.240253073352042,0.5375247044257356
158,119.33333333333333,3.362373500305336,122.69570683363867,115.97095983302799,0.6666666666666666,0.3333333333333333,1.0,0.3333333333333333
159,120.33333333333333,3.362373500305336,123.69570683363867,116.97095983302799,0.2222222222222222,0.1469861839480328,0.369208406170255,0.0752360382741894
160,121.22222222222223,3.3984382760393608,124.62066049826159,117.82378394618287,0.5555555555555556,0.33793125168323446,0.89348680723879,0.21762430387232112
161,122.11111111111111,3.3806822308047546,125.49179334191587,118.73042888030636,0.5555555555555556,0.2421610524189263,0.7977166079744819,0.3133945031366293
162,123.0,3.4197140881138655,126.41971408811386,119.58028591188614,0.1111111111111111,0.1111111111111111,0.2222222222222222,0.0
163,123.77777777777777,3.48320485320383,127.2609826309816,120.29457292457394,0.7777777777777778,0.46481112585226425,1.242588903630042,0.31296665192551354
164,124.66666666666667,3.527668414752787,128.19433508141947,121.13899825191389,0.1111111111111111,0.1111111111111111,0.2222222222222222,0.0
165,125.44444444444444,3.5750334540435933,129.01947789848805,121.86941099040085,0.7777777777777778,0.4006168083848877,1.1783945861626655,0.37716096939289007
166,126.22222222222223,3.6658248191830265,129.88804704140526,122.5563974030392,0.7777777777777778,0.5719794522770555,1.3497572300548333,0.2057983255007223
167,127.11111111111111,3.5995541562055693,130.71066526731667,123.51155695490554,0.6666666666666666,0.28867513459481287,0.9553418012614795,0.37799153207185376
168,127.88888888888889,3.687231890232249,131.57612077912114,124.20165699865663,0.4444444444444444,0.2421610524189263,0.6866054968633707,0.20228339202551812
169,128.55555555555554,3.822852015297505,132.37840757085306,124.73270354025804,0.3333333333333333,0.23570226039551587,0.5690355937288492,0.09763107293781745
170,129.22222222222223,3.9608422847846736,133.1830645070069,125.26137993743755,1.3333333333333333,0.47140452079103173,1.804737854124365,0.8619288125423015
171,129.77777777777777,3.9748437347962984,133.75262151257408,125.80293404298148,0.5555555555555556,0.2421610524189263,0.7977166079744819,0.3133945031366293
172,130.55555555555554,4.038395965641389,134.59395152119694,126.51715958991416,1.5555555555555556,0.6894263136661586,2.2449818692217143,0.866129241889397
173,131.22222222222223,4.118986450902218,135.34120867312444,127.10323577132002,0.5555555555555556,0.33793125168323446,0.89348680723879,0.21762430387232112
174,131.88888888888889,4.111111111111112,136.0,127.77777777777777,0.5555555555555556,0.4444444444444446,1.0000000000000002,0.111111111111111
175,132.66666666666666,4.149966532662911,136.81663319932957,128.51670013400374,0.8888888888888888,0.3513641844631532,1.240253073352042,0.5375247044257356
176,133.55555555555554,4.1302108875103025,137.68576644306586,129.42534466804523,1.0,0.40824829046386296,1.408248290463863,0.5917517095361371
177,134.22222222222223,4.175915660659141,138.39813788288137,130.04630656156309,0.2222222222222222,0.1469861839480328,0.369208406170255,0.0752360382741894
178,135.11111111111111,4.2145397944511505,139.32565090556227,130.89657131665996,0.6666666666666666,0.23570226039551587,0.9023689270621825,0.43096440627115074
179,135.88888888888889,4.318707511270152,140.20759640015905,131.57018137761872,0.3333333333333333,0.33333333333333326,0.6666666666666665,5.551115123125783e-17
180,136.55555555555554,4.406784892233765,140.9623404477893,132.14877066332178,0.8888888888888888,0.6549903401417553,1.5438792290306442,0.23389854874713356
181,137.44444444444446,4.4600420747614,141.90448651920585,132.98440236968307,0.4444444444444444,0.2421610524189263,0.6866054968633707,0.20228339202551812
182,138.0,4.524623986832743,142.52462398683275,133.47537601316725,0.1111111111111111,0.1111111111111111,0.2222222222222222,0.0
183,138.77777777777777,4.578869880518123,143.35664765829588,134.19890789725966,0.5555555555555556,0.2939723678960657,0.8495279234516213,0.2615831876594899
184,139.44444444444446,4.540286062668761,143.98473050711323,134.9041583817757,0.8888888888888888,0.35136418446315326,1.240253073352042,0.5375247044257356
185,140.22222222222223,4.530077807088042,144.75230002931028,135.69214441513418,1.1111111111111112,0.7718024438583226,1.8829135549694338,0.3393086672527885
186,140.66666666666666,4.6067583203617515,145.27342498702842,136.0599083463049,0.6666666666666666,0.23570226039551587,0.9023689270621825,0.43096440627115074
187,141.33333333333334,4.65772953749404,145.9910628708274,136.6756037958393,0.6666666666666666,0.44095855184409843,1.1076252185107651,0.2257081148225682
188,142.11111111111111,4.679875486367264,146.79098659747837,137.43123562474386,0.4444444444444444,0.2421610524189263,0.6866054968633707,0.20228339202551812
189,142.88888888888889,4.667989230577779,147.55687811946666,138.2208996583111,0.5555555555555556,0.2421610524189263,0.7977166079744819,0.3133945031366293
190,143.77777777777777,4.6481112585226425,148.42588903630042,139.12966651925512,0.4444444444444444,0.17568209223157663,0.620126536676021,0.2687623522128678
191,144.55555555555554,4.711425566025375,149.26698112158093,139.84412998953016,1.4444444444444444,0.7837075544258824,2.228151998870327,0.6607368900185621
192,145.22222222222223,4.760303963735981,149.98252618595822,140.46191825848624,0.8888888888888888,0.6549903401417553,1.5438792290306442,0.23389854874713356
193,146.0,4.8419463487779835,150.84194634877798,141.15805365122202,0.7777777777777778,0.2777777777777778,1.0555555555555556,0.5
194,146.88888888888889,4.8746636477825165,151.7635525366714,142.01422524110637,0.5555555555555556,0.33793125168323446,0.89348680723879,0.21762430387232112
195,147.55555555555554,4.9919688587189475,152.54752441427448,142.5635866968366,0.6666666666666666,0.23570226039551587,0.9023689270621825,0.43096440627115074
196,148.33333333333334,5.013869652163774,153.34720298549712,143.31946368116957,0.3333333333333333,0.16666666666666666,0.5,0.16666666666666666
197,149.22222222222223,5.065618800024386,154.28784102224662,144.15660342219783,0.6666666666666666,0.23570226039551587,0.9023689270621825,0.43096440627115074
198,150.0,5.044248650140519,155.04424865014053,144.95575134985947,0.2222222222222222,0.1469861839480328,0.369208406170255,0.0752360382741894
199,150.66666666666666,5.096294950473552,155.7629616171402,145.5703717161931,0.4444444444444444,0.17568209223157663,0.620126536676021,0.2687623522128678


==> figs/isr_base.csv <==
episode,mean_done,stderr_done,upper_done,lower_done,mean_col,stderr_col,upper_col,lower_col
0,0.375,0.18298126367784995,0.55798126367785,0.19201873632215005,4.375,1.294735218380301,5.669735218380301,3.0802647816196993
1,0.625,0.2630521404045756,0.8880521404045756,0.3619478595954244,4.0,1.9910514092523364,5.991051409252337,2.0089485907476634
2,1.5,0.1889822365046136,1.6889822365046137,1.3110177634953863,4.25,1.8298126367784997,6.0798126367785,2.4201873632215003
3,2.0,0.26726124191242434,2.2672612419124243,1.7327387580875757,3.75,1.319496657279369,5.069496657279369,2.4305033427206313
4,2.625,0.37499999999999994,3.0,2.25,4.75,1.1299494299683124,5.879949429968312,3.6200505700316876
5,3.125,0.3980981573144277,3.5230981573144278,2.7269018426855722,3.0,0.6546536707079771,3.654653670707977,2.345346329292023
6,3.5,0.46291004988627565,3.9629100498862755,3.0370899501137245,6.5,1.1649647450214349,7.664964745021435,5.335035254978565
7,4.125,0.4406772385447523,4.565677238544752,3.6843227614552476,1.875,0.766194212604462,2.641194212604462,1.108805787395538
8,4.625,0.41992771486803027,5.04492771486803,4.20507228513197,1.75,0.5900968443520823,2.3400968443520824,1.1599031556479176
9,5.0,0.3779644730092272,5.377964473009227,4.622035526990773,1.25,0.4531634835874828,1.703163483587483,0.7968365164125172
10,5.25,0.3659625273556999,5.6159625273557,4.8840374726443,4.375,2.103886709334484,6.478886709334484,2.271113290665516
11,5.875,0.479490056503484,6.354490056503484,5.395509943496516,3.25,1.191487665543734,4.441487665543734,2.0585123344562657
12,6.25,0.4909902530309828,6.740990253030983,5.759009746969017,5.0,1.9820624179302295,6.98206241793023,3.0179375820697705
13,7.0,0.5976143046671968,7.5976143046671964,6.4023856953328036,2.625,0.7777600621565202,3.40276006215652,1.8472399378434798
14,7.625,0.625,8.25,7.0,3.75,1.3329612576086802,5.08296125760868,2.4170387423913198
15,8.5,0.5976143046671968,9.097614304667196,7.9023856953328036,4.875,2.1417407806334947,7.016740780633494,2.7332592193665053
16,9.375,0.595743832771867,9.970743832771866,8.779256167228134,2.25,0.8398554297360605,3.0898554297360605,1.4101445702639395
17,9.75,0.6477984695434662,10.397798469543467,9.102201530456533,2.0,0.5669467095138409,2.5669467095138407,1.4330532904861593
18,10.125,0.6664806288043401,10.79148062880434,9.45851937119566,2.375,0.595743832771867,2.970743832771867,1.7792561672281328
19,10.625,0.7777600621565202,11.40276006215652,9.84723993784348,5.375,1.8218661939262795,7.1968661939262795,3.5531338060737205
20,11.25,0.7734431367038469,12.023443136703847,10.476556863296153,5.125,1.6843555359331268,6.809355535933127,3.440644464066873
21,11.75,0.6477984695434662,12.397798469543467,11.102201530456533,4.0,1.4516001023501124,5.451600102350112,2.5483998976498876
22,12.125,0.6664806288043401,12.79148062880434,11.45851937119566,4.0,0.8451542547285165,4.8451542547285165,3.1548457452714835
23,12.875,0.6664806288043401,13.54148062880434,12.20851937119566,2.875,1.2597831446040906,4.134783144604091,1.6152168553959094
24,13.375,0.7055266523263718,14.080526652326371,12.669473347673629,3.25,1.3855117672336301,4.635511767233631,1.8644882327663699
25,13.875,0.7891564212137268,14.664156421213727,13.085843578786273,3.375,0.6797452253812243,4.054745225381224,2.6952547746187756
26,14.625,0.8223984956906752,15.447398495690676,13.802601504309324,5.375,1.6249999999999998,7.0,3.75
27,15.25,0.7734431367038469,16.023443136703847,14.476556863296153,7.625,2.3825069329834667,10.007506932983468,5.242493067016533
28,15.625,0.6529466178136507,16.27794661781365,14.972053382186349,2.625,0.9437293044088436,3.5687293044088437,1.6812706955911563
29,16.0,0.5345224838248487,16.534522483824848,15.46547751617515,4.625,1.4007332263598844,6.025733226359884,3.2242667736401156
30,16.125,0.5805631502503164,16.705563150250317,15.544436849749683,2.125,1.5633926021864846,3.6883926021864846,0.5616073978135154
31,16.625,0.4977628523130841,17.122762852313084,16.127237147686916,4.625,1.7314063235251442,6.356406323525144,2.8935936764748558
32,16.875,0.3980981573144277,17.27309815731443,16.47690184268557,3.125,1.6630168369562586,4.788016836956259,1.4619831630437414
33,17.625,0.3238992347717331,17.948899234771734,17.301100765228266,7.375,2.4344073787503775,9.809407378750377,4.940592621249623
34,18.25,0.4531634835874828,18.70316348358748,17.79683651641252,3.25,1.1299494299683124,4.379949429968312,2.1200505700316876
35,18.75,0.5261042808091512,19.27610428080915,18.22389571919085,3.375,1.0340195494145303,4.409019549414531,2.3409804505854694
36,19.625,0.5649747149841562,20.189974714984157,19.060025285015843,2.25,1.3983408536037065,3.6483408536037065,0.8516591463962935
37,20.25,0.4909902530309828,20.740990253030983,19.759009746969017,3.25,1.4485214136195173,4.698521413619517,1.8014785863804827
38,20.75,0.5900968443520823,21.340096844352082,20.159903155647918,1.5,0.5669467095138409,2.0669467095138407,0.9330532904861591
39,21.125,0.6664806288043401,21.79148062880434,20.45851937119566,5.0,1.690308509457033,6.690308509457033,3.309691490542967
40,21.5,0.6546536707079771,22.154653670707976,20.845346329292024,2.75,0.8608550566567107,3.610855056656711,1.8891449433432892
41,22.0,0.7071067811865475,22.707106781186546,21.292893218813454,3.0,1.1019463300386794,4.101946330038679,1.8980536699613206
42,22.625,0.8223984956906752,23.447398495690674,21.802601504309326,3.25,1.1611263005006327,4.411126300500633,2.0888736994993673
43,23.125,0.9716977043151993,24.0966977043152,22.1533022956848,1.75,0.7961963146288554,2.5461963146288555,0.9538036853711446
44,23.25,1.0307764064044151,24.280776406404414,22.219223593595586,4.0,1.7828548534783835,5.7828548534783835,2.2171451465216165
45,24.125,1.125,25.25,23.0,5.125,1.6084320226321567,6.733432022632156,3.5165679773678433
46,24.375,1.2238332636200313,25.59883326362003,23.15116673637997,2.75,0.8813544770895047,3.6313544770895048,1.8686455229104952
47,24.875,1.328768226591831,26.20376822659183,23.54623177340817,4.75,1.5089021553055433,6.2589021553055435,3.2410978446944565
48,25.125,1.407093001292279,26.532093001292278,23.717906998707722,2.25,0.8183170883849714,3.0683170883849713,1.4316829116150287
49,25.75,1.532388425208924,27.282388425208925,24.217611574791075,3.125,1.3421398160081108,4.46713981600811,1.7828601839918892
50,26.0,1.5698043554168508,27.56980435541685,24.43019564458315,3.0,0.7559289460184544,3.7559289460184546,2.2440710539815454
51,26.375,1.6790462854166432,28.054046285416643,24.695953714583357,4.0,1.2955969390869324,5.295596939086932,2.7044030609130676
52,26.875,1.641400751971141,28.51640075197114,25.23359924802886,4.625,1.5461646096066226,6.171164609606622,3.0788353903933774
53,27.875,1.641400751971141,29.51640075197114,26.23359924802886,3.125,1.3016130102958514,4.426613010295851,1.8233869897041486
54,28.75,1.7294714304004644,30.479471430400466,27.020528569599534,2.25,0.7734431367038469,3.023443136703847,1.4765568632961532
55,29.25,1.8588590970961574,31.108859097096158,27.391140902903842,2.5,1.3363062095621219,3.836306209562122,1.1636937904378781
56,29.625,1.9173782323042798,31.54237823230428,27.70762176769572,0.75,0.411877235523957,1.161877235523957,0.338122764476043
57,30.25,1.8492276379999453,32.099227637999945,28.400772362000055,5.625,2.008353092177056,7.633353092177056,3.616646907822944
58,30.625,1.8606594453119494,32.48565944531195,28.76434055468805,3.5,1.2535663410560174,4.753566341056017,2.2464336589439826
59,31.0,2.0,33.0,29.0,4.5,1.349603116263656,5.849603116263656,3.1503968837363443
60,31.5,2.0,33.5,29.5,1.625,0.5649747149841562,2.189974714984156,1.0600252850158438
61,31.875,1.9497023582368376,33.824702358236834,29.925297641763162,3.375,1.8606594453119494,5.235659445311949,1.5143405546880506
62,32.625,2.0436093769882455,34.66860937698824,30.581390623011753,2.875,0.9342204542520234,3.8092204542520234,1.9407795457479766
63,33.0,2.1213203435596424,35.121320343559645,30.878679656440358,5.0,1.9910514092523364,6.991051409252337,3.0089485907476634
64,33.625,2.1952668240037307,35.82026682400373,31.42973317599627,1.75,0.7499999999999999,2.5,1.0
65,34.125,2.2946949688357274,36.41969496883573,31.830305031164272,2.375,0.9437293044088436,3.3187293044088437,1.4312706955911563
66,34.75,2.2420494451027864,36.992049445102786,32.507950554897214,3.25,1.2356317065718707,4.485631706571871,2.014368293428129
67,35.375,2.33710367151921,37.71210367151921,33.03789632848079,3.5,0.9449111825230679,4.444911182523068,2.555088817476932
68,35.875,2.3787564278120494,38.25375642781205,33.49624357218795,1.75,0.7007648882267351,2.450764888226735,1.0492351117732648
69,36.5,2.49284690951645,38.99284690951645,34.00715309048355,2.75,0.411877235523957,3.161877235523957,2.338122764476043
70,37.125,2.5942071456006968,39.7192071456007,34.5307928543993,2.5,1.2955969390869324,3.7955969390869324,1.2044030609130676
71,37.75,2.6842796320162217,40.43427963201622,35.06572036798378,2.5,1.0522085616183023,3.5522085616183023,1.4477914383816977
72,38.375,2.7962826088525867,41.171282608852586,35.578717391147414,1.25,0.3659625273556999,1.6159625273557,0.8840374726443001
73,39.0,2.8473044897135353,41.84730448971354,36.15269551028646,4.125,1.8558546356251688,5.980854635625169,2.269145364374831
74,39.625,2.884301722873567,42.509301722873566,36.740698277126434,1.625,0.7544510776527716,2.3794510776527718,0.8705489223472284
75,40.25,2.932271182158002,43.182271182158004,37.317728817841996,2.875,1.2017472398850884,4.076747239885089,1.6732527601149116
76,41.0,2.8722813232690143,43.872281323269014,38.127718676730986,3.125,1.1867949034509468,4.311794903450947,1.9382050965490532
77,41.625,2.809025631780529,44.43402563178053,38.81597436821947,4.375,1.7519122205668376,6.126912220566838,2.6230877794331624
78,42.0,2.7124053637210745,44.712405363721075,39.287594636278925,2.25,0.8183170883849714,3.0683170883849713,1.4316829116150287
79,42.625,2.8217111070108807,45.446711107010884,39.803288892989116,5.0,1.2392393980641052,6.239239398064106,3.760760601935895
80,43.125,2.843774528936598,45.9687745289366,40.2812254710634,2.0,1.1019463300386794,3.1019463300386794,0.8980536699613206
81,43.375,2.87810391453421,46.25310391453421,40.49689608546579,1.5,0.6813851438692469,2.181385143869247,0.8186148561307531
82,43.75,2.9685855217594788,46.71858552175948,40.78141447824052,3.625,1.2091540726592998,4.8341540726593,2.4158459273407002
83,44.5,2.964070560178061,47.46407056017806,41.53592943982194,2.0,0.5976143046671968,2.597614304667197,1.402385695332803
84,45.0,3.0879951887453267,48.087995188745325,41.912004811254675,1.75,0.8813544770895047,2.6313544770895048,0.8686455229104953
85,45.5,3.162277660168379,48.66227766016838,42.33772233983162,4.25,3.2882366094914763,7.538236609491476,0.9617633905085237
86,46.125,3.136407749548609,49.26140774954861,42.98859225045139,3.625,1.3084546501230263,4.933454650123027,2.3165453498769737
87,46.75,3.1153422192204085,49.86534221922041,43.63465778077959,2.0,0.5976143046671968,2.597614304667197,1.402385695332803
88,47.375,3.184434800714249,50.55943480071425,44.19056519928575,2.25,0.8398554297360605,3.0898554297360605,1.4101445702639395
89,47.875,3.1020586482435912,50.97705864824359,44.77294135175641,3.875,1.8844997441534146,5.759499744153414,1.9905002558465854
90,48.375,3.093411778048863,51.46841177804886,45.28158822195114,1.875,1.09279294862816,2.9677929486281602,0.78220705137184
91,49.0,3.0764079239082895,52.07640792390829,45.92359207609171,0.375,0.2630521404045756,0.6380521404045756,0.11194785959542441
92,49.625,3.2234492395569068,52.848449239556906,46.401550760443094,2.375,1.2091540726592998,3.5841540726592998,1.1658459273407002
93,50.25,3.238992347717331,53.48899234771733,47.01100765228267,0.75,0.3659625273556999,1.1159625273557,0.3840374726443001
94,50.75,3.26097049533242,54.01097049533242,47.48902950466758,5.5,3.401680257083045,8.901680257083045,2.098319742916955
95,51.5,3.380617018914066,54.880617018914066,48.119382981085934,3.75,1.319496657279369,5.069496657279369,2.4305033427206313
96,51.875,3.4405019359722164,55.315501935972215,48.434498064027785,2.125,1.0426186126424999,3.1676186126425,1.0823813873575001
97,52.375,3.4013521470984784,55.77635214709848,48.97364785290152,4.0,0.8660254037844385,4.866025403784438,3.1339745962155616
98,52.875,3.5124142084083094,56.38741420840831,49.36258579159169,3.875,2.531498003723713,6.406498003723713,1.343501996276287
99,53.25,3.5594441781186648,56.80944417811867,49.69055582188133,1.125,0.3980981573144277,1.5230981573144278,0.7269018426855722
100,53.625,3.6544371268754525,57.27943712687545,49.97056287312455,1.75,0.6477984695434662,2.397798469543466,1.1022015304565338
101,54.125,3.762775856047918,57.88777585604792,50.36222414395208,6.75,2.4330316186072998,9.1830316186073,4.3169683813927
102,54.5,3.8729833462074166,58.37298334620742,50.62701665379258,2.125,0.7891564212137268,2.9141564212137268,1.3358435787862732
103,55.0,3.9188190640986296,58.91881906409863,51.08118093590137,2.875,1.1716517644517321,4.046651764451732,1.7033482355482679
104,55.625,4.044120511840085,59.669120511840084,51.580879488159916,4.125,1.7365554986812253,5.861555498681225,2.3884445013187747
105,56.25,4.165118760097277,60.41511876009728,52.08488123990272,3.375,1.132908708968707,4.507908708968707,2.2420912910312927
106,56.75,4.245796240316499,60.9957962403165,52.5042037596835,5.75,1.3983408536037065,7.148340853603706,4.351659146396294
107,57.375,4.3709164615999825,61.74591646159998,53.00408353840002,3.5,1.349603116263656,4.849603116263656,2.1503968837363443
108,57.75,4.398660510395668,62.14866051039567,53.35133948960433,3.5,1.7217101133134214,5.221710113313422,1.7782898866865786
109,58.125,4.49776730326122,62.62276730326122,53.62723269673878,3.125,1.0426186126424999,4.167618612642499,2.0823813873575
110,58.75,4.62813600244665,63.37813600244665,54.12186399755335,5.375,1.7416894507509488,7.116689450750949,3.6333105492490514
111,59.375,4.617271535070406,63.99227153507041,54.75772846492959,2.125,0.9342204542520234,3.0592204542520234,1.1907795457479766
112,60.0,4.6942213716136445,64.69422137161365,55.305778628386356,2.0,1.2100767390069582,3.2100767390069582,0.7899232609930418
113,60.625,4.832691870405738,65.45769187040574,55.79230812959426,2.75,0.958980113006968,3.7089801130069677,1.791019886993032
114,60.75,4.839384553550468,65.58938455355047,55.91061544644953,3.25,1.0978875820670997,4.3478875820670995,2.1521124179329005
115,61.375,4.981886834179538,66.35688683417953,56.39311316582046,4.125,1.787231498315601,5.912231498315601,2.337768501684399
116,61.875,5.026492315720775,66.90149231572077,56.84850768427923,2.25,1.0307764064044151,3.2807764064044154,1.2192235935955849
117,62.125,5.128483136924044,67.25348313692405,56.99651686307595,2.125,0.6664806288043401,2.79148062880434,1.4585193711956599
118,62.625,5.154531640078604,67.7795316400786,57.4704683599214,2.5,1.3758114488755873,3.875811448875587,1.1241885511244127
119,63.375,5.2912917002507855,68.66629170025078,58.08370829974921,1.625,0.595743832771867,2.220743832771867,1.0292561672281328
120,63.875,5.343345327200393,69.2183453272004,58.531654672799604,1.25,0.3659625273556999,1.6159625273557,0.8840374726443001
121,64.5,5.365231988061121,69.86523198806113,59.13476801193888,1.625,0.595743832771867,2.220743832771867,1.0292561672281328
122,64.875,5.4851666858381405,70.36016668583814,59.38983331416186,3.625,1.4260021538753518,5.051002153875352,2.198997846124648
123,65.5,5.570970677154411,71.0709706771544,59.92902932284559,1.125,0.35038244411336755,1.4753824441133676,0.7746175558866324
124,65.875,5.636100158797747,71.51110015879775,60.238899841202254,1.75,0.5900968443520823,2.3400968443520824,1.1599031556479176
125,66.375,5.7660877427544275,72.14108774275442,60.60891225724557,1.125,0.6105471784742413,1.7355471784742413,0.5144528215257587
126,67.0,5.858449331643021,72.85844933164302,61.14155066835698,1.5,0.42257712736425823,1.9225771273642582,1.0774228726357418
127,67.375,5.927952850689688,73.30295285068969,61.447047149310315,1.375,0.4977628523130841,1.8727628523130841,0.8772371476869159
128,68.0,6.047431568147635,74.04743156814763,61.95256843185236,1.875,0.8331845105205861,2.708184510520586,1.041815489479414
129,68.625,6.138105512755079,74.76310551275508,62.486894487244925,1.125,0.3980981573144277,1.5230981573144278,0.7269018426855722
130,69.125,6.271925826365341,75.39692582636535,62.85307417363466,1.875,1.0426186126424999,2.9176186126425,0.8323813873575001
131,69.625,6.383397830085702,76.0083978300857,63.2416021699143,3.25,1.3329612576086802,4.58296125760868,1.9170387423913198
132,70.375,6.414095805333749,76.78909580533374,63.96090419466625,3.25,1.4361406616345072,4.686140661634507,1.8138593383654928
133,71.0,6.347102826149445,77.34710282614944,64.65289717385056,1.875,0.479490056503484,2.354490056503484,1.3955099434965161
134,71.5,6.461423991660043,77.96142399166004,65.03857600833996,3.5,1.4638501094227996,4.9638501094228,2.0361498905772004
135,72.375,6.450186874369277,78.82518687436928,65.92481312563072,2.0,0.9258200997725513,2.9258200997725514,1.0741799002274486
136,72.75,6.573078209093297,79.3230782090933,66.1769217909067,2.0,0.823754471047914,2.823754471047914,1.176245528952086
137,73.375,6.616908805692968,79.99190880569297,66.75809119430703,3.875,2.1165799569791153,5.991579956979115,1.7584200430208847
138,74.25,6.608301056787807,80.85830105678781,67.64169894321219,1.0,0.26726124191242434,1.2672612419124243,0.7327387580875757
139,74.75,6.72614833530836,81.47614833530837,68.02385166469163,2.375,0.7777600621565202,3.15276006215652,1.5972399378434798
140,75.25,6.8471839884311985,82.0971839884312,68.4028160115688,1.625,0.41992771486803027,2.04492771486803,1.2050722851319697
141,76.0,6.850443155633906,82.85044315563391,69.14955684436609,2.875,1.5633926021864846,4.438392602186484,1.3116073978135154
142,76.375,6.981960172984579,83.35696017298457,69.39303982701543,3.0,2.449489742783178,5.449489742783178,0.5505102572168221
143,77.0,7.103821908964617,84.10382190896462,69.89617809103538,4.25,1.319496657279369,5.569496657279369,2.9305033427206313
144,77.375,7.235669334227878,84.61066933422788,70.13933066577212,3.0,1.3093073414159542,4.309307341415954,1.6906926585840458
145,77.75,7.357576270174068,85.10757627017406,70.39242372982594,1.625,0.8647357152002322,2.489735715200232,0.7602642847997678
146,78.25,7.410778829323059,85.66077882932306,70.83922117067694,0.625,0.3238992347717331,0.9488992347717331,0.3011007652282669
147,78.875,7.422065317108746,86.29706531710875,71.45293468289125,1.25,0.5261042808091512,1.7761042808091512,0.7238957191908488
148,79.75,7.415596498500402,87.1655964985004,72.3344035014996,1.875,0.7425222459389924,2.6175222459389924,1.1324777540610076
149,80.25,7.532666953249123,87.78266695324912,72.71733304675088,2.0,1.0522085616183023,3.0522085616183023,0.9477914383816977
150,80.875,7.6565506500736245,88.53155065007363,73.21844934992637,3.875,1.3553794935104233,5.230379493510423,2.5196205064895767
151,81.375,7.563864988974127,88.93886498897413,73.81113501102587,2.25,1.1140338543201587,3.3640338543201587,1.1359661456798413
152,81.75,7.69682216428127,89.44682216428127,74.05317783571873,1.375,0.9808432960613899,2.3558432960613898,0.39415670393861013
153,82.25,7.745390334164665,89.99539033416467,74.50460966583533,4.0,1.5468862734076938,5.546886273407694,2.4531137265923064
154,82.875,7.7377495344022895,90.61274953440228,75.13725046559772,2.0,0.9819805060619656,2.9819805060619657,1.0180194939380343
155,83.5,7.725190704996959,91.22519070499696,75.77480929500304,1.125,0.35038244411336755,1.4753824441133676,0.7746175558866324
156,84.0,7.727501906456297,91.7275019064563,76.2724980935437,2.5,0.9636241116594314,3.4636241116594313,1.5363758883405687
157,84.625,7.706531320899176,92.33153132089917,76.91846867910083,1.625,0.9624652127294189,2.587465212729419,0.6625347872705811
158,85.0,7.771284137313288,92.77128413731329,77.22871586268671,4.125,1.2455277137479863,5.370527713747986,2.879472286252014
159,85.625,7.643712402080174,93.26871240208017,77.98128759791983,1.875,0.8331845105205861,2.708184510520586,1.041815489479414
160,86.375,7.650717753443604,94.0257177534436,78.7242822465564,5.75,2.4183081453185995,8.1683081453186,3.3316918546814005
161,87.0,7.639184698457215,94.63918469845721,79.36081530154279,0.75,0.25,1.0,0.5
162,87.5,7.643858412383855,95.14385841238385,79.85614158761615,2.125,0.8543481224218347,2.9793481224218348,1.2706518775781652
163,88.0,7.573449864965295,95.5734498649653,80.4265501350347,1.875,0.9531432960773226,2.8281432960773225,0.9218567039226774
164,88.5,7.575807359143785,96.07580735914378,80.92419264085622,6.625,3.479211220131039,10.104211220131038,3.145788779868961
165,89.0,7.5047603940051655,96.50476039400516,81.49523960599484,2.25,1.0479571965086578,3.2979571965086576,1.2020428034913422
166,89.5,7.523771850418037,97.02377185041804,81.97622814958196,3.0,1.0,4.0,2.0
167,90.0,7.533259586659681,97.53325958665968,82.46674041334032,5.625,2.275156980455258,7.900156980455257,3.349843019544742
168,90.625,7.620314719784965,98.24531471978497,83.00468528021503,4.125,1.787231498315601,5.912231498315601,2.337768501684399
169,91.0,7.601691541079148,98.60169154107915,83.39830845892085,3.25,1.4729707590929486,4.722970759092949,1.7770292409070514
170,91.625,7.61797099908218,99.24297099908217,84.00702900091783,2.5,1.2817398889233114,3.7817398889233114,1.2182601110766886
171,92.0,7.7182529481371995,99.7182529481372,84.2817470518628,2.125,0.8749999999999999,3.0,1.25
172,92.25,7.85754869081773,100.10754869081774,84.39245130918226,4.0,1.349603116263656,5.349603116263656,2.6503968837363443
173,92.75,7.717674520216565,100.46767452021656,85.03232547978344,2.625,0.9437293044088436,3.5687293044088437,1.6812706955911563
174,93.25,7.749999999999999,101.0,85.5,3.125,1.09279294862816,4.21779294862816,2.0322070513718398
175,93.75,7.866633878059189,101.61663387805919,85.88336612194081,5.375,2.604511881880584,7.979511881880584,2.770488118119416
176,94.5,7.878542287214594,102.3785422872146,86.6214577127854,3.75,1.2210943569484827,4.971094356948482,2.5289056430515173
177,95.125,7.893119743530708,103.0181197435307,87.2318802564693,2.125,0.5489437910335498,2.6739437910335497,1.5760562089664503
178,95.625,7.839773821445907,103.4647738214459,87.7852261785541,3.0,1.414213562373095,4.414213562373095,1.585786437626905
179,96.25,7.69914188168303,103.94914188168303,88.55085811831697,4.625,1.387926253701646,6.012926253701646,3.2370737462983543
180,96.625,7.810106776295882,104.43510677629588,88.81489322370412,4.625,1.1942944719432833,5.819294471943284,3.4307055280567167
181,97.375,7.903293843166187,105.27829384316618,89.47170615683382,3.5,1.414213562373095,4.914213562373095,2.085786437626905
182,97.875,7.933737859834507,105.80873785983451,89.94126214016549,3.5,1.3887301496588271,4.888730149658827,2.1112698503411726
183,98.375,7.981983060081534,106.35698306008153,90.39301693991847,2.0,0.7319250547113998,2.7319250547114,1.2680749452886002
184,99.0,8.024516006766833,107.02451600676683,90.97548399323317,2.125,0.6927558836168151,2.8177558836168153,1.432244116383185
185,99.375,8.13927317744913,107.51427317744913,91.23572682255087,1.75,0.7258000511750562,2.475800051175056,1.0241999488249438
186,100.0,8.088792952509753,108.08879295250975,91.91120704749025,2.125,1.059607407081914,3.1846074070819137,1.065392592918086
187,100.5,8.115241392413589,108.6152413924136,92.3847586075864,3.375,0.9050947069624419,4.2800947069624415,2.469905293037558
188,101.125,8.085342779198843,109.21034277919884,93.03965722080116,1.75,0.5590169943749475,2.3090169943749475,1.1909830056250525
189,102.0,8.099823631236847,110.09982363123684,93.90017636876316,2.125,0.8749999999999999,3.0,1.25
190,102.5,8.06225774829855,110.56225774829855,94.43774225170145,3.25,1.3329612576086802,4.58296125760868,1.9170387423913198
191,103.375,8.073186439424912,111.44818643942492,95.30181356057508,2.125,0.766194212604462,2.891194212604462,1.358805787395538
192,104.125,8.10299217220757,112.22799217220756,96.02200782779244,1.875,0.6105471784742413,2.485547178474241,1.2644528215257587
193,104.75,8.141055565114742,112.89105556511474,96.60894443488526,4.75,3.0749564456845793,7.824956445684579,1.6750435543154207
194,105.5,8.170067319184096,113.6700673191841,97.3299326808159,2.5,1.614664936493902,4.114664936493902,0.8853350635060979
195,106.25,8.202242724662915,114.45224272466291,98.04775727533709,2.75,1.3594904507624486,4.109490450762449,1.3905095492375514
196,107.125,8.214615676602632,115.33961567660263,98.91038432339737,2.625,0.9246138189999726,3.5496138189999726,1.7003861810000274
197,108.0,8.287253551603898,116.2872535516039,99.7127464483961,2.0,1.0350983390135313,3.0350983390135315,0.9649016609864687
198,108.5,8.392173224414009,116.89217322441401,100.10782677558599,1.875,0.6664806288043401,2.54148062880434,1.2085193711956599
199,109.25,8.412894015395992,117.66289401539599,100.83710598460401,0.625,0.18298126367784995,0.80798126367785,0.44201873632215005


==> figs/isr_base_1.csv <==
episode,total_done,total_col,step,steps
0.0,0.3333333333333333,3.2222222222222223,280.0,1
1.0,0.7777777777777778,2.888888888888889,229.55555555555554,2
2.0,1.2222222222222223,2.0,239.66666666666666,3
3.0,1.3333333333333333,3.111111111111111,295.0,4
4.0,1.5555555555555556,3.111111111111111,263.0,5
5.0,1.7777777777777777,3.3333333333333335,280.77777777777777,6
6.0,1.7777777777777777,1.8888888888888888,300.0,7
7.0,2.3333333333333335,2.888888888888889,217.66666666666666,8
8.0,2.3333333333333335,4.111111111111111,300.0,9
9.0,2.7777777777777777,1.6666666666666667,231.0,10
10.0,2.888888888888889,4.666666666666667,278.77777777777777,11
11.0,3.0,4.0,296.8888888888889,12
12.0,3.111111111111111,2.2222222222222223,293.44444444444446,13
13.0,3.5555555555555554,1.5555555555555556,236.88888888888889,14
14.0,3.6666666666666665,1.6666666666666667,280.8888888888889,15
15.0,4.222222222222222,1.7777777777777777,243.88888888888889,16
16.0,4.333333333333333,2.111111111111111,278.1111111111111,17
17.0,4.555555555555555,2.0,275.22222222222223,18
18.0,4.555555555555555,2.2222222222222223,300.0,19
19.0,4.666666666666667,4.555555555555555,285.3333333333333,20
20.0,5.111111111111111,3.0,212.0,21
21.0,5.333333333333333,0.7777777777777778,259.55555555555554,22
22.0,5.666666666666667,2.3333333333333335,235.0,23
23.0,6.111111111111111,2.5555555555555554,267.1111111111111,24
24.0,6.222222222222222,4.333333333333333,295.8888888888889,25
25.0,6.666666666666667,0.4444444444444444,243.88888888888889,26
26.0,7.0,3.4444444444444446,259.0,27
27.0,7.111111111111111,3.888888888888889,294.8888888888889,28
28.0,7.444444444444445,1.7777777777777777,233.88888888888889,29
29.0,7.444444444444445,5.666666666666667,300.0,30
30.0,7.666666666666667,1.7777777777777777,255.55555555555554,31
31.0,7.888888888888889,6.777777777777778,264.3333333333333,32
32.0,8.222222222222221,3.5555555555555554,266.22222222222223,33
33.0,8.444444444444445,3.2222222222222223,258.77777777777777,34
34.0,8.777777777777779,2.888888888888889,245.22222222222223,35
35.0,9.11111111111111,4.777777777777778,236.44444444444446,36
36.0,9.555555555555555,1.7777777777777777,260.6666666666667,37
37.0,10.11111111111111,1.4444444444444444,231.55555555555554,38
38.0,10.666666666666666,2.5555555555555554,201.66666666666666,39
39.0,11.0,2.111111111111111,233.55555555555554,40
40.0,11.222222222222221,2.888888888888889,257.77777777777777,41
41.0,11.555555555555555,1.8888888888888888,256.6666666666667,42
42.0,12.0,2.888888888888889,211.0,43
43.0,12.444444444444445,2.7777777777777777,250.55555555555554,44
44.0,12.88888888888889,3.0,217.66666666666666,45
45.0,13.444444444444445,3.111111111111111,228.0,46
46.0,13.666666666666666,1.3333333333333333,282.55555555555554,47
47.0,14.0,3.3333333333333335,255.55555555555554,48
48.0,14.444444444444445,1.4444444444444444,243.55555555555554,49
49.0,14.777777777777779,3.111111111111111,254.0,50
50.0,15.222222222222221,1.6666666666666667,233.33333333333334,51
51.0,15.444444444444445,1.5555555555555556,266.8888888888889,52
52.0,15.666666666666666,1.7777777777777777,273.55555555555554,53
53.0,15.777777777777779,1.3333333333333333,285.22222222222223,54
54.0,16.22222222222222,1.8888888888888888,222.55555555555554,55
55.0,16.555555555555557,4.666666666666667,286.6666666666667,56
56.0,16.88888888888889,0.5555555555555556,253.33333333333334,57
57.0,17.11111111111111,2.111111111111111,273.0,58
58.0,17.555555555555557,2.2222222222222223,245.66666666666666,59
59.0,17.88888888888889,4.333333333333333,274.1111111111111,60
60.0,18.11111111111111,0.8888888888888888,252.55555555555554,61
61.0,18.666666666666668,2.4444444444444446,263.77777777777777,62
62.0,18.77777777777778,3.3333333333333335,279.77777777777777,63
63.0,19.11111111111111,1.0,232.55555555555554,64
64.0,19.333333333333332,2.5555555555555554,276.8888888888889,65
65.0,19.555555555555557,2.888888888888889,271.22222222222223,66
66.0,19.88888888888889,0.5555555555555556,277.6666666666667,67
67.0,20.22222222222222,3.888888888888889,235.55555555555554,68
68.0,20.444444444444443,2.6666666666666665,295.22222222222223,69
69.0,20.666666666666668,2.111111111111111,289.3333333333333,70
70.0,21.0,2.4444444444444446,254.66666666666666,71
71.0,21.333333333333332,1.3333333333333333,260.22222222222223,72
72.0,21.77777777777778,3.111111111111111,266.77777777777777,73
73.0,22.11111111111111,3.0,262.0,74
74.0,22.444444444444443,4.0,229.33333333333334,75
75.0,22.77777777777778,3.5555555555555554,246.55555555555554,76
76.0,22.88888888888889,3.7777777777777777,283.1111111111111,77
77.0,23.11111111111111,2.4444444444444446,254.0,78
78.0,23.333333333333332,5.222222222222222,272.6666666666667,79
79.0,24.0,4.666666666666667,201.11111111111111,80
80.0,24.22222222222222,5.111111111111111,280.0,81
81.0,24.555555555555557,2.2222222222222223,242.33333333333334,82
82.0,24.666666666666668,3.0,287.3333333333333,83
83.0,25.22222222222222,2.3333333333333335,252.44444444444446,84
84.0,25.666666666666668,1.2222222222222223,241.88888888888889,85
85.0,25.88888888888889,2.0,265.8888888888889,86
86.0,26.22222222222222,1.8888888888888888,236.66666666666666,87
87.0,26.555555555555557,3.888888888888889,267.55555555555554,88
88.0,26.77777777777778,3.2222222222222223,262.0,89
89.0,27.333333333333332,1.7777777777777777,264.3333333333333,90
90.0,27.666666666666668,3.7777777777777777,262.22222222222223,91
91.0,28.0,3.5555555555555554,257.3333333333333,92
92.0,28.22222222222222,2.111111111111111,269.8888888888889,93
93.0,28.333333333333332,5.666666666666667,297.55555555555554,94
94.0,28.88888888888889,2.3333333333333335,207.88888888888889,95
95.0,29.444444444444443,2.4444444444444446,188.33333333333334,96
96.0,29.77777777777778,2.6666666666666665,242.77777777777777,97
97.0,29.88888888888889,3.2222222222222223,283.8888888888889,98
98.0,30.22222222222222,2.7777777777777777,261.44444444444446,99
99.0,30.444444444444443,2.888888888888889,287.1111111111111,100
100.0,30.666666666666668,2.7777777777777777,268.44444444444446,101
101.0,30.666666666666668,1.8888888888888888,300.0,102
102.0,31.11111111111111,3.0,269.55555555555554,103
103.0,31.444444444444443,2.3333333333333335,269.8888888888889,104
104.0,31.77777777777778,2.4444444444444446,248.77777777777777,105
105.0,32.0,1.8888888888888888,279.3333333333333,106
106.0,32.0,5.666666666666667,300.0,107
107.0,32.22222222222222,2.2222222222222223,251.11111111111111,108
108.0,32.44444444444444,2.0,263.1111111111111,109
109.0,33.0,4.111111111111111,230.66666666666666,110
110.0,33.22222222222222,2.5555555555555554,252.22222222222223,111
111.0,33.44444444444444,2.6666666666666665,277.1111111111111,112
112.0,33.77777777777778,1.6666666666666667,232.88888888888889,113
113.0,34.0,4.111111111111111,271.0,114
114.0,34.44444444444444,3.0,234.33333333333334,115
115.0,34.666666666666664,2.6666666666666665,267.0,116
116.0,34.77777777777778,3.2222222222222223,279.22222222222223,117
117.0,35.0,4.222222222222222,284.55555555555554,118
118.0,35.55555555555556,2.6666666666666665,220.44444444444446,119
119.0,35.77777777777778,4.444444444444445,284.6666666666667,120
120.0,35.888888888888886,1.7777777777777777,287.22222222222223,121
121.0,36.0,3.5555555555555554,286.3333333333333,122
122.0,36.22222222222222,1.5555555555555556,277.6666666666667,123
123.0,36.77777777777778,2.0,201.11111111111111,124
124.0,37.111111111111114,3.0,250.33333333333334,125
125.0,37.44444444444444,1.8888888888888888,228.77777777777777,126
126.0,38.111111111111114,2.0,160.55555555555554,127
127.0,38.44444444444444,3.6666666666666665,288.0,128
128.0,38.55555555555556,2.5555555555555554,284.8888888888889,129
129.0,38.77777777777778,2.888888888888889,280.77777777777777,130
130.0,39.111111111111114,4.555555555555555,264.22222222222223,131
131.0,39.55555555555556,2.3333333333333335,215.33333333333334,132
132.0,39.888888888888886,4.666666666666667,256.3333333333333,133
133.0,40.111111111111114,2.5555555555555554,290.3333333333333,134
134.0,40.333333333333336,3.7777777777777777,266.3333333333333,135
135.0,40.44444444444444,2.888888888888889,278.77777777777777,136
136.0,40.888888888888886,2.888888888888889,230.77777777777777,137
137.0,41.0,3.7777777777777777,286.1111111111111,138
138.0,41.22222222222222,1.7777777777777777,265.55555555555554,139
139.0,41.44444444444444,5.888888888888889,250.66666666666666,140
140.0,41.77777777777778,5.888888888888889,267.3333333333333,141
141.0,42.333333333333336,2.111111111111111,233.88888888888889,142
142.0,42.55555555555556,3.5555555555555554,279.6666666666667,143
143.0,42.666666666666664,2.5555555555555554,270.0,144
144.0,43.22222222222222,1.3333333333333333,189.55555555555554,145
145.0,43.666666666666664,2.5555555555555554,250.22222222222223,146
146.0,44.0,4.777777777777778,279.44444444444446,147
147.0,44.44444444444444,3.4444444444444446,252.11111111111111,148
148.0,44.44444444444444,2.4444444444444446,300.0,149
149.0,44.55555555555556,5.111111111111111,274.6666666666667,150
150.0,44.888888888888886,1.6666666666666667,235.33333333333334,151
151.0,45.0,3.888888888888889,280.22222222222223,152
152.0,45.333333333333336,2.111111111111111,242.0,153
153.0,45.666666666666664,1.6666666666666667,275.55555555555554,154
154.0,45.888888888888886,2.0,268.77777777777777,155
155.0,46.333333333333336,2.7777777777777777,218.77777777777777,156
156.0,46.666666666666664,2.3333333333333335,270.22222222222223,157
157.0,47.0,3.111111111111111,255.88888888888889,158
158.0,47.333333333333336,3.111111111111111,251.22222222222223,159
159.0,47.888888888888886,3.0,225.22222222222223,160
160.0,48.111111111111114,2.111111111111111,266.1111111111111,161
161.0,48.333333333333336,2.2222222222222223,274.55555555555554,162
162.0,48.666666666666664,2.888888888888889,265.77777777777777,163
163.0,48.888888888888886,4.333333333333333,265.22222222222223,164
164.0,49.22222222222222,4.222222222222222,241.22222222222223,165
165.0,49.44444444444444,3.0,268.8888888888889,166
166.0,49.666666666666664,2.5555555555555554,278.1111111111111,167
167.0,49.77777777777778,4.666666666666667,274.44444444444446,168
168.0,50.111111111111114,3.4444444444444446,225.77777777777777,169
169.0,50.55555555555556,2.111111111111111,211.0,170
170.0,50.77777777777778,1.7777777777777777,261.3333333333333,171
171.0,51.333333333333336,2.2222222222222223,209.88888888888889,172
172.0,51.666666666666664,3.3333333333333335,250.88888888888889,173
173.0,51.77777777777778,3.7777777777777777,292.6666666666667,174
174.0,52.0,2.7777777777777777,282.55555555555554,175
175.0,52.111111111111114,3.2222222222222223,291.3333333333333,176
176.0,52.333333333333336,3.111111111111111,271.3333333333333,177
177.0,52.55555555555556,4.444444444444445,272.1111111111111,178
178.0,52.77777777777778,4.666666666666667,261.6666666666667,179
179.0,53.0,3.111111111111111,262.44444444444446,180
180.0,53.333333333333336,2.5555555555555554,268.6666666666667,181
181.0,53.55555555555556,2.7777777777777777,273.1111111111111,182
182.0,53.77777777777778,2.2222222222222223,272.1111111111111,183
183.0,54.0,2.0,262.77777777777777,184
184.0,54.333333333333336,1.7777777777777777,236.22222222222223,185
185.0,54.55555555555556,1.4444444444444444,269.3333333333333,186
186.0,54.77777777777778,1.7777777777777777,263.44444444444446,187
187.0,55.0,2.0,255.0,188
188.0,55.333333333333336,3.5555555555555554,271.8888888888889,189
189.0,55.77777777777778,2.4444444444444446,220.66666666666666,190
190.0,56.44444444444444,1.1111111111111112,187.66666666666666,191
191.0,56.666666666666664,3.888888888888889,280.6666666666667,192
192.0,57.111111111111114,3.4444444444444446,229.0,193
193.0,57.44444444444444,3.4444444444444446,263.8888888888889,194
194.0,57.666666666666664,1.6666666666666667,269.77777777777777,195
195.0,57.888888888888886,2.2222222222222223,276.8888888888889,196
196.0,58.333333333333336,2.888888888888889,249.0,197
197.0,58.44444444444444,5.555555555555555,276.77777777777777,198
198.0,58.666666666666664,3.0,287.44444444444446,199
199.0,59.0,2.7777777777777777,260.22222222222223,200


==> figs/isr_base_2.csv <==
episode,total_done,total_col,step,steps
0.0,0.4,3.6,254.9,1
1.0,0.7,3.5,229.0,2
2.0,1.0,2.3,256.0,3
3.0,1.4,4.1,248.2,4
4.0,2.0,3.1,198.3,5
5.0,2.3,3.5,289.6,6
6.0,2.7,4.8,247.1,7
7.0,3.0,1.5,235.7,8
8.0,3.4,3.8,228.8,9
9.0,3.7,5.5,262.4,10
10.0,4.1,3.8,239.8,11
11.0,4.5,5.1,223.8,12
12.0,5.2,2.9,196.7,13
13.0,5.8,3.0,219.7,14
14.0,6.4,3.9,233.0,15
15.0,7.0,3.8,187.2,16
16.0,7.6,3.8,223.1,17
17.0,8.0,4.0,210.7,18
18.0,8.2,5.8,269.0,19
19.0,8.4,4.4,289.9,20
20.0,8.9,6.1,242.8,21
21.0,9.3,3.4,239.6,22
22.0,9.6,4.3,242.4,23
23.0,9.9,4.0,250.5,24
24.0,10.3,4.2,223.1,25
25.0,10.6,4.1,243.3,26
26.0,11.1,4.2,205.2,27
27.0,11.5,5.6,237.9,28
28.0,11.9,2.7,215.0,29
29.0,12.1,2.7,277.9,30
30.0,12.5,4.0,232.8,31
31.0,13.2,2.4,190.2,32
32.0,13.8,4.8,179.9,33
33.0,14.2,3.1,222.1,34
34.0,14.6,3.7,235.0,35
35.0,15.0,2.4,247.2,36
36.0,15.6,6.6,230.4,37
37.0,16.1,2.5,243.0,38
38.0,16.4,3.0,254.4,39
39.0,16.8,4.2,264.6,40
40.0,17.5,2.8,220.2,41
41.0,17.9,3.7,227.5,42
42.0,18.6,3.8,186.2,43
43.0,19.0,4.9,247.3,44
44.0,19.4,2.0,211.3,45
45.0,19.6,4.9,258.2,46
46.0,20.2,1.9,216.6,47
47.0,20.4,4.6,293.0,48
48.0,20.8,2.5,227.8,49
49.0,21.2,3.2,228.0,50
50.0,21.6,3.8,226.9,51
51.0,22.1,5.5,228.9,52
52.0,22.4,5.3,258.5,53
53.0,22.8,3.2,257.9,54
54.0,23.1,2.8,261.2,55
55.0,23.7,2.5,205.0,56
56.0,24.4,3.6,230.0,57
57.0,24.6,2.2,262.9,58
58.0,25.1,3.9,202.3,59
59.0,25.6,3.1,207.3,60
60.0,25.9,3.9,234.7,61
61.0,26.5,3.9,213.4,62
62.0,26.9,5.1,236.0,63
63.0,27.1,2.8,273.7,64
64.0,27.5,3.7,246.9,65
65.0,28.0,3.9,232.0,66
66.0,28.5,5.9,257.3,67
67.0,28.8,2.6,270.5,68
68.0,29.5,4.2,214.7,69
69.0,29.8,4.7,248.9,70
70.0,30.1,3.4,249.9,71
71.0,30.9,2.4,166.3,72
72.0,31.3,2.8,231.2,73
73.0,31.9,6.0,209.6,74
74.0,32.4,4.4,240.0,75
75.0,32.9,3.4,242.9,76
76.0,33.3,2.4,243.3,77
77.0,33.6,2.8,239.0,78
78.0,34.1,4.7,218.7,79
79.0,34.7,6.0,204.5,80
80.0,34.8,2.2,288.1,81
81.0,35.3,1.6,239.0,82
82.0,35.4,1.0,299.5,83
83.0,35.9,2.9,225.4,84
84.0,36.2,4.9,255.0,85
85.0,36.8,5.4,236.7,86
86.0,37.0,3.4,279.7,87
87.0,37.5,3.7,223.0,88
88.0,37.9,3.3,220.5,89
89.0,38.1,5.4,270.6,90
90.0,38.5,5.3,245.2,91
91.0,39.0,2.1,223.7,92
92.0,39.2,3.7,287.7,93
93.0,39.5,3.6,247.3,94
94.0,40.1,3.8,222.9,95
95.0,40.6,1.6,229.5,96
96.0,41.0,3.8,251.0,97
97.0,41.5,2.8,232.5,98
98.0,41.8,3.2,262.0,99
99.0,42.0,2.0,273.0,100
100.0,42.5,4.6,213.4,101
101.0,42.9,3.4,215.5,102
102.0,43.4,1.6,236.3,103
103.0,43.9,3.9,215.4,104
104.0,44.1,2.7,261.4,105
105.0,44.6,4.2,217.4,106
106.0,45.0,3.3,235.2,107
107.0,45.2,4.4,273.2,108
108.0,45.5,4.6,249.8,109
109.0,45.7,0.6,247.0,110
110.0,46.0,2.3,256.0,111
111.0,46.2,3.9,272.6,112
112.0,46.5,4.4,242.1,113
113.0,47.1,3.3,205.8,114
114.0,47.5,3.8,247.2,115
115.0,47.9,4.2,230.7,116
116.0,48.1,4.0,262.5,117
117.0,48.7,2.7,214.1,118
118.0,48.7,3.4,300.0,119
119.0,49.1,2.5,246.0,120
120.0,49.6,2.7,241.4,121
121.0,50.0,4.8,272.7,122
122.0,50.4,4.9,223.9,123
123.0,51.1,2.8,186.5,124
124.0,51.7,3.1,195.5,125
125.0,52.4,5.2,197.5,126
126.0,52.8,4.4,212.9,127
127.0,53.1,2.2,241.5,128
128.0,53.4,5.4,252.6,129
129.0,53.7,2.4,239.7,130
130.0,53.8,3.6,297.9,131
131.0,53.9,4.1,296.9,132
132.0,54.3,3.2,230.7,133
133.0,54.7,2.2,237.1,134
134.0,55.1,4.2,258.0,135
135.0,55.5,2.1,247.7,136
136.0,56.1,3.9,208.6,137
137.0,56.4,1.4,225.8,138
138.0,56.8,2.3,224.0,139
139.0,57.2,1.1,229.1,140
140.0,57.6,5.7,216.2,141
141.0,57.9,4.2,271.1,142
142.0,58.1,3.4,277.2,143
143.0,58.5,3.3,254.5,144
144.0,58.7,3.5,250.0,145
145.0,59.0,3.2,248.6,146
146.0,59.4,3.9,253.0,147
147.0,59.5,5.0,291.6,148
148.0,59.7,2.6,285.8,149
149.0,60.2,4.6,258.4,150
150.0,60.4,3.3,253.3,151
151.0,60.7,2.4,226.8,152
152.0,61.1,4.5,260.3,153
153.0,61.6,2.4,236.0,154
154.0,62.1,3.5,240.3,155
155.0,62.3,4.6,271.5,156
156.0,62.6,3.5,250.7,157
157.0,62.9,5.7,272.6,158
158.0,63.0,3.7,284.1,159
159.0,63.0,2.7,300.0,160
160.0,63.2,2.4,257.6,161
161.0,63.8,4.3,225.0,162
162.0,64.1,3.1,238.9,163
163.0,64.6,2.2,221.9,164
164.0,64.9,4.5,228.3,165
165.0,65.3,5.0,234.5,166
166.0,65.6,2.4,249.0,167
167.0,65.9,3.5,259.0,168
168.0,66.3,2.7,249.2,169
169.0,66.5,2.6,250.8,170
170.0,66.7,5.7,279.6,171
171.0,67.1,2.7,272.2,172
172.0,67.3,2.6,260.9,173
173.0,67.3,2.2,300.0,174
174.0,67.8,4.6,227.7,175
175.0,68.1,2.5,228.8,176
176.0,68.3,2.5,280.9,177
177.0,68.7,4.7,250.2,178
178.0,68.8,1.7,273.0,179
179.0,69.2,3.5,238.2,180
180.0,69.6,2.8,239.0,181
181.0,70.0,5.4,232.0,182
182.0,70.8,3.4,139.6,183
183.0,71.1,4.0,271.0,184
184.0,71.6,4.5,221.9,185
185.0,71.9,3.6,257.7,186
186.0,72.2,2.8,261.4,187
187.0,72.7,2.6,227.4,188
188.0,72.9,4.3,270.3,189
189.0,73.5,6.0,228.8,190
190.0,73.9,2.9,234.2,191
191.0,74.2,4.5,247.4,192
192.0,74.6,1.8,229.9,193
193.0,74.8,4.6,259.5,194
194.0,75.0,3.6,274.5,195
195.0,75.4,5.3,266.5,196
196.0,75.6,1.6,280.7,197
197.0,76.0,2.5,224.8,198
198.0,76.8,2.8,167.1,199
199.0,77.1,1.8,240.4,200


==> figs/isr_base_3.csv <==
episode,total_done,total_col,step,steps
0.0,0.5,6.1,229.0,1
1.0,0.6,2.3,282.9,2
2.0,1.0,4.4,260.9,3
3.0,1.5,1.7,225.3,4
4.0,1.7,4.4,284.9,5
5.0,1.9,3.8,256.6,6
6.0,2.5,6.7,217.9,7
7.0,2.8,4.7,259.0,8
8.0,3.0,4.3,271.4,9
9.0,3.8,4.6,198.8,10
10.0,4.2,3.3,250.9,11
11.0,4.8,3.4,186.2,12
12.0,5.1,5.0,246.8,13
13.0,5.5,2.9,250.9,14
14.0,5.8,2.2,245.1,15
15.0,6.1,3.3,237.9,16
16.0,6.3,3.5,249.0,17
17.0,6.4,4.6,287.8,18
18.0,6.5,3.5,280.4,19
19.0,7.2,2.4,151.3,20
20.0,7.6,2.2,235.4,21
21.0,8.3,5.1,222.9,22
22.0,8.5,7.0,271.7,23
23.0,8.8,6.3,273.2,24
24.0,8.9,3.8,276.0,25
25.0,9.1,3.9,273.2,26
26.0,9.6,4.7,220.9,27
27.0,10.2,4.7,226.7,28
28.0,10.4,5.4,264.5,29
29.0,10.8,3.4,244.3,30
30.0,11.3,3.2,205.0,31
31.0,11.9,2.6,196.4,32
32.0,12.3,1.9,251.5,33
33.0,12.9,2.9,208.0,34
34.0,13.2,3.1,265.0,35
35.0,13.4,3.2,284.1,36
36.0,13.7,3.2,235.3,37
37.0,14.0,4.7,275.4,38
38.0,14.1,3.4,276.7,39
39.0,14.3,5.0,272.1,40
40.0,14.5,3.2,271.7,41
41.0,14.7,2.9,263.6,42
42.0,14.9,3.9,261.9,43
43.0,15.1,2.5,269.7,44
44.0,15.7,3.3,213.9,45
45.0,16.3,4.9,212.7,46
46.0,16.8,4.6,221.9,47
47.0,17.0,3.1,273.2,48
48.0,17.5,3.0,218.4,49
49.0,17.8,3.6,230.0,50
50.0,18.3,3.4,193.1,51
51.0,19.0,1.2,208.0,52
52.0,19.5,3.0,239.0,53
53.0,19.8,3.6,247.7,54
54.0,20.1,4.0,248.5,55
55.0,20.5,4.5,245.4,56
56.0,21.2,3.5,184.7,57
57.0,21.6,1.8,235.0,58
58.0,21.7,2.5,298.8,59
59.0,21.9,5.2,250.7,60
60.0,22.6,3.0,171.7,61
61.0,22.9,5.0,278.7,62
62.0,23.2,2.7,268.2,63
63.0,23.7,3.5,242.0,64
64.0,23.8,3.0,296.8,65
65.0,24.1,2.3,246.0,66
66.0,24.5,5.6,242.6,67
67.0,24.8,4.2,264.1,68
68.0,25.4,4.2,212.4,69
69.0,25.7,1.8,246.9,70
70.0,26.1,0.6,246.7,71
71.0,26.7,1.7,187.3,72
72.0,27.0,3.7,235.5,73
73.0,27.1,2.9,288.1,74
74.0,27.3,6.0,266.8,75
75.0,27.7,5.4,254.0,76
76.0,28.1,4.2,249.4,77
77.0,28.2,2.9,282.4,78
78.0,28.5,3.0,263.1,79
79.0,29.3,3.5,181.3,80
80.0,29.8,1.7,236.6,81
81.0,30.5,2.4,186.5,82
82.0,30.8,2.1,269.4,83
83.0,30.9,1.5,274.9,84
84.0,31.6,1.3,173.1,85
85.0,31.7,5.6,292.0,86
86.0,32.3,5.5,217.0,87
87.0,32.6,3.8,274.8,88
88.0,32.9,2.1,245.0,89
89.0,33.1,5.0,264.4,90
90.0,33.4,2.5,239.0,91
91.0,33.5,4.6,276.7,92
92.0,33.7,1.4,276.6,93
93.0,33.9,3.0,277.9,94
94.0,34.0,4.0,285.9,95
95.0,34.7,5.5,177.3,96
96.0,34.8,2.7,290.1,97
97.0,34.9,2.6,274.3,98
98.0,35.6,4.5,184.0,99
99.0,36.1,2.1,197.8,100
100.0,36.6,4.0,217.9,101
101.0,36.9,3.9,254.5,102
102.0,37.3,3.8,227.7,103
103.0,37.5,2.6,280.3,104
104.0,38.0,2.9,232.9,105
105.0,38.6,2.5,199.5,106
106.0,39.0,4.1,232.1,107
107.0,39.5,2.6,230.3,108
108.0,40.0,1.4,225.5,109
109.0,40.3,3.8,231.6,110
110.0,40.4,3.2,281.5,111
111.0,40.8,1.6,242.0,112
112.0,41.3,3.1,247.9,113
113.0,41.6,5.3,250.3,114
114.0,42.1,2.4,197.7,115
115.0,42.4,1.2,234.2,116
116.0,42.9,1.6,203.6,117
117.0,43.5,1.9,189.8,118
118.0,43.8,7.7,261.4,119
119.0,44.3,1.9,213.1,120
120.0,45.1,3.2,172.1,121
121.0,45.4,1.8,269.7,122
122.0,45.8,3.5,233.2,123
123.0,46.2,3.3,235.9,124
124.0,46.7,2.8,193.3,125
125.0,47.3,3.5,213.4,126
126.0,47.7,3.5,221.2,127
127.0,48.2,3.7,232.1,128
128.0,48.6,3.3,248.0,129
129.0,48.8,3.5,273.0,130
130.0,49.1,2.0,272.4,131
131.0,49.4,1.7,248.0,132
132.0,49.8,2.9,235.9,133
133.0,50.1,4.1,246.8,134
134.0,50.5,4.7,247.2,135
135.0,51.0,2.7,224.6,136
136.0,51.2,4.4,283.7,137
137.0,51.3,2.0,275.2,138
138.0,51.7,3.0,259.2,139
139.0,52.1,2.7,219.2,140
140.0,52.7,4.2,202.4,141
141.0,53.0,3.6,246.6,142
142.0,53.2,5.3,279.2,143
143.0,53.6,2.5,243.3,144
144.0,54.0,3.1,252.6,145
145.0,54.5,2.2,207.6,146
146.0,55.2,4.3,247.4,147
147.0,55.6,5.3,256.8,148
148.0,56.0,4.1,230.3,149
149.0,56.3,2.6,272.9,150
150.0,56.8,3.8,227.4,151
151.0,57.5,4.6,176.5,152
152.0,57.8,5.1,247.1,153
153.0,58.2,3.2,221.6,154
154.0,58.4,3.2,274.9,155
155.0,58.9,3.7,211.7,156
156.0,59.2,4.0,234.7,157
157.0,59.6,3.7,264.4,158
158.0,60.1,1.1,194.2,159
159.0,60.4,3.4,238.1,160
160.0,60.4,3.7,300.0,161
161.0,60.6,5.0,287.9,162
162.0,61.0,4.2,239.3,163
163.0,61.4,3.4,253.4,164
164.0,61.5,2.9,284.9,165
165.0,61.9,3.4,238.0,166
166.0,61.9,4.0,300.0,167
167.0,62.3,3.4,235.3,168
168.0,62.5,3.4,287.9,169
169.0,62.9,3.7,223.2,170
170.0,63.5,2.9,232.1,171
171.0,63.9,1.1,244.6,172
172.0,64.3,2.7,217.3,173
173.0,64.8,4.1,207.3,174
174.0,65.2,2.8,242.5,175
175.0,65.7,4.5,225.1,176
176.0,65.9,4.7,255.1,177
177.0,66.3,2.3,249.2,178
178.0,66.5,5.4,262.7,179
179.0,66.6,4.9,275.6,180
180.0,66.7,3.7,284.6,181
181.0,67.0,3.8,267.1,182
182.0,67.5,1.8,211.2,183
183.0,68.1,2.2,171.1,184
184.0,68.7,1.8,223.4,185
185.0,69.0,2.5,241.1,186
186.0,69.4,2.7,210.1,187
187.0,69.7,4.5,257.4,188
188.0,70.2,5.8,249.2,189
189.0,70.5,2.9,248.6,190
190.0,70.8,4.2,260.8,191
191.0,71.4,3.7,182.6,192
192.0,71.7,3.8,236.8,193
193.0,71.8,6.0,272.6,194
194.0,72.1,4.6,283.7,195
195.0,72.4,4.4,252.0,196
196.0,72.7,5.7,274.3,197
197.0,73.2,4.9,210.0,198
198.0,73.5,3.6,257.6,199
199.0,73.8,2.0,256.1,200


==> figs/isr_base_4.csv <==
episode,total_done,total_col,step,steps
0.0,0.2,3.4,277.7,1
1.0,0.6,1.4,247.4,2
2.0,0.9,1.3,255.0,3
3.0,1.0,1.0,290.2,4
4.0,1.2,4.2,263.4,5
5.0,1.3,1.8,273.8,6
6.0,1.9,2.8,210.0,7
7.0,2.3,2.4,224.9,8
8.0,2.6,4.5,262.7,9
9.0,2.7,4.8,272.7,10
10.0,2.9,3.0,257.5,11
11.0,3.2,3.3,248.4,12
12.0,3.5,5.8,262.5,13
13.0,3.6,3.9,294.6,14
14.0,3.6,2.8,300.0,15
15.0,4.2,3.5,241.0,16
16.0,4.6,3.9,258.7,17
17.0,5.2,2.2,215.3,18
18.0,5.4,4.3,289.9,19
19.0,5.9,6.0,232.7,20
20.0,6.3,2.7,236.4,21
21.0,6.5,1.1,256.3,22
22.0,6.9,2.4,230.4,23
23.0,7.1,4.1,281.4,24
24.0,7.3,6.2,273.8,25
25.0,7.4,3.0,296.5,26
26.0,7.6,2.9,258.9,27
27.0,7.9,5.2,248.3,28
28.0,8.4,4.5,225.0,29
29.0,8.9,2.0,194.3,30
30.0,9.3,2.7,226.8,31
31.0,9.5,3.6,254.5,32
32.0,9.6,2.3,277.5,33
33.0,9.9,1.2,262.3,34
34.0,10.4,3.1,245.1,35
35.0,10.9,3.6,240.4,36
36.0,11.0,3.4,280.0,37
37.0,11.1,3.9,298.8,38
38.0,11.3,2.8,256.7,39
39.0,11.8,4.1,253.1,40
40.0,12.1,3.8,293.4,41
41.0,12.7,3.4,222.1,42
42.0,13.1,4.6,240.2,43
43.0,13.3,3.1,280.0,44
44.0,13.6,2.6,253.0,45
45.0,13.8,2.8,261.3,46
46.0,14.1,5.0,266.4,47
47.0,14.4,2.1,241.0,48
48.0,14.6,2.4,271.0,49
49.0,14.7,3.3,299.2,50
50.0,14.9,3.9,283.1,51
51.0,15.2,2.6,255.0,52
52.0,15.7,2.9,220.6,53
53.0,16.0,2.8,235.7,54
54.0,16.1,5.6,290.0,55
55.0,16.4,2.9,248.6,56
56.0,16.8,2.9,227.6,57
57.0,17.1,2.9,258.2,58
58.0,17.4,4.0,271.1,59
59.0,17.6,2.2,265.2,60
60.0,17.8,6.3,285.0,61
61.0,18.0,4.1,261.5,62
62.0,18.2,2.0,247.0,63
63.0,18.4,2.5,292.8,64
64.0,18.6,2.5,274.5,65
65.0,18.8,3.4,271.4,66
66.0,19.4,1.9,214.7,67
67.0,19.6,2.3,279.6,68
68.0,19.9,3.8,280.1,69
69.0,20.1,4.6,272.6,70
70.0,20.3,2.7,259.9,71
71.0,20.6,4.1,287.4,72
72.0,20.8,1.8,276.3,73
73.0,21.0,3.0,273.9,74
74.0,21.3,3.3,260.5,75
75.0,21.4,3.8,290.5,76
76.0,21.4,2.3,300.0,77
77.0,21.5,2.1,286.4,78
78.0,21.8,2.4,252.8,79
79.0,22.0,3.8,259.2,80
80.0,22.2,3.5,264.8,81
81.0,22.4,4.9,276.9,82
82.0,22.5,5.0,299.4,83
83.0,22.7,3.9,273.4,84
84.0,23.1,4.0,265.3,85
85.0,23.3,3.4,278.3,86
86.0,23.6,2.5,249.8,87
87.0,23.8,4.5,273.9,88
88.0,24.0,3.2,262.8,89
89.0,24.1,4.0,283.6,90
90.0,24.3,4.8,261.4,91
91.0,24.4,4.5,279.2,92
92.0,24.8,5.5,253.4,93
93.0,25.2,2.3,225.6,94
94.0,25.4,3.7,266.4,95
95.0,25.8,5.4,260.6,96
96.0,26.0,4.4,259.5,97
97.0,26.4,2.0,251.6,98
98.0,26.7,3.6,236.4,99
99.0,27.3,5.5,257.7,100
100.0,27.5,2.9,262.5,101
101.0,28.0,3.2,236.3,102
102.0,28.3,2.0,250.4,103
103.0,28.6,5.0,257.7,104
104.0,29.0,4.8,243.3,105
105.0,29.2,2.3,251.1,106
106.0,29.4,3.5,271.8,107
107.0,29.6,3.6,270.7,108
108.0,29.9,3.0,259.6,109
109.0,30.2,2.8,255.3,110
110.0,30.4,5.8,283.6,111
111.0,30.5,3.6,277.3,112
112.0,30.6,5.4,294.2,113
113.0,30.9,3.7,258.5,114
114.0,31.1,2.4,252.6,115
115.0,31.2,2.6,272.1,116
116.0,31.7,5.7,244.2,117
117.0,32.0,3.7,243.2,118
118.0,32.2,3.6,281.1,119
119.0,32.5,2.4,265.1,120
120.0,32.7,3.9,292.3,121
121.0,32.9,3.0,280.8,122
122.0,33.2,1.8,240.9,123
123.0,33.5,3.7,285.3,124
124.0,33.6,1.8,277.4,125
125.0,33.8,3.3,279.0,126
126.0,34.0,4.0,274.8,127
127.0,34.4,4.9,248.3,128
128.0,34.5,4.9,278.4,129
129.0,34.6,6.1,293.4,130
130.0,34.8,4.4,273.1,131
131.0,34.9,4.6,280.6,132
132.0,35.1,2.6,267.7,133
133.0,35.3,4.7,276.6,134
134.0,35.6,4.3,251.2,135
135.0,35.8,3.7,251.1,136
136.0,36.2,4.9,229.7,137
137.0,36.6,2.4,219.3,138
138.0,37.1,3.8,249.7,139
139.0,37.2,3.5,298.9,140
140.0,37.4,2.2,294.4,141
141.0,37.5,3.2,279.5,142
142.0,37.8,1.5,251.6,143
143.0,37.8,1.3,300.0,144
144.0,38.1,3.2,264.3,145
145.0,38.5,3.8,206.4,146
146.0,38.9,2.5,237.9,147
147.0,39.3,4.9,225.0,148
148.0,39.5,1.8,258.4,149
149.0,39.9,3.9,256.8,150
150.0,40.1,5.3,279.6,151
151.0,40.3,3.6,268.4,152
152.0,40.6,3.3,257.3,153
153.0,40.8,2.1,271.1,154
154.0,40.9,3.2,293.0,155
155.0,41.1,3.2,271.7,156
156.0,41.3,3.6,293.9,157
157.0,41.8,2.1,251.3,158
158.0,42.1,6.7,279.9,159
159.0,42.3,2.8,274.1,160
160.0,42.5,3.3,287.0,161
161.0,42.9,3.3,249.0,162
162.0,43.0,4.6,274.4,163
163.0,43.6,4.4,247.5,164
164.0,43.8,3.8,264.5,165
165.0,44.0,2.7,283.3,166
166.0,44.1,4.0,279.7,167
167.0,44.4,3.4,245.2,168
168.0,44.6,3.4,278.3,169
169.0,44.8,2.8,256.3,170
170.0,44.9,2.2,276.0,171
171.0,45.2,3.1,248.0,172
172.0,45.5,4.5,237.7,173
173.0,45.7,3.1,262.8,174
174.0,45.9,1.7,272.8,175
175.0,46.1,6.1,271.2,176
176.0,46.3,4.2,268.9,177
177.0,46.5,2.0,282.6,178
178.0,46.7,4.7,269.1,179
179.0,47.2,5.5,239.2,180
180.0,47.4,3.2,259.7,181
181.0,47.8,2.4,232.1,182
182.0,48.0,4.0,279.1,183
183.0,48.4,2.2,260.5,184
184.0,48.5,1.9,273.0,185
185.0,49.0,1.9,249.8,186
186.0,49.6,4.0,218.4,187
187.0,49.9,3.8,252.9,188
188.0,49.9,3.7,300.0,189
189.0,50.1,5.2,294.9,190
190.0,50.7,2.2,219.9,191
191.0,51.0,5.9,254.2,192
192.0,51.3,4.3,286.2,193
193.0,51.4,1.9,290.4,194
194.0,51.6,6.8,295.6,195
195.0,51.9,3.1,226.3,196
196.0,52.1,2.5,265.3,197
197.0,52.7,2.1,212.4,198
198.0,53.2,3.9,226.5,199
199.0,53.4,1.4,280.7,200


==> figs/mit.csv <==
episode,mean_done,stderr_done,upper_done,lower_done,mean_col,stderr_col,upper_col,lower_col
0,0.0,0.0,0.0,0.0,2.888888888888889,1.0599324460188284,3.9488213349077173,1.8289564428700604
1,0.0,0.0,0.0,0.0,1.5555555555555556,0.8836652066992704,2.439220762254826,0.6718903488562852
2,0.1111111111111111,0.1111111111111111,0.2222222222222222,0.0,3.5555555555555554,1.1915339216404008,4.747089477195956,2.3640216339151543
3,0.3333333333333333,0.16666666666666666,0.5,0.16666666666666666,8.0,2.6770630673681683,10.677063067368168,5.322936932631832
4,0.3333333333333333,0.16666666666666666,0.5,0.16666666666666666,2.4444444444444446,0.9145598685085737,3.3590043129530183,1.529884575935871
5,0.3333333333333333,0.16666666666666666,0.5,0.16666666666666666,4.0,1.6832508230603462,5.683250823060346,2.3167491769396538
6,0.3333333333333333,0.16666666666666666,0.5,0.16666666666666666,3.7777777777777777,1.7060169480871206,5.4837947258648985,2.071760829690657
7,0.3333333333333333,0.16666666666666666,0.5,0.16666666666666666,2.7777777777777777,1.010744744370014,3.7885225221477916,1.7670330334077637
8,0.3333333333333333,0.16666666666666666,0.5,0.16666666666666666,1.8888888888888888,0.9043789220055393,2.793267810894428,0.9845099668833496
9,0.3333333333333333,0.16666666666666666,0.5,0.16666666666666666,3.888888888888889,1.2957670877434,5.184655976632289,2.5931218011454886
10,0.4444444444444444,0.2421610524189263,0.6866054968633707,0.20228339202551812,0.8888888888888888,0.4547418206595806,1.3436307095484694,0.43414706822930826
11,0.4444444444444444,0.2421610524189263,0.6866054968633707,0.20228339202551812,1.2222222222222223,0.6406979219261552,1.8629201441483776,0.5815243002960672
12,0.4444444444444444,0.2421610524189263,0.6866054968633707,0.20228339202551812,5.777777777777778,1.051160440468028,6.828938218245805,4.72661733730975
13,0.5555555555555556,0.2939723678960657,0.8495279234516213,0.2615831876594899,1.3333333333333333,0.6009252125773316,1.934258545910665,0.7324081207560017
14,0.7777777777777778,0.4006168083848877,1.1783945861626655,0.37716096939289007,2.111111111111111,0.6549903401417554,2.7661014512528665,1.4561207709693558
15,0.8888888888888888,0.3888888888888889,1.2777777777777777,0.49999999999999994,4.777777777777778,1.579185600394655,6.356963378172432,3.198592177383123
16,1.0,0.44095855184409843,1.4409585518440984,0.5590414481559016,0.8888888888888888,0.3888888888888889,1.2777777777777777,0.49999999999999994
17,1.0,0.44095855184409843,1.4409585518440984,0.5590414481559016,6.444444444444445,2.614654805722243,9.059099250166687,3.8297896387222017
18,1.0,0.44095855184409843,1.4409585518440984,0.5590414481559016,6.444444444444445,2.4670670345749466,8.911511479019392,3.977377409869498
19,1.1111111111111112,0.4230985058813282,1.5342096169924393,0.688012605229783,4.333333333333333,1.922093765778466,6.255427099111799,2.4112395675548672
20,1.2222222222222223,0.49378857873975496,1.7160108009619772,0.7284336434824674,5.555555555555555,1.708728499914411,7.264284055469966,3.8468270556411444
21,1.7777777777777777,0.5719794522770556,2.3497572300548333,1.205798325500722,1.1111111111111112,0.5638273091717899,1.674938420282901,0.5472838019393212
22,2.4444444444444446,0.6894263136661586,3.133870758110603,1.7550181307782862,1.3333333333333333,0.8660254037844388,2.1993587371177723,0.46730792954889444
23,2.888888888888889,0.8240220541217402,3.712910943010629,2.0648668347671486,2.7777777777777777,0.9541980020732038,3.7319757798509814,1.823579775704574
24,3.2222222222222223,0.8296213623926709,4.051843584614893,2.3926008598295514,3.5555555555555554,1.5102530243409096,5.065808579896465,2.045302531214646
25,3.5555555555555554,0.8351831321318283,4.390738687687383,2.720372423423727,4.444444444444445,1.4250839264867399,5.869528370931184,3.019360517957705
26,4.111111111111111,0.9196080754026027,5.030719186513713,3.191503035708508,3.5555555555555554,1.3448576041011335,4.900413159656689,2.2106979514544216
27,4.444444444444445,0.9734119704408463,5.417856414885291,3.4710324740035983,3.5555555555555554,1.259531560972737,4.815087116528293,2.2960239945828183
28,5.0,0.9718253158075502,5.97182531580755,4.02817468419245,2.5555555555555554,1.081551240773988,3.6371067963295434,1.4740043147815673
29,5.333333333333333,1.0671873729054748,6.400520706238808,4.266145960427858,3.2222222222222223,1.6311020284336886,4.853324250655911,1.5911201937885338
30,5.666666666666667,1.0671873729054748,6.733854039572142,4.599479293761192,5.777777777777778,1.7060169480871208,7.4837947258648985,4.071760829690657
31,6.333333333333333,1.130388330520878,7.463721663854211,5.202945002812455,2.888888888888889,1.2521586299538494,4.141047518842738,1.6367302589350394
32,7.222222222222222,1.1992796191623836,8.421501841384606,6.022942603059839,1.7777777777777777,0.6406979219261554,2.418475699703933,1.1370798558516224
33,7.888888888888889,1.1837375418145843,9.072626430703474,6.705151347074305,3.111111111111111,1.1954130439638897,4.306524155075001,1.9156980671472215
34,8.666666666666666,1.2018504251546631,9.86851709182133,7.464816241512003,5.111111111111111,1.6703662642636565,6.7814773753747675,3.440744846847454
35,9.444444444444445,1.2484558363469016,10.692900280791346,8.195988608097544,2.0,1.414213562373095,3.414213562373095,0.5857864376269051
36,10.333333333333334,1.3333333333333333,11.666666666666668,9.0,3.7777777777777777,2.080182802983228,5.857960580761006,1.6975949747945496
37,11.11111111111111,1.4667087536048984,12.577819864716009,9.644402357506213,1.5555555555555556,0.5030769521187454,2.058632507674301,1.05247860343681
38,11.777777777777779,1.579185600394655,13.356963378172434,10.198592177383123,1.4444444444444444,0.7837075544258824,2.228151998870327,0.6607368900185621
39,12.555555555555555,1.6424161665660535,14.19797172212161,10.913139388989501,2.4444444444444446,0.9444444444444445,3.3888888888888893,1.5
40,13.222222222222221,1.6814162167135063,14.903638438935728,11.540806005508715,1.8888888888888888,1.0729559953237757,2.9618448842126646,0.8159328935651131
41,14.0,1.818118685772619,15.81811868577262,12.18188131422738,4.0,2.3687784005919825,6.3687784005919825,1.6312215994080175
42,15.0,1.818118685772619,16.818118685772617,13.18188131422738,4.777777777777778,1.7141387356157234,6.491916513393501,3.0636390421620545
43,16.0,1.818118685772619,17.818118685772617,14.18188131422738,6.444444444444445,2.141592807488487,8.586037251932932,4.302851636955958
44,17.0,1.818118685772619,18.818118685772617,15.18188131422738,2.7777777777777777,0.9969088024959089,3.7746865802736864,1.780868975281869
45,18.0,1.818118685772619,19.818118685772617,16.181881314227383,2.6666666666666665,2.1921577396609835,4.85882440632765,0.47450892700568303
46,18.88888888888889,1.9035379665568684,20.792426855445758,16.98535092233202,1.6666666666666667,1.130388330520878,2.7970549971875447,0.5362783361457888
47,19.88888888888889,1.9035379665568684,21.792426855445758,17.98535092233202,1.7777777777777777,0.6620208493229437,2.4397986271007213,1.115756928454834
48,20.88888888888889,1.9035379665568684,22.792426855445758,18.98535092233202,3.0,1.3944333775567925,4.394433377556792,1.6055666224432075
49,21.88888888888889,1.9035379665568684,23.792426855445758,19.98535092233202,2.5555555555555554,0.9444444444444443,3.4999999999999996,1.6111111111111112
50,22.77777777777778,1.9914942587705466,24.769272036548326,20.78628351900723,3.3333333333333335,1.51840559652405,4.851738929857383,1.8149277368092835
51,23.77777777777778,1.9914942587705466,25.769272036548326,21.78628351900723,0.4444444444444444,0.2939723678960656,0.73841681234051,0.1504720765483788
52,24.666666666666668,2.0816659994661326,26.7483326661328,22.585000667200536,2.888888888888889,1.8366972505351706,4.72558613942406,1.0521916383537182
53,25.666666666666668,2.0816659994661326,27.7483326661328,23.585000667200536,4.111111111111111,3.2763650439526075,7.387476155063718,0.8347460671585032
54,26.666666666666668,2.0816659994661326,28.7483326661328,24.585000667200536,1.3333333333333333,0.7637626158259735,2.0970959491593066,0.5695707175073598
55,27.666666666666668,2.0816659994661326,29.7483326661328,25.585000667200536,0.8888888888888888,0.38888888888888884,1.2777777777777777,0.5
56,28.666666666666668,2.0816659994661326,30.7483326661328,26.585000667200536,3.3333333333333335,2.1147629234082532,5.448096256741587,1.2185704099250803
57,29.666666666666668,2.0816659994661326,31.7483326661328,27.585000667200536,1.2222222222222223,0.5719794522770555,1.794201674499278,0.6502427699451668
58,30.666666666666668,2.0816659994661326,32.748332666132804,28.585000667200536,2.6666666666666665,2.211083193570266,4.877749860236932,0.45558347309640057
59,31.555555555555557,2.173777505168206,33.72933306072376,29.38177805038735,1.6666666666666667,0.8660254037844387,2.5326920704511053,0.800641262882228
60,32.55555555555556,2.173777505168206,34.72933306072376,30.38177805038735,0.7777777777777778,0.5211573066470476,1.2989350844248255,0.25662047113073017
61,33.55555555555556,2.173777505168206,35.72933306072376,31.38177805038735,3.2222222222222223,1.277777777777778,4.5,1.9444444444444444
62,34.55555555555556,2.173777505168206,36.72933306072376,32.381778050387354,1.1111111111111112,0.6549903401417554,1.7661014512528665,0.45612077096935577
63,35.55555555555556,2.173777505168206,37.72933306072376,33.381778050387354,2.6666666666666665,1.3743685418725535,4.0410352085392205,1.292298124794113
64,36.55555555555556,2.173777505168206,38.72933306072376,34.381778050387354,1.4444444444444444,1.2031337682059842,2.6475782126504286,0.24131067623846025
65,37.55555555555556,2.173777505168206,39.72933306072376,35.381778050387354,0.6666666666666666,0.23570226039551587,0.9023689270621825,0.43096440627115074
66,38.55555555555556,2.173777505168206,40.72933306072376,36.381778050387354,4.777777777777778,2.4311507207823406,7.208928498560118,2.346627056995437
67,39.55555555555556,2.173777505168206,41.72933306072376,37.381778050387354,0.5555555555555556,0.4444444444444445,1.0,0.1111111111111111
68,40.55555555555556,2.173777505168206,42.72933306072376,38.381778050387354,1.4444444444444444,0.9734119704408463,2.4178564148852906,0.47103247400359816
69,41.44444444444444,2.26759240355095,43.71203684799539,39.17685204089349,4.555555555555555,3.6935044752432584,8.249060030798814,0.8620510803122969
70,42.44444444444444,2.26759240355095,44.71203684799539,40.17685204089349,0.7777777777777778,0.6620208493229437,1.4397986271007215,0.1157569284548341
71,43.44444444444444,2.26759240355095,45.71203684799539,41.17685204089349,2.4444444444444446,1.1439589045541112,3.588403348998556,1.3004855398903334
72,44.44444444444444,2.26759240355095,46.71203684799539,42.17685204089349,4.555555555555555,1.4540280364780447,6.0095835920336,3.1015275190775107
73,45.44444444444444,2.26759240355095,47.71203684799539,43.17685204089349,1.7777777777777777,1.051160440468028,2.8289382182458054,0.7266173373097498
74,46.44444444444444,2.26759240355095,48.71203684799539,44.17685204089349,0.0,0.0,0.0,0.0
75,47.44444444444444,2.26759240355095,49.71203684799539,45.17685204089349,3.888888888888889,1.8741253103814444,5.763014199270334,2.0147635785074445
76,48.44444444444444,2.26759240355095,50.71203684799539,46.17685204089349,2.5555555555555554,1.667592335533737,4.223147891089292,0.8879632200218184
77,49.44444444444444,2.26759240355095,51.71203684799539,47.17685204089349,0.8888888888888888,0.8888888888888888,1.7777777777777777,0.0
78,50.44444444444444,2.26759240355095,52.71203684799539,48.17685204089349,0.7777777777777778,0.4006168083848877,1.1783945861626655,0.37716096939289007
79,51.44444444444444,2.26759240355095,53.71203684799539,49.17685204089349,1.6666666666666667,0.6871842709362768,2.3538509376029433,0.97948239573039
80,52.44444444444444,2.26759240355095,54.71203684799539,50.17685204089349,1.1111111111111112,1.1111111111111114,2.2222222222222223,-2.220446049250313e-16
81,53.44444444444444,2.26759240355095,55.71203684799539,51.17685204089349,5.0,3.752776749732567,8.752776749732567,1.247223250267433
82,54.44444444444444,2.26759240355095,56.71203684799539,52.17685204089349,1.5555555555555556,1.0423146132940955,2.597870168849651,0.5132409422614601
83,55.44444444444444,2.26759240355095,57.71203684799539,53.17685204089349,1.8888888888888888,1.7673304133985406,3.6562193022874294,0.12155847549034826
84,56.44444444444444,2.26759240355095,58.71203684799539,54.17685204089349,1.4444444444444444,1.3240416986458872,2.768486143090332,0.12040274579855725
85,57.44444444444444,2.26759240355095,59.71203684799539,55.17685204089349,3.3333333333333335,1.5184055965240495,4.851738929857383,1.814927736809284
86,58.44444444444444,2.26759240355095,60.71203684799539,56.17685204089349,2.7777777777777777,1.4412357523414274,4.219013530119205,1.3365420254363503
87,59.333333333333336,2.362907813126304,61.69624114645964,56.97042552020703,2.7777777777777777,1.6139821162593277,4.391759894037105,1.16379566151845
88,60.333333333333336,2.362907813126304,62.69624114645964,57.97042552020703,0.6666666666666666,0.37267799624996495,1.0393446629166316,0.2939886704167017
89,61.333333333333336,2.362907813126304,63.69624114645964,58.97042552020703,2.2222222222222223,0.9395296958493202,3.1617519180715425,1.282692526372902
90,62.333333333333336,2.362907813126304,64.69624114645964,59.97042552020703,4.0,3.1269438398822866,7.126943839882287,0.8730561601177134
91,63.333333333333336,2.362907813126304,65.69624114645964,60.97042552020703,1.2222222222222223,1.222222222222222,2.4444444444444446,2.220446049250313e-16
92,64.33333333333333,2.362907813126304,66.69624114645963,61.97042552020702,3.7777777777777777,1.4886401118860293,5.266417889663807,2.289137665891748
93,65.33333333333333,2.362907813126304,67.69624114645963,62.97042552020702,3.4444444444444446,1.8567527741187115,5.301197218563156,1.587691670325733
94,66.33333333333333,2.362907813126304,68.69624114645963,63.97042552020702,2.7777777777777777,1.5345808129925702,4.312358590770348,1.2431969647852075
95,67.33333333333333,2.362907813126304,69.69624114645963,64.97042552020703,2.7777777777777777,1.3310165056345489,4.108794283412326,1.4467612721432288
96,68.33333333333333,2.362907813126304,70.69624114645963,65.97042552020703,1.4444444444444444,1.0423146132940952,2.4867590577385394,0.40212983115034917
97,69.33333333333333,2.362907813126304,71.69624114645963,66.97042552020703,6.0,3.0776975521032313,9.077697552103231,2.9223024478967687
98,70.33333333333333,2.362907813126304,72.69624114645963,67.97042552020703,1.7777777777777777,0.9541980020732037,2.7319757798509814,0.823579775704574
99,71.33333333333333,2.362907813126304,73.69624114645963,68.97042552020703,4.111111111111111,1.8061964674454287,5.91730757855654,2.3049146436656818
100,72.33333333333333,2.362907813126304,74.69624114645963,69.97042552020703,2.111111111111111,1.0858233492051148,3.1969344603162257,1.0252877619059964
101,73.33333333333333,2.362907813126304,75.69624114645963,70.97042552020703,4.222222222222222,2.0734952896135024,6.295717511835725,2.14872693260872
102,74.33333333333333,2.362907813126304,76.69624114645963,71.97042552020703,0.2222222222222222,0.1469861839480328,0.369208406170255,0.0752360382741894
103,75.33333333333333,2.362907813126304,77.69624114645963,72.97042552020703,1.5555555555555556,0.9444444444444445,2.5,0.611111111111111
104,76.33333333333333,2.362907813126304,78.69624114645963,73.97042552020703,1.3333333333333333,0.9428090415820635,2.2761423749153966,0.3905242917512698
105,77.33333333333333,2.362907813126304,79.69624114645963,74.97042552020703,2.888888888888889,1.8666997351568266,4.755588624045716,1.0221891537320622
106,78.33333333333333,2.362907813126304,80.69624114645963,75.97042552020703,1.8888888888888888,1.3379549531991437,3.2268438420880328,0.5509339356897451
107,79.33333333333333,2.362907813126304,81.69624114645963,76.97042552020703,4.0,2.048034287907418,6.048034287907418,1.9519657120925822
108,80.33333333333333,2.362907813126304,82.69624114645963,77.97042552020703,3.888888888888889,2.573607738200104,6.462496627088993,1.3152811506887847
109,81.33333333333333,2.362907813126304,83.69624114645963,78.97042552020703,2.6666666666666665,2.0749832663314547,4.741649932998121,0.5916834003352118
110,82.33333333333333,2.362907813126304,84.69624114645963,79.97042552020703,1.2222222222222223,0.6620208493229436,1.884243071545166,0.5602013728992787
111,83.33333333333333,2.362907813126304,85.69624114645963,80.97042552020703,3.6666666666666665,2.438123139721299,6.1047898063879655,1.2285435269453675
112,84.33333333333333,2.362907813126304,86.69624114645963,81.97042552020703,0.3333333333333333,0.33333333333333326,0.6666666666666665,5.551115123125783e-17
113,85.33333333333333,2.362907813126304,87.69624114645963,82.97042552020703,0.2222222222222222,0.1469861839480328,0.369208406170255,0.0752360382741894
114,86.33333333333333,2.362907813126304,88.69624114645963,83.97042552020703,0.2222222222222222,0.22222222222222224,0.4444444444444444,-2.7755575615628914e-17
115,87.33333333333333,2.362907813126304,89.69624114645963,84.97042552020703,2.6666666666666665,1.6499158227686108,4.316582489435278,1.0167508438980557
116,88.33333333333333,2.362907813126304,90.69624114645963,85.97042552020703,5.222222222222222,3.8972133127323523,9.119435534954574,1.32500890948987
117,89.33333333333333,2.362907813126304,91.69624114645963,86.97042552020703,1.8888888888888888,1.4087469259006629,3.297635814789552,0.480141962988226
118,90.33333333333333,2.362907813126304,92.69624114645963,87.97042552020703,0.5555555555555556,0.5555555555555557,1.1111111111111112,-1.1102230246251565e-16
119,91.33333333333333,2.362907813126304,93.69624114645963,88.97042552020703,2.888888888888889,2.4004886333853666,5.289377522274256,0.4884002555035223
120,92.33333333333333,2.362907813126304,94.69624114645963,89.97042552020703,3.2222222222222223,1.664813784863522,4.887036007085745,1.5574084373587003
121,93.33333333333333,2.362907813126304,95.69624114645963,90.97042552020703,1.7777777777777777,1.1276546183435798,2.9054323961213573,0.6501231594341979
122,94.33333333333333,2.362907813126304,96.69624114645963,91.97042552020703,0.1111111111111111,0.1111111111111111,0.2222222222222222,0.0
123,95.33333333333333,2.362907813126304,97.69624114645963,92.97042552020703,0.8888888888888888,0.611111111111111,1.5,0.2777777777777778
124,96.33333333333333,2.362907813126304,98.69624114645963,93.97042552020703,0.4444444444444444,0.2421610524189263,0.6866054968633707,0.20228339202551812
125,97.33333333333333,2.362907813126304,99.69624114645963,94.97042552020703,1.4444444444444444,0.8183844368142353,2.2628288812586796,0.6260600076302091
126,98.33333333333333,2.362907813126304,100.69624114645963,95.97042552020703,0.6666666666666666,0.3333333333333333,1.0,0.3333333333333333
127,99.33333333333333,2.362907813126304,101.69624114645963,96.97042552020703,8.333333333333334,7.597514213360988,15.930847546694322,0.7358191199723461
128,100.33333333333333,2.362907813126304,102.69624114645963,97.97042552020703,1.2222222222222223,0.982878111830785,2.2051003340530073,0.23934411039143733
129,101.33333333333333,2.362907813126304,103.69624114645963,98.97042552020703,5.555555555555555,4.352876159988649,9.908431715544204,1.2026793955669062
130,102.33333333333333,2.362907813126304,104.69624114645963,99.97042552020703,1.4444444444444444,0.7837075544258824,2.228151998870327,0.6607368900185621
131,103.33333333333333,2.362907813126304,105.69624114645963,100.97042552020703,1.6666666666666667,1.1055415967851332,2.7722082634518,0.5611250698815335
132,104.33333333333333,2.362907813126304,106.69624114645963,101.97042552020703,3.111111111111111,2.4004886333853666,5.511599744496477,0.7106224777257446
133,105.33333333333333,2.362907813126304,107.69624114645963,102.97042552020703,0.7777777777777778,0.7777777777777777,1.5555555555555554,1.1102230246251565e-16
134,106.33333333333333,2.362907813126304,108.69624114645963,103.97042552020703,0.6666666666666666,0.44095855184409843,1.1076252185107651,0.2257081148225682
135,107.33333333333333,2.362907813126304,109.69624114645963,104.97042552020703,2.3333333333333335,1.4624940645653537,3.7958273978986874,0.8708392687679798
136,108.33333333333333,2.362907813126304,110.69624114645963,105.97042552020703,0.6666666666666666,0.44095855184409843,1.1076252185107651,0.2257081148225682
137,109.33333333333333,2.362907813126304,111.69624114645963,106.97042552020703,0.8888888888888888,0.7718024438583226,1.6606913327472115,0.1170864450305662
138,110.33333333333333,2.362907813126304,112.69624114645963,107.97042552020703,5.333333333333333,3.3747427885527643,8.708076121886098,1.9585905447805687
139,111.33333333333333,2.362907813126304,113.69624114645963,108.97042552020703,1.6666666666666667,0.9128709291752769,2.5795375958419435,0.7537957374913898
140,112.33333333333333,2.362907813126304,114.69624114645963,109.97042552020703,0.0,0.0,0.0,0.0
141,113.33333333333333,2.362907813126304,115.69624114645963,110.97042552020703,0.1111111111111111,0.11111111111111112,0.2222222222222222,-1.3877787807814457e-17
142,114.33333333333333,2.362907813126304,116.69624114645963,111.97042552020703,0.2222222222222222,0.2222222222222223,0.44444444444444453,-8.326672684688674e-17
143,115.33333333333333,2.362907813126304,117.69624114645963,112.97042552020703,1.0,0.5773502691896257,1.5773502691896257,0.42264973081037427
144,116.33333333333333,2.362907813126304,118.69624114645963,113.97042552020703,0.7777777777777778,0.7777777777777777,1.5555555555555554,1.1102230246251565e-16
145,117.33333333333333,2.362907813126304,119.69624114645963,114.97042552020703,1.2222222222222223,0.812707713240433,2.0349299354626553,0.4095145089817893
146,118.33333333333333,2.362907813126304,120.69624114645963,115.97042552020703,1.2222222222222223,0.8784104611578832,2.1006326833801054,0.3438117610643391
147,119.33333333333333,2.362907813126304,121.69624114645963,116.97042552020703,7.0,3.9334745737353156,10.933474573735316,3.0665254262646844
148,120.33333333333333,2.362907813126304,122.69624114645963,117.97042552020703,2.3333333333333335,1.51840559652405,3.851738929857383,0.8149277368092835
149,121.33333333333333,2.362907813126304,123.69624114645963,118.97042552020703,1.0,0.6666666666666666,1.6666666666666665,0.33333333333333337
150,122.33333333333333,2.362907813126304,124.69624114645963,119.97042552020703,2.2222222222222223,0.9246287209496243,3.1468509431718465,1.297593501272598
151,123.33333333333333,2.362907813126304,125.69624114645963,120.97042552020703,0.6666666666666666,0.5527707983925665,1.219437465059233,0.11389586827410014
152,124.33333333333333,2.362907813126304,126.69624114645963,121.97042552020703,0.4444444444444444,0.2939723678960656,0.73841681234051,0.1504720765483788
153,125.33333333333333,2.362907813126304,127.69624114645963,122.97042552020703,1.2222222222222223,0.8784104611578832,2.1006326833801054,0.3438117610643391
154,126.33333333333333,2.362907813126304,128.69624114645964,123.97042552020703,0.4444444444444444,0.4444444444444445,0.8888888888888888,-5.551115123125783e-17
155,127.33333333333333,2.362907813126304,129.69624114645964,124.97042552020703,0.0,0.0,0.0,0.0
156,128.33333333333334,2.362907813126305,130.69624114645964,125.97042552020704,0.3333333333333333,0.23570226039551587,0.5690355937288492,0.09763107293781745
157,129.33333333333334,2.362907813126305,131.69624114645964,126.97042552020704,0.0,0.0,0.0,0.0
158,130.33333333333334,2.362907813126305,132.69624114645964,127.97042552020704,1.3333333333333333,1.333333333333333,2.666666666666666,2.220446049250313e-16
159,131.33333333333334,2.362907813126305,133.69624114645964,128.97042552020704,0.5555555555555556,0.4444444444444446,1.0000000000000002,0.111111111111111
160,132.33333333333334,2.362907813126305,134.69624114645964,129.97042552020704,0.0,0.0,0.0,0.0
161,133.33333333333334,2.362907813126305,135.69624114645964,130.97042552020704,0.2222222222222222,0.22222222222222224,0.4444444444444444,-2.7755575615628914e-17
162,134.33333333333334,2.362907813126305,136.69624114645964,131.97042552020704,2.6666666666666665,2.426703296426839,5.093369963093505,0.2399633702398276
163,135.33333333333334,2.362907813126305,137.69624114645964,132.97042552020704,1.3333333333333333,0.8975274678557508,2.230860801189084,0.4358058654775825
164,136.22222222222223,2.402416478937739,138.62463870115997,133.8198057432845,0.5555555555555556,0.33793125168323446,0.89348680723879,0.21762430387232112
165,137.22222222222223,2.402416478937739,139.62463870115997,134.8198057432845,3.6666666666666665,3.055050463303893,6.72171712997056,0.6116162033627734
166,138.22222222222223,2.402416478937739,140.62463870115997,135.8198057432845,0.5555555555555556,0.3767961101736261,0.9323516657291817,0.1787594453819295
167,139.22222222222223,2.402416478937739,141.62463870115997,136.8198057432845,0.0,0.0,0.0,0.0
168,140.22222222222223,2.402416478937739,142.62463870115997,137.8198057432845,0.3333333333333333,0.33333333333333326,0.6666666666666665,5.551115123125783e-17
169,141.22222222222223,2.402416478937739,143.62463870115997,138.8198057432845,0.6666666666666666,0.5527707983925666,1.2194374650592332,0.11389586827410003
170,142.22222222222223,2.402416478937739,144.62463870115997,139.8198057432845,0.1111111111111111,0.11111111111111112,0.2222222222222222,-1.3877787807814457e-17
171,143.22222222222223,2.402416478937739,145.62463870115997,140.8198057432845,0.0,0.0,0.0,0.0
172,144.22222222222223,2.402416478937739,146.62463870115997,141.8198057432845,1.1111111111111112,0.5879447357921311,1.6990558469032422,0.52316637531898
173,145.22222222222223,2.402416478937739,147.62463870115997,142.8198057432845,1.0,0.6666666666666666,1.6666666666666665,0.33333333333333337
174,146.22222222222223,2.402416478937739,148.62463870115997,143.8198057432845,0.3333333333333333,0.23570226039551587,0.5690355937288492,0.09763107293781745
175,147.11111111111111,2.383067843280802,149.4941789543919,144.72804326783032,0.4444444444444444,0.4444444444444445,0.8888888888888888,-5.551115123125783e-17
176,148.11111111111111,2.383067843280802,150.4941789543919,145.72804326783032,0.6666666666666666,0.6666666666666666,1.3333333333333333,0.0
177,149.11111111111111,2.383067843280802,151.4941789543919,146.72804326783032,0.7777777777777778,0.6620208493229437,1.4397986271007215,0.1157569284548341
178,150.0,2.3687784005919825,152.368778400592,147.631221599408,0.0,0.0,0.0,0.0
179,151.0,2.3687784005919825,153.368778400592,148.631221599408,2.888888888888889,1.5224655117827466,4.411354400671636,1.3664233771061423
180,152.0,2.3687784005919825,154.368778400592,149.631221599408,0.0,0.0,0.0,0.0
181,153.0,2.3687784005919825,155.368778400592,150.631221599408,0.6666666666666666,0.47140452079103173,1.1380711874576983,0.1952621458756349
182,154.0,2.3687784005919825,156.368778400592,151.631221599408,0.0,0.0,0.0,0.0
183,154.88888888888889,2.3596400646217,157.24852895351057,152.5292488242672,0.7777777777777778,0.5211573066470477,1.2989350844248255,0.25662047113073005
184,155.88888888888889,2.3596400646217,158.24852895351057,153.5292488242672,0.6666666666666666,0.6666666666666666,1.3333333333333333,0.0
185,156.88888888888889,2.3596400646217,159.24852895351057,154.5292488242672,0.2222222222222222,0.1469861839480328,0.369208406170255,0.0752360382741894
186,157.88888888888889,2.3596400646217,160.24852895351057,155.5292488242672,0.0,0.0,0.0,0.0
187,158.88888888888889,2.3596400646217,161.24852895351057,156.5292488242672,1.1111111111111112,0.9922539499717641,2.1033650610828754,0.11885716113934708
188,159.88888888888889,2.3596400646217,162.24852895351057,157.5292488242672,0.5555555555555556,0.3767961101736261,0.9323516657291817,0.1787594453819295
189,160.88888888888889,2.3596400646217,163.24852895351057,158.5292488242672,0.8888888888888888,0.8888888888888888,1.7777777777777777,0.0
190,161.88888888888889,2.3596400646217,164.24852895351057,159.5292488242672,0.2222222222222222,0.1469861839480328,0.369208406170255,0.0752360382741894
191,162.88888888888889,2.3596400646217,165.24852895351057,160.5292488242672,0.2222222222222222,0.2222222222222222,0.4444444444444444,0.0
192,163.88888888888889,2.3596400646217,166.24852895351057,161.5292488242672,0.7777777777777778,0.6620208493229437,1.4397986271007215,0.1157569284548341
193,164.77777777777777,2.3557127830126876,167.13349056079045,162.4220649947651,0.0,0.0,0.0,0.0
194,165.77777777777777,2.3557127830126876,168.13349056079045,163.4220649947651,0.1111111111111111,0.11111111111111112,0.2222222222222222,-1.3877787807814457e-17
195,166.77777777777777,2.3557127830126876,169.13349056079045,164.4220649947651,0.6666666666666666,0.37267799624996495,1.0393446629166316,0.2939886704167017
196,167.66666666666666,2.3570226039551585,170.02368927062182,165.3096440627115,0.1111111111111111,0.1111111111111111,0.2222222222222222,0.0
197,168.66666666666666,2.3570226039551585,171.02368927062182,166.3096440627115,0.4444444444444444,0.4444444444444445,0.8888888888888888,-5.551115123125783e-17
198,169.66666666666666,2.3570226039551585,172.02368927062182,167.3096440627115,1.2222222222222223,1.2222222222222223,2.4444444444444446,0.0
199,170.55555555555554,2.333994615288889,172.88955017084444,168.22156094026664,0.1111111111111111,0.1111111111111111,0.2222222222222222,0.0
200,171.55555555555554,2.333994615288889,173.88955017084444,169.22156094026664,1.2222222222222223,0.8461970117626564,2.0684192339848786,0.37602521045956594
201,172.55555555555554,2.333994615288889,174.88955017084444,170.22156094026664,1.4444444444444444,1.0943175335329005,2.538761977977345,0.3501269109115439
202,173.44444444444446,2.3752842584924383,175.81972870293689,171.06916018595203,0.5555555555555556,0.33793125168323446,0.89348680723879,0.21762430387232112
203,174.44444444444446,2.3752842584924383,176.81972870293689,172.06916018595203,0.0,0.0,0.0,0.0
204,175.44444444444446,2.3752842584924383,177.81972870293689,173.06916018595203,0.1111111111111111,0.11111111111111112,0.2222222222222222,-1.3877787807814457e-17
205,176.44444444444446,2.3752842584924383,178.81972870293689,174.06916018595203,0.2222222222222222,0.1469861839480328,0.369208406170255,0.0752360382741894
206,177.44444444444446,2.3752842584924383,179.81972870293689,175.06916018595203,1.7777777777777777,1.6564501684306192,3.434227946208397,0.12132760934715847
207,178.44444444444446,2.3752842584924383,180.81972870293689,176.06916018595203,0.0,0.0,0.0,0.0
208,179.33333333333334,2.3804761428476167,181.71380947618096,176.95285719048573,0.4444444444444444,0.4444444444444444,0.8888888888888888,0.0
209,180.33333333333334,2.3804761428476167,182.71380947618096,177.95285719048573,2.111111111111111,2.111111111111111,4.222222222222222,0.0
210,181.33333333333334,2.3804761428476167,183.71380947618096,178.95285719048573,0.0,0.0,0.0,0.0
211,182.22222222222223,2.3557127830126876,184.5779350052349,179.86650943920955,0.0,0.0,0.0,0.0
212,183.0,2.29128784747792,185.29128784747792,180.70871215252208,0.0,0.0,0.0,0.0
213,183.88888888888889,2.3359773379587376,186.2248662268476,181.55291155093016,0.4444444444444444,0.3379312516832344,0.7823756961276789,0.10651319276121002
214,184.44444444444446,2.3517789431685245,186.79622338761297,182.09266550127595,0.0,0.0,0.0,0.0
215,185.22222222222223,2.326046823939813,187.54826904616203,182.89617539828242,0.3333333333333333,0.3333333333333333,0.6666666666666666,0.0
216,186.0,2.327373340628157,188.32737334062816,183.67262665937184,0.0,0.0,0.0,0.0
217,186.88888888888889,2.3240556292613213,189.2129445181502,184.56483325962756,0.2222222222222222,0.2222222222222222,0.4444444444444444,0.0
218,187.77777777777777,2.326046823939813,190.10382460171758,185.45173095383797,0.0,0.0,0.0,0.0
219,188.55555555555554,2.415868322795433,190.97142387835098,186.1396872327601,0.0,0.0,0.0,0.0
220,189.11111111111111,2.5080118533990476,191.61912296451015,186.60309925771207,1.3333333333333333,1.333333333333333,2.666666666666666,2.220446049250313e-16
221,189.77777777777777,2.575405996999835,192.35318377477762,187.20237178077792,0.0,0.0,0.0,0.0
222,190.66666666666666,2.592724864350674,193.25939153101734,188.07394180231597,0.5555555555555556,0.5555555555555557,1.1111111111111112,-1.1102230246251565e-16
223,191.44444444444446,2.6620330112690973,194.10647745571356,188.78241143317535,0.1111111111111111,0.11111111111111115,0.22222222222222227,-4.163336342344337e-17
224,192.22222222222223,2.737485554389982,194.95970777661222,189.48473666783224,0.1111111111111111,0.1111111111111111,0.2222222222222222,0.0
225,193.22222222222223,2.737485554389982,195.95970777661222,190.48473666783224,0.0,0.0,0.0,0.0
226,194.0,2.8185890875479607,196.81858908754796,191.18141091245204,0.4444444444444444,0.4444444444444444,0.8888888888888888,0.0
227,194.66666666666666,2.91070819942883,197.57737486609548,191.75595846723783,0.0,0.0,0.0,0.0
228,195.55555555555554,2.9207643173544255,198.47631987290998,192.6347912382011,0.1111111111111111,0.1111111111111111,0.2222222222222222,0.0
229,196.44444444444446,2.953863341790766,199.39830778623522,193.4905811026537,1.1111111111111112,0.9922539499717641,2.1033650610828754,0.11885716113934708
230,197.33333333333334,2.990726407487727,200.32405974082107,194.34260692584562,0.2222222222222222,0.2222222222222222,0.4444444444444444,0.0
231,198.22222222222223,3.031216192378609,201.25343841460085,195.1910060298436,0.0,0.0,0.0,0.0
232,199.11111111111111,3.0751894451328994,202.18630055624402,196.0359216659782,0.0,0.0,0.0,0.0
233,200.0,3.13581462037113,203.13581462037112,196.86418537962888,0.0,0.0,0.0,0.0
234,200.66666666666666,3.2914029430219163,203.95806960968858,197.37526372364474,0.0,0.0,0.0,0.0
235,201.55555555555554,3.3545620309890065,204.91011758654454,198.20099352456654,0.3333333333333333,0.3333333333333333,0.6666666666666666,0.0
236,202.33333333333334,3.4075080500434787,205.74084138337682,198.92582528328987,0.1111111111111111,0.11111111111111112,0.2222222222222222,-1.3877787807814457e-17
237,203.22222222222223,3.4188114316145417,206.64103365383676,199.8034107906077,0.0,0.0,0.0,0.0
238,204.0,3.5276684147527875,207.52766841475278,200.47233158524722,0.7777777777777778,0.5719794522770556,1.3497572300548333,0.2057983255007222
239,204.66666666666666,3.4318767136623336,208.09854338032898,201.23478995300434,0.0,0.0,0.0,0.0
240,205.44444444444446,3.508367423077099,208.95281186752155,201.93607702136737,0.0,0.0,0.0,0.0
241,206.11111111111111,3.634114764761398,209.7452258758725,202.47699634634972,2.4444444444444446,2.2054925823643563,4.649937026808801,0.23895186208008834
242,206.55555555555554,3.760581777948989,210.31613733350454,202.79497377760654,0.0,0.0,0.0,0.0
243,207.44444444444446,3.826483412827237,211.2709278572717,203.61796103161723,0.0,0.0,0.0,0.0
244,208.11111111111111,3.8457929555281734,211.95690406663928,204.26531815558295,0.0,0.0,0.0,0.0
245,209.0,3.9122315314351677,212.91223153143517,205.08776846856483,0.0,0.0,0.0,0.0
246,209.66666666666666,3.937003937005905,213.60367060367255,205.72966272966076,0.0,0.0,0.0,0.0
247,210.33333333333334,4.0858835573770875,214.41921689071043,206.24744977595626,0.1111111111111111,0.1111111111111111,0.2222222222222222,0.0
248,210.88888888888889,4.131331653906268,215.02022054279516,206.7575572349826,0.0,0.0,0.0,0.0
249,211.55555555555554,4.186987484759283,215.7425430403148,207.36856807079627,0.0,0.0,0.0,0.0
250,212.33333333333334,4.2946995755750415,216.62803290890838,208.0386337577583,0.0,0.0,0.0,0.0
251,212.77777777777777,4.424608513058208,217.202386290836,208.35316926471955,0.0,0.0,0.0,0.0
252,213.22222222222223,4.560634025664566,217.7828562478868,208.66158819655766,0.0,0.0,0.0,0.0
253,213.88888888888889,4.641133854651266,218.53002274354014,209.24775503423763,0.0,0.0,0.0,0.0
254,214.66666666666666,4.6844897741850655,219.35115644085172,209.9821768924816,0.0,0.0,0.0,0.0
255,215.44444444444446,4.796153294021479,220.24059773846594,210.64829115042298,0.0,0.0,0.0,0.0
256,216.11111111111111,4.9453806853928635,221.056491796504,211.16573042571824,0.0,0.0,0.0,0.0
257,216.77777777777777,5.073837518140862,221.85161529591863,211.7039402596369,0.0,0.0,0.0,0.0
258,217.44444444444446,5.204461523835719,222.6489059682802,212.23998292060872,0.0,0.0,0.0,0.0
259,218.22222222222223,5.3197164131229195,223.54193863534516,212.9025058090993,0.1111111111111111,0.11111111111111115,0.22222222222222227,-4.163336342344337e-17
260,218.88888888888889,5.406900026931751,224.29578891582065,213.48198886195712,0.0,0.0,0.0,0.0
261,219.66666666666666,5.525194818083592,225.19186148475026,214.14147184858305,0.0,0.0,0.0,0.0
262,220.22222222222223,5.509531583683402,225.73175380590564,214.71269063853882,0.0,0.0,0.0,0.0
263,220.88888888888889,5.5237981207691105,226.412687009658,215.36509076811979,0.0,0.0,0.0,0.0
264,221.66666666666666,5.575242894559243,227.2419095612259,216.09142377210742,0.0,0.0,0.0,0.0
265,222.44444444444446,5.627588567621103,228.07203301206556,216.81685587682335,0.0,0.0,0.0,0.0
266,223.22222222222223,5.683254588354227,228.90547681057646,217.538967633868,0.0,0.0,0.0,0.0
267,223.77777777777777,5.729499148601661,229.50727692637943,218.0482786291761,0.0,0.0,0.0,0.0
268,224.33333333333334,5.809475019311125,230.14280835264447,218.52385831402222,0.0,0.0,0.0,0.0
269,224.88888888888889,5.92181570420491,230.8107045930938,218.96707318468398,0.0,0.0,0.0,0.0
270,225.44444444444446,6.007197329294787,231.45164177373925,219.43724711514966,0.0,0.0,0.0,0.0
271,225.77777777777777,6.070826819437772,231.84860459721554,219.70695095834,0.0,0.0,0.0,0.0
272,226.22222222222223,6.170669371618217,232.39289159384043,220.05155285060403,0.5555555555555556,0.5555555555555557,1.1111111111111112,-1.1102230246251565e-16
273,226.88888888888889,6.245986365580087,233.13487525446897,220.6429025233088,0.0,0.0,0.0,0.0
274,227.55555555555554,6.35546814236701,233.91102369792256,221.20008741318853,0.0,0.0,0.0,0.0
275,228.0,6.467869303977419,234.4678693039774,221.5321306960226,0.0,0.0,0.0,0.0
276,228.55555555555554,6.597792373023787,235.15334792857934,221.95776318253175,0.0,0.0,0.0,0.0
277,229.0,6.587024281789835,235.58702428178984,222.41297571821016,0.0,0.0,0.0,0.0
278,229.33333333333334,6.712343521867424,236.04567685520075,222.62098981146593,0.0,0.0,0.0,0.0
279,229.88888888888889,6.8362685656163755,236.72515745450525,223.05262032327252,0.0,0.0,0.0,0.0
280,230.33333333333334,6.948221195225277,237.28155452855862,223.38511213810807,0.0,0.0,0.0,0.0
281,231.0,7.065172798075547,238.06517279807554,223.93482720192446,0.0,0.0,0.0,0.0
282,231.44444444444446,7.0967737409941565,238.54121818543862,224.3476707034503,0.0,0.0,0.0,0.0
283,232.0,7.2264944628929335,239.22649446289293,224.77350553710707,0.0,0.0,0.0,0.0
284,232.55555555555554,7.358123083276195,239.91367863883173,225.19743247227936,0.0,0.0,0.0,0.0
285,232.88888888888889,7.347419131996934,240.23630802088582,225.54146975689196,0.0,0.0,0.0,0.0
286,233.44444444444446,7.341115399490868,240.78555984393532,226.1033290449536,0.0,0.0,0.0,0.0
287,233.77777777777777,7.370696065761167,241.14847384353894,226.4070817120166,0.0,0.0,0.0,0.0
288,234.55555555555554,7.436978013636228,241.99253356919178,227.1185775419193,0.0,0.0,0.0,0.0
289,234.88888888888889,7.398281415385235,242.28717030427413,227.49060747350364,0.0,0.0,0.0,0.0
290,235.44444444444446,7.483520990800593,242.92796543524506,227.96092345364386,0.0,0.0,0.0,0.0
291,236.11111111111111,7.6184068844339174,243.72951799554502,228.4927042266772,0.0,0.0,0.0,0.0
292,236.55555555555554,7.708420920423311,244.26397647597886,228.84713463513222,0.0,0.0,0.0,0.0
293,237.0,7.801353158978967,244.80135315897897,229.19864684102103,0.0,0.0,0.0,0.0
294,237.44444444444446,7.883018159857428,245.32746260430187,229.56142628458704,0.0,0.0,0.0,0.0
295,238.0,7.965202096899014,245.96520209689902,230.03479790310098,0.0,0.0,0.0,0.0
296,238.66666666666666,7.975657409336932,246.6423240760036,230.6910092573297,0.0,0.0,0.0,0.0
297,239.22222222222223,8.034263047476689,247.2564852696989,231.18795917474554,0.0,0.0,0.0,0.0
298,239.55555555555554,8.129355432817933,247.68491098837347,231.4262001227376,0.0,0.0,0.0,0.0
299,240.22222222222223,8.255936883671078,248.4781591058933,231.96628533855116,0.0,0.0,0.0,0.0


==> figs/mit_base.csv <==
episode,mean_done,stderr_done,upper_done,lower_done,mean_col,stderr_col,upper_col,lower_col
0,0.0,0.0,0.0,0.0,2.7777777777777777,1.0378634273483003,3.815641205126078,1.7399143504294774
1,0.0,0.0,0.0,0.0,1.2222222222222223,0.9969088024959089,2.219131024718131,0.22531341972631347
2,0.2222222222222222,0.1469861839480328,0.369208406170255,0.0752360382741894,2.3333333333333335,1.0,3.3333333333333335,1.3333333333333335
3,0.3333333333333333,0.16666666666666666,0.5,0.16666666666666666,3.4444444444444446,1.3344902388293682,4.778934683273813,2.109954205615076
4,0.3333333333333333,0.16666666666666666,0.5,0.16666666666666666,1.3333333333333333,0.6666666666666666,2.0,0.6666666666666666
5,0.3333333333333333,0.16666666666666666,0.5,0.16666666666666666,3.2222222222222223,1.4792807728549275,4.70150299507715,1.7429414493672948
6,0.3333333333333333,0.16666666666666666,0.5,0.16666666666666666,2.6666666666666665,0.8164965809277259,3.4831632475943923,1.8501700857389407
7,0.3333333333333333,0.16666666666666666,0.5,0.16666666666666666,1.7777777777777777,0.9828781118307851,2.7606558896085627,0.7948996659469926
8,0.3333333333333333,0.16666666666666666,0.5,0.16666666666666666,3.4444444444444446,2.6199613605670216,6.064405805011466,0.8244830838774231
9,0.4444444444444444,0.17568209223157663,0.620126536676021,0.2687623522128678,1.8888888888888888,0.9345891022922622,2.823477991181151,0.9542997865966266
10,0.4444444444444444,0.17568209223157663,0.620126536676021,0.2687623522128678,2.4444444444444446,1.9011042924742971,4.345548736918742,0.5433401519701475
11,0.4444444444444444,0.17568209223157663,0.620126536676021,0.2687623522128678,1.8888888888888888,0.6961091158967593,2.584998004785648,1.1927797729921297
12,0.4444444444444444,0.17568209223157663,0.620126536676021,0.2687623522128678,2.3333333333333335,1.0540925533894596,3.3874258867227933,1.2792407799438739
13,0.4444444444444444,0.17568209223157663,0.620126536676021,0.2687623522128678,1.8888888888888888,0.7535922203472518,2.6424811092361407,1.135296668541637
14,0.4444444444444444,0.17568209223157663,0.620126536676021,0.2687623522128678,1.6666666666666667,0.8333333333333334,2.5,0.8333333333333334
15,0.4444444444444444,0.17568209223157663,0.620126536676021,0.2687623522128678,0.5555555555555556,0.33793125168323446,0.89348680723879,0.21762430387232112
16,0.4444444444444444,0.17568209223157663,0.620126536676021,0.2687623522128678,4.0,1.6414763002993507,5.641476300299351,2.3585236997006493
17,0.4444444444444444,0.17568209223157663,0.620126536676021,0.2687623522128678,2.888888888888889,1.4761478061762692,4.365036695065158,1.4127410827126197
18,0.4444444444444444,0.17568209223157663,0.620126536676021,0.2687623522128678,1.7777777777777777,0.8127077132404329,2.5904854910182107,0.9650700645373448
19,0.4444444444444444,0.17568209223157663,0.620126536676021,0.2687623522128678,3.2222222222222223,1.0642913367037787,4.286513558926001,2.157930885518444
20,0.4444444444444444,0.17568209223157663,0.620126536676021,0.2687623522128678,1.8888888888888888,1.0061539042374907,2.89504279312638,0.8827349846513981
21,0.4444444444444444,0.17568209223157663,0.620126536676021,0.2687623522128678,2.888888888888889,0.8407081083567531,3.729596997245642,2.0481807805321357
22,0.5555555555555556,0.2421610524189263,0.7977166079744819,0.3133945031366293,1.5555555555555556,0.5555555555555556,2.111111111111111,1.0
23,0.5555555555555556,0.2421610524189263,0.7977166079744819,0.3133945031366293,3.5555555555555554,1.5733113620562553,5.128866917611811,1.9822441934993
24,0.5555555555555556,0.2421610524189263,0.7977166079744819,0.3133945031366293,1.3333333333333333,0.7993052538854534,2.1326385872187865,0.5340280794478799
25,0.6666666666666666,0.2886751345948129,0.9553418012614796,0.3779915320718537,3.2222222222222223,1.9914942587705469,5.213716480992769,1.2307279634516755
26,0.6666666666666666,0.2886751345948129,0.9553418012614796,0.3779915320718537,1.5555555555555556,0.7092858519335392,2.2648414074890946,0.8462697036220164
27,0.7777777777777778,0.32394177193585005,1.1017195497136278,0.45383600584192774,1.1111111111111112,0.5121969142940493,1.6233080254051604,0.5989141968170618
28,0.7777777777777778,0.32394177193585005,1.1017195497136278,0.45383600584192774,2.5555555555555554,1.081551240773988,3.6371067963295434,1.4740043147815673
29,0.7777777777777778,0.32394177193585005,1.1017195497136278,0.45383600584192774,1.4444444444444444,0.8836652066992703,2.3281096511437145,0.5607792377451741
30,0.7777777777777778,0.32394177193585005,1.1017195497136278,0.45383600584192774,2.111111111111111,0.7895928001973275,2.9007039113084385,1.3215183109137838
31,0.7777777777777778,0.32394177193585005,1.1017195497136278,0.45383600584192774,1.6666666666666667,0.6236095644623235,2.29027623112899,1.0430571022043433
32,0.7777777777777778,0.32394177193585005,1.1017195497136278,0.45383600584192774,2.2222222222222223,1.1758894715842623,3.3981116938064844,1.04633275063796
33,0.8888888888888888,0.30932024237944566,1.1982091312683345,0.5795686465094432,1.0,0.5527707983925666,1.5527707983925665,0.4472292016074334
34,0.8888888888888888,0.30932024237944566,1.1982091312683345,0.5795686465094432,3.2222222222222223,1.7462481828335237,4.968470405055746,1.4759740393886986
35,0.8888888888888888,0.30932024237944566,1.1982091312683345,0.5795686465094432,0.5555555555555556,0.29397236789606557,0.8495279234516211,0.26158318765949
36,0.8888888888888888,0.30932024237944566,1.1982091312683345,0.5795686465094432,2.6666666666666665,1.8708286933869707,4.537495360053637,0.7958379732796959
37,0.8888888888888888,0.30932024237944566,1.1982091312683345,0.5795686465094432,3.888888888888889,3.1111111111111107,7.0,0.7777777777777781
38,0.8888888888888888,0.30932024237944566,1.1982091312683345,0.5795686465094432,0.6666666666666666,0.3333333333333333,1.0,0.3333333333333333
39,0.8888888888888888,0.30932024237944566,1.1982091312683345,0.5795686465094432,1.6666666666666667,1.3123346456686351,2.979001312335302,0.3543320209980316
40,0.8888888888888888,0.30932024237944566,1.1982091312683345,0.5795686465094432,0.0,0.0,0.0,0.0
41,0.8888888888888888,0.30932024237944566,1.1982091312683345,0.5795686465094432,2.3333333333333335,1.3123346456686351,3.645667979001969,1.0209986876646984
42,0.8888888888888888,0.30932024237944566,1.1982091312683345,0.5795686465094432,2.6666666666666665,1.7716909687891083,4.438357635455775,0.8949756978775583
43,1.1111111111111112,0.3888888888888889,1.5,0.7222222222222223,0.2222222222222222,0.1469861839480328,0.369208406170255,0.0752360382741894
44,1.1111111111111112,0.3888888888888889,1.5,0.7222222222222223,1.6666666666666667,1.2018504251546631,2.86851709182133,0.4648162415120036
45,1.1111111111111112,0.3888888888888889,1.5,0.7222222222222223,0.5555555555555556,0.5555555555555556,1.1111111111111112,0.0
46,1.1111111111111112,0.3888888888888889,1.5,0.7222222222222223,2.6666666666666665,1.1785113019775793,3.8451779686442458,1.4881553646890873
47,1.1111111111111112,0.3888888888888889,1.5,0.7222222222222223,1.2222222222222223,0.8624541497922236,2.084676372014446,0.35976807242999875
48,1.1111111111111112,0.3888888888888889,1.5,0.7222222222222223,0.5555555555555556,0.33793125168323446,0.89348680723879,0.21762430387232112
49,1.1111111111111112,0.3888888888888889,1.5,0.7222222222222223,3.2222222222222223,1.6564501684306194,4.8786723906528415,1.565772053791603
50,1.1111111111111112,0.3888888888888889,1.5,0.7222222222222223,2.111111111111111,1.1358360166811596,3.2469471277922706,0.9752750944299515
51,1.1111111111111112,0.3888888888888889,1.5,0.7222222222222223,3.7777777777777777,1.4886401118860293,5.266417889663807,2.289137665891748
52,1.2222222222222223,0.4339027597725919,1.6561249819948143,0.7883194624496304,1.6666666666666667,0.8819171036881969,2.5485837703548637,0.7847495629784699
53,1.2222222222222223,0.4339027597725919,1.6561249819948143,0.7883194624496304,0.8888888888888888,0.4843221048378526,1.3732109937267414,0.40456678405103624
54,1.2222222222222223,0.4339027597725919,1.6561249819948143,0.7883194624496304,1.8888888888888888,0.8240220541217402,2.712910943010629,1.0648668347671486
55,1.3333333333333333,0.5,1.8333333333333333,0.8333333333333333,2.2222222222222223,0.9686442096757054,3.190866431897928,1.2535780125465168
56,1.4444444444444444,0.5800170282728084,2.024461472717253,0.864427416171636,1.5555555555555556,1.0289032876362298,2.5844588431917854,0.5266522679193257
57,1.6666666666666667,0.7071067811865475,2.373773447853214,0.9595598854801193,2.6666666666666665,1.3642254619787417,4.030892128645409,1.3024412046879248
58,1.8888888888888888,0.7895928001973275,2.678481689086216,1.0992960886915615,2.888888888888889,1.358557695626387,4.247446584515275,1.5303311932625019
59,2.0,0.8819171036881969,2.8819171036881968,1.1180828963118032,3.2222222222222223,1.6311020284336888,4.853324250655911,1.5911201937885335
60,2.0,0.8819171036881969,2.8819171036881968,1.1180828963118032,2.3333333333333335,1.178511301977579,3.5118446353109123,1.1548220313557545
61,2.0,0.8819171036881969,2.8819171036881968,1.1180828963118032,0.5555555555555556,0.33793125168323446,0.89348680723879,0.21762430387232112
62,2.2222222222222223,0.982878111830785,3.2051003340530073,1.2393441103914373,1.1111111111111112,0.5121969142940493,1.6233080254051604,0.5989141968170618
63,2.2222222222222223,0.982878111830785,3.2051003340530073,1.2393441103914373,2.7777777777777777,1.6648137848635216,4.442591562641299,1.112963992914256
64,2.2222222222222223,0.982878111830785,3.2051003340530073,1.2393441103914373,4.555555555555555,2.7341010665253958,7.289656622080951,1.8214544890301596
65,2.2222222222222223,0.982878111830785,3.2051003340530073,1.2393441103914373,0.7777777777777778,0.3643021402390001,1.142079918016778,0.4134756375387777
66,2.2222222222222223,0.982878111830785,3.2051003340530073,1.2393441103914373,0.7777777777777778,0.3643021402390001,1.142079918016778,0.4134756375387777
67,2.3333333333333335,0.9860132971832692,3.319346630516603,1.3473200361500641,3.111111111111111,1.388888888888889,4.5,1.722222222222222
68,2.3333333333333335,0.9860132971832692,3.319346630516603,1.3473200361500641,2.2222222222222223,1.0900787150193658,3.312300937241588,1.1321435072028565
69,2.3333333333333335,0.9860132971832692,3.319346630516603,1.3473200361500641,6.666666666666667,3.064129385141706,9.730796051808372,3.602537281524961
70,2.3333333333333335,0.9860132971832692,3.319346630516603,1.3473200361500641,4.111111111111111,2.9270977494043318,7.038208860515443,1.184013361706779
71,2.3333333333333335,0.9860132971832692,3.319346630516603,1.3473200361500641,1.2222222222222223,0.982878111830785,2.2051003340530073,0.23934411039143733
72,2.3333333333333335,0.9860132971832692,3.319346630516603,1.3473200361500641,1.6666666666666667,0.8975274678557507,2.5641941345224173,0.7691391988109161
73,2.4444444444444446,1.081551240773988,3.5259956852184327,1.3628932036704566,1.7777777777777777,1.2777777777777777,3.0555555555555554,0.5
74,2.4444444444444446,1.081551240773988,3.5259956852184327,1.3628932036704566,2.111111111111111,1.0599324460188284,3.1710435571299396,1.0511786650922827
75,2.4444444444444446,1.081551240773988,3.5259956852184327,1.3628932036704566,2.2222222222222223,0.7954345035153528,3.017656725737575,1.4267877187068696
76,2.4444444444444446,1.081551240773988,3.5259956852184327,1.3628932036704566,2.4444444444444446,1.3135100463929876,3.7579544908374323,1.130934398051457
77,2.4444444444444446,1.081551240773988,3.5259956852184327,1.3628932036704566,2.2222222222222223,0.6826780959691393,2.9049003181913617,1.539544126253083
78,2.4444444444444446,1.081551240773988,3.5259956852184327,1.3628932036704566,3.4444444444444446,2.089066186329241,5.533510630773685,1.3553782581152038
79,2.4444444444444446,1.081551240773988,3.5259956852184327,1.3628932036704566,2.111111111111111,1.4283289035758269,3.539440014686938,0.6827822075352843
80,2.5555555555555554,1.0943175335329005,3.649873089088456,1.4612380220226548,1.3333333333333333,0.5527707983925666,1.8861041317259,0.7805625349407667
81,2.6666666666666665,1.118033988749895,3.7847006554165614,1.5486326779167716,3.5555555555555554,1.4250839264867399,4.980639482042295,2.1304716290688157
82,2.6666666666666665,1.118033988749895,3.7847006554165614,1.5486326779167716,1.8888888888888888,1.0858233492051146,2.9747122380940034,0.8030655396837743
83,2.6666666666666665,1.118033988749895,3.7847006554165614,1.5486326779167716,3.111111111111111,1.4087469259006629,4.519858037011774,1.7023641852104483
84,2.6666666666666665,1.118033988749895,3.7847006554165614,1.5486326779167716,1.4444444444444444,0.7092858519335392,2.153730296377984,0.7351585925109052
85,2.888888888888889,1.2069756101333573,4.095864499022246,1.6819132787555315,2.5555555555555554,1.259531560972737,3.8150871165282925,1.2960239945828183
86,3.0,1.3017082793177757,4.301708279317776,1.6982917206822243,4.444444444444445,2.6983076543513094,7.142752098795754,1.7461367900931353
87,3.0,1.3017082793177757,4.301708279317776,1.6982917206822243,2.2222222222222223,0.909483641319161,3.1317058635413835,1.3127385809030612
88,3.0,1.3017082793177757,4.301708279317776,1.6982917206822243,3.7777777777777777,1.469861839480328,5.2476396172581055,2.30791593829745
89,3.111111111111111,1.3988531457793523,4.509964256890464,1.712257965331759,3.6666666666666665,1.825741858350554,5.49240852501722,1.8409248083161125
90,3.2222222222222223,1.4979409736347515,4.720163195856974,1.7242812485874708,3.888888888888889,1.6452325438845385,5.534121432773428,2.24365634500435
91,3.2222222222222223,1.4979409736347515,4.720163195856974,1.7242812485874708,3.2222222222222223,0.9969088024959089,4.2191310247181315,2.2253134197263136
92,3.2222222222222223,1.4979409736347515,4.720163195856974,1.7242812485874708,3.6666666666666665,1.755942292142123,5.422608958808789,1.9107243745245435
93,3.3333333333333335,1.51840559652405,4.851738929857383,1.8149277368092835,2.2222222222222223,1.4412357523414279,3.6634579745636504,0.7809864698807945
94,3.3333333333333335,1.51840559652405,4.851738929857383,1.8149277368092835,2.2222222222222223,0.982878111830785,3.2051003340530073,1.2393441103914373
95,3.4444444444444446,1.519421592353038,4.963866036797483,1.9250228520914066,2.111111111111111,1.0198644305936566,3.1309755417047676,1.0912466805174545
96,3.4444444444444446,1.519421592353038,4.963866036797483,1.9250228520914066,2.888888888888889,1.3379549531991437,4.226843842088033,1.5509339356897451
97,3.5555555555555554,1.528535165799734,5.084090721355289,2.0270203897558217,5.444444444444445,2.91600521600238,8.360449660446825,2.5284392284420645
98,3.5555555555555554,1.528535165799734,5.084090721355289,2.0270203897558217,3.888888888888889,2.097911954277689,5.986800843166578,1.7909769346111997
99,3.5555555555555554,1.528535165799734,5.084090721355289,2.0270203897558217,1.8888888888888888,0.9345891022922622,2.823477991181151,0.9542997865966266
100,3.5555555555555554,1.528535165799734,5.084090721355289,2.0270203897558217,1.5555555555555556,0.6034878050666787,2.1590433606222343,0.9520677504888769
101,3.6666666666666665,1.5365907428821481,5.203257409548815,2.1300759237845184,1.7777777777777777,0.6406979219261554,2.418475699703933,1.1370798558516224
102,3.6666666666666665,1.5365907428821481,5.203257409548815,2.1300759237845184,2.2222222222222223,0.829621362392671,3.0518435846148932,1.3926008598295514
103,3.7777777777777777,1.552576512498013,5.330354290275791,2.2252012652797646,1.6666666666666667,0.8498365855987974,2.5165032522654642,0.8168300810678694
104,3.888888888888889,1.6452325438845383,5.534121432773427,2.2436563450043505,2.7777777777777777,1.0900787150193656,3.8678564927971433,1.687699062758412
105,3.888888888888889,1.6452325438845383,5.534121432773427,2.2436563450043505,5.777777777777778,2.0260647254233857,7.803842503201164,3.751713052354392
106,4.0,1.6414763002993507,5.641476300299351,2.3585236997006493,4.555555555555555,1.9515742300278107,6.507129785583366,2.6039813255277444
107,4.0,1.6414763002993507,5.641476300299351,2.3585236997006493,2.111111111111111,0.888888888888889,3.0,1.2222222222222223
108,4.0,1.6414763002993507,5.641476300299351,2.3585236997006493,4.888888888888889,1.6367688736284707,6.52565776251736,3.2521200152604184
109,4.0,1.6414763002993507,5.641476300299351,2.3585236997006493,4.888888888888889,1.7515425300482717,6.640431418937161,3.1373463588406176
110,4.0,1.6414763002993507,5.641476300299351,2.3585236997006493,1.7777777777777777,1.0900787150193656,2.8678564927971433,0.6876990627584121
111,4.0,1.6414763002993507,5.641476300299351,2.3585236997006493,2.111111111111111,1.0467468711898207,3.157857982300932,1.0643642399212905
112,4.0,1.6414763002993507,5.641476300299351,2.3585236997006493,2.0,1.1666666666666667,3.166666666666667,0.8333333333333333
113,4.0,1.6414763002993507,5.641476300299351,2.3585236997006493,3.4444444444444446,1.841731606027864,5.286176050472308,1.6027128384165807
114,4.0,1.6414763002993507,5.641476300299351,2.3585236997006493,1.7777777777777777,0.6620208493229437,2.4397986271007213,1.115756928454834
115,4.0,1.6414763002993507,5.641476300299351,2.3585236997006493,2.7777777777777777,1.9204873352715115,4.698265113049289,0.8572904425062662
116,4.0,1.6414763002993507,5.641476300299351,2.3585236997006493,0.8888888888888888,0.5638273091717899,1.4527161980606786,0.3250615797170989
117,4.111111111111111,1.6620305890723992,5.77314170018351,2.4490805220387113,2.5555555555555554,1.3855515459266583,3.9411071014822134,1.170004009628897
118,4.222222222222222,1.7541837115385495,5.976405933760772,2.468038510683673,1.7777777777777777,1.1758894715842623,2.9536672493620397,0.6018883061935154
119,4.222222222222222,1.7541837115385495,5.976405933760772,2.468038510683673,1.3333333333333333,0.6009252125773316,1.934258545910665,0.7324081207560017
120,4.333333333333333,1.755942292142123,6.089275625475456,2.57739104119121,1.7777777777777777,0.8940820521906155,2.671859829968393,0.8836957255871621
121,4.666666666666667,1.878237944930774,6.544904611597441,2.788428721735893,1.4444444444444444,1.0943175335329005,2.538761977977345,0.3501269109115439
122,4.777777777777778,1.9059685331564937,6.683746310934271,2.871809244621284,2.6666666666666665,1.343709624716425,4.010376291383092,1.3229570419502414
123,4.777777777777778,1.9059685331564937,6.683746310934271,2.871809244621284,1.3333333333333333,0.6009252125773316,1.934258545910665,0.7324081207560017
124,4.888888888888889,1.9180751668480074,6.806964055736897,2.970813722040882,1.7777777777777777,1.051160440468028,2.8289382182458054,0.7266173373097498
125,4.888888888888889,1.9180751668480074,6.806964055736897,2.970813722040882,3.2222222222222223,1.8691782045845244,5.0914004268067465,1.3530440176376979
126,5.0,1.950783318453271,6.950783318453271,3.0492166815467288,0.8888888888888888,0.5386310952684809,1.4275199841573696,0.350257793620408
127,5.0,1.950783318453271,6.950783318453271,3.0492166815467288,2.4444444444444446,1.0815512407739882,3.525995685218433,1.3628932036704564
128,5.111111111111111,1.9891681988853505,7.100279309996461,3.1219429122257605,0.8888888888888888,0.4547418206595805,1.3436307095484694,0.4341470682293083
129,5.222222222222222,1.998456194289439,7.220678416511661,3.2237660279327836,1.6666666666666667,0.6666666666666666,2.3333333333333335,1.0
130,5.444444444444445,2.0283484737254094,7.472792918169854,3.4160959707190353,0.2222222222222222,0.1469861839480328,0.369208406170255,0.0752360382741894
131,5.555555555555555,2.0487876571761974,7.604343212731752,3.506767898379358,3.5555555555555554,1.9083960041464076,5.463951559701963,1.6471595514091477
132,5.555555555555555,2.0487876571761974,7.604343212731752,3.506767898379358,0.7777777777777778,0.5211573066470477,1.2989350844248255,0.25662047113073005
133,5.666666666666667,2.048034287907418,7.714700954574084,3.618632378759249,1.8888888888888888,0.6549903401417554,2.5438792290306442,1.2338985487471335
134,5.777777777777778,2.073495289613503,7.851273067391281,3.704282488164275,0.8888888888888888,0.5121969142940493,1.401085803182938,0.3766919745948395
135,5.777777777777778,2.073495289613503,7.851273067391281,3.704282488164275,1.7777777777777777,0.7222222222222222,2.5,1.0555555555555554
136,5.777777777777778,2.073495289613503,7.851273067391281,3.704282488164275,5.0,2.279132388529557,7.279132388529558,2.720867611470443
137,5.888888888888889,2.104521880541757,7.993410769430646,3.7843670083471324,3.2222222222222223,1.0642913367037787,4.286513558926001,2.157930885518444
138,6.0,2.179449471770337,8.179449471770337,3.820550528229663,1.7777777777777777,0.9828781118307851,2.7606558896085627,0.7948996659469926
139,6.111111111111111,2.2138732050190306,8.324984316130141,3.89723790609208,3.5555555555555554,1.8036314534164362,5.3591870089719915,1.7519241021391192
140,6.222222222222222,2.2899404272805497,8.512162649502772,3.9322817949416726,3.0,1.6414763002993507,4.641476300299351,1.3585236997006493
141,6.222222222222222,2.2899404272805497,8.512162649502772,3.9322817949416726,1.4444444444444444,0.5299662230094143,1.9744106674538586,0.9144782214350301
142,6.222222222222222,2.2899404272805497,8.512162649502772,3.9322817949416726,0.8888888888888888,0.38888888888888884,1.2777777777777777,0.5
143,6.333333333333333,2.3213980461973533,8.654731379530686,4.01193528713598,0.8888888888888888,0.4547418206595805,1.3436307095484694,0.4341470682293083
144,6.333333333333333,2.3213980461973533,8.654731379530686,4.01193528713598,1.5555555555555556,0.6894263136661588,2.2449818692217143,0.8661292418893968
145,6.333333333333333,2.3213980461973533,8.654731379530686,4.01193528713598,4.111111111111111,2.5410214724509492,6.65213258356206,1.5700896386601615
146,6.444444444444445,2.357677241546994,8.80212168599144,4.08676720289745,1.3333333333333333,0.5270462766947299,1.8603796100280632,0.8062870566386033
147,6.444444444444445,2.357677241546994,8.80212168599144,4.08676720289745,0.8888888888888888,0.30932024237944566,1.1982091312683345,0.5795686465094432
148,6.555555555555555,2.398559238324767,8.954114793880322,4.156996317230789,2.0,0.8333333333333334,2.8333333333333335,1.1666666666666665
149,6.666666666666667,2.4438130497691968,9.110479716435863,4.222853616897471,2.3333333333333335,0.8660254037844387,3.1993587371177723,1.4673079295488947
150,6.777777777777778,2.4932006302574306,9.270978408035209,4.284577147520347,4.666666666666667,2.048034287907418,6.714700954574084,2.618632378759249
151,7.0,2.5549516194593154,9.554951619459315,4.445048380540685,1.5555555555555556,0.6478835438717001,2.2034390994272557,0.9076720116838555
152,7.111111111111111,2.611111111111111,9.722222222222221,4.5,1.3333333333333333,0.726483157256779,2.059816490590112,0.6068501760765542
153,7.222222222222222,2.6075626006002968,9.82978482282252,4.614659621621925,4.333333333333333,2.121320343559643,6.454653676892976,2.21201298977369
154,7.333333333333333,2.6666666666666665,10.0,4.666666666666666,3.4444444444444446,1.7409377351102664,5.185382179554711,1.7035067093341782
155,7.444444444444445,2.7290164646255857,10.17346090907003,4.715427979818859,3.111111111111111,2.6323017201071406,5.743412831218252,0.4788093910039706
156,7.555555555555555,2.693155476342405,10.24871103189796,4.862400079213151,2.0,1.0274023338281626,3.027402333828163,0.9725976661718374
157,7.555555555555555,2.693155476342405,10.24871103189796,4.862400079213151,2.2222222222222223,0.9246287209496242,3.1468509431718465,1.297593501272598
158,7.666666666666667,2.758824226207808,10.425490892874475,4.907842440458859,0.8888888888888888,0.6549903401417553,1.5438792290306442,0.23389854874713356
159,7.666666666666667,2.758824226207808,10.425490892874475,4.907842440458859,2.2222222222222223,1.7382764274624465,3.960498649684669,0.48394579475977584
160,7.888888888888889,2.7960510071470264,10.684939896035916,5.092837881741863,0.7777777777777778,0.5719794522770556,1.3497572300548333,0.2057983255007222
161,7.888888888888889,2.7960510071470264,10.684939896035916,5.092837881741863,1.0,0.44095855184409843,1.4409585518440984,0.5590414481559016
162,7.888888888888889,2.7960510071470264,10.684939896035916,5.092837881741863,1.5555555555555556,0.5800170282728084,2.135572583828364,0.9755385272827471
163,7.888888888888889,2.7960510071470264,10.684939896035916,5.092837881741863,0.3333333333333333,0.23570226039551587,0.5690355937288492,0.09763107293781745
164,7.888888888888889,2.7960510071470264,10.684939896035916,5.092837881741863,1.1111111111111112,0.611111111111111,1.7222222222222223,0.5000000000000001
165,8.0,2.8674417556808756,10.867441755680876,5.132558244319124,2.2222222222222223,1.7302679447108265,3.9524901669330488,0.49195427751139587
166,8.0,2.8674417556808756,10.867441755680876,5.132558244319124,3.2222222222222223,1.543604887716645,4.765827109938868,1.6786173345055773
167,8.0,2.8674417556808756,10.867441755680876,5.132558244319124,2.5555555555555554,1.1194134266449935,3.674968982200549,1.4361421289105618
168,8.0,2.8674417556808756,10.867441755680876,5.132558244319124,1.6666666666666667,0.5773502691896257,2.2440169358562922,1.089316397477041
169,8.0,2.8674417556808756,10.867441755680876,5.132558244319124,2.888888888888889,1.0467468711898207,3.9356357600787097,1.8421420176990682
170,8.11111111111111,2.9412981093220107,11.052409220433121,5.1698130017891,1.7777777777777777,0.759710796176519,2.5374885739542967,1.0180669816012586
171,8.11111111111111,2.9412981093220107,11.052409220433121,5.1698130017891,2.111111111111111,1.2184284555256284,3.32953956663674,0.8926826555854828
172,8.11111111111111,2.9412981093220107,11.052409220433121,5.1698130017891,1.1111111111111112,0.5121969142940493,1.6233080254051604,0.5989141968170618
173,8.11111111111111,2.9412981093220107,11.052409220433121,5.1698130017891,4.555555555555555,1.9938176049918177,6.549373160547373,2.561737950563738
174,8.222222222222221,2.904870324978083,11.127092547200304,5.317351897244139,1.0,0.40824829046386296,1.408248290463863,0.5917517095361371
175,8.222222222222221,2.904870324978083,11.127092547200304,5.317351897244139,1.4444444444444444,0.5030769521187454,1.94752139656319,0.941367492325699
176,8.444444444444445,3.0327431253235955,11.47718756976804,5.41170131912085,0.8888888888888888,0.4547418206595806,1.3436307095484694,0.43414706822930826
177,8.444444444444445,3.0327431253235955,11.47718756976804,5.41170131912085,2.7777777777777777,0.6826780959691393,3.460455873746917,2.0950996818086383
178,8.555555555555555,3.109622659812562,11.665178215368117,5.4459328957429936,4.444444444444445,2.6305423559448258,7.07498680038927,1.8139020884996189
179,8.555555555555555,3.109622659812562,11.665178215368117,5.4459328957429936,1.2222222222222223,0.5957669608202004,1.8179891830424229,0.6264552614020219
180,8.555555555555555,3.109622659812562,11.665178215368117,5.4459328957429936,1.3333333333333333,0.7453559924999301,2.0786893258332633,0.5879773408334031
181,8.555555555555555,3.109622659812562,11.665178215368117,5.4459328957429936,1.6666666666666667,0.9718253158075499,2.638491982474217,0.6948413508591168
182,8.666666666666666,3.1269438398822866,11.793610506548953,5.539722826784379,3.888888888888889,2.6845465396332373,6.573435428522126,1.2043423492556515
183,8.777777777777779,3.204934467079102,11.98271224485688,5.572843310698676,1.2222222222222223,0.4937885787397549,1.7160108009619772,0.7284336434824674
184,8.88888888888889,3.1991511219751043,12.088040010863994,5.689737766913785,1.3333333333333333,0.8975274678557508,2.230860801189084,0.4358058654775825
185,9.0,3.2489314482696545,12.248931448269655,5.751068551730345,1.0,0.7637626158259733,1.7637626158259732,0.23623738417402673
186,9.0,3.2489314482696545,12.248931448269655,5.751068551730345,1.6666666666666667,0.9574271077563381,2.624093774423005,0.7092395589103286
187,9.0,3.2489314482696545,12.248931448269655,5.751068551730345,1.7777777777777777,1.1152699944380404,2.893047772215818,0.6625077833397373
188,9.0,3.2489314482696545,12.248931448269655,5.751068551730345,3.4444444444444446,2.7085826096108683,6.153027054055313,0.7358618348335764
189,9.11111111111111,3.3268455381288593,12.43795664923997,5.784265572982251,3.4444444444444446,1.7409377351102664,5.185382179554711,1.7035067093341782
190,9.222222222222221,3.406602159279087,12.628824381501309,5.815620062943134,3.2222222222222223,1.1992796191623836,4.421501841384606,2.022942603059839
191,9.333333333333334,3.4075080500434787,12.740841383376813,5.925825283289855,3.7777777777777777,1.5879562142173835,5.365733991995161,2.189821563560394
192,9.333333333333334,3.4075080500434787,12.740841383376813,5.925825283289855,1.0,0.7071067811865475,1.7071067811865475,0.29289321881345254
193,9.333333333333334,3.4075080500434787,12.740841383376813,5.925825283289855,3.7777777777777777,3.4066021592790867,7.184379937056864,0.37117561849869096
194,9.333333333333334,3.4075080500434787,12.740841383376813,5.925825283289855,3.4444444444444446,1.7803800398846743,5.224824484329119,1.6640644045597703
195,9.444444444444445,3.3752000397964523,12.819644484240897,6.069244404647993,3.0,1.5092308563562362,4.509230856356236,1.4907691436437638
196,9.666666666666666,3.460089915337783,13.126756582004449,6.206576751328884,2.3333333333333335,1.2801909579781012,3.6135242913114345,1.0531423753552323
197,9.666666666666666,3.460089915337783,13.126756582004449,6.206576751328884,6.111111111111111,5.1300975852870385,11.24120869639815,0.9810135258240722
198,9.777777777777779,3.4752209273407586,13.252998705118538,6.3025568504370195,2.3333333333333335,1.0671873729054748,3.400520706238808,1.2661459604278587
199,9.88888888888889,3.5568574005575813,13.44574628944647,6.3320314883313085,0.6666666666666666,0.37267799624996495,1.0393446629166316,0.2939886704167017
200,10.0,3.640054944640259,13.640054944640259,6.359945055359741,0.7777777777777778,0.5471587667664503,1.324936544544228,0.23061901101132753
201,10.222222222222221,3.6506383679881473,13.872860590210369,6.571583854234074,2.3333333333333335,0.7453559924999298,3.0786893258332633,1.5879773408334037
202,10.222222222222221,3.6506383679881473,13.872860590210369,6.571583854234074,7.555555555555555,2.6724474379568206,10.228002993512376,4.883108117598734
203,10.444444444444445,3.7383564091690498,14.182800853613495,6.706088035275394,3.888888888888889,2.238826853289987,6.127715742178876,1.6500620355989017
204,10.444444444444445,3.7383564091690498,14.182800853613495,6.706088035275394,0.6666666666666666,0.5527707983925666,1.2194374650592332,0.11389586827410003
205,10.555555555555555,3.822852015297505,14.37840757085306,6.732703540258051,2.3333333333333335,1.3333333333333333,3.666666666666667,1.0000000000000002
206,10.666666666666666,3.9086797998528584,14.575346466519525,6.757986866813807,3.3333333333333335,2.285218200133681,5.618551533467015,1.0481151331996523
207,10.777777777777779,3.925620183762114,14.703397961539892,6.852157594015665,7.444444444444445,5.759318804027067,13.20376324847151,1.685125640417378
208,10.88888888888889,4.011942049973514,14.900830938862402,6.876946838915376,5.777777777777778,3.964347283313616,9.742125061091393,1.8134304944641615
209,10.88888888888889,4.011942049973514,14.900830938862402,6.876946838915376,0.3333333333333333,0.3333333333333333,0.6666666666666666,0.0
210,10.88888888888889,4.011942049973514,14.900830938862402,6.876946838915376,7.222222222222222,5.646478198787516,12.868700421009738,1.575744023434706
211,10.88888888888889,4.011942049973514,14.900830938862402,6.876946838915376,0.8888888888888888,0.5121969142940493,1.401085803182938,0.3766919745948395
212,11.0,4.099457958749615,15.099457958749614,6.900542041250385,0.8888888888888888,0.7718024438583225,1.6606913327472115,0.11708644503056631
213,11.11111111111111,4.188093057322165,15.299204168433276,6.923018053788946,10.333333333333334,7.6339883270658575,17.967321660399193,2.6993450062674764
214,11.222222222222221,4.277777777777778,15.5,6.944444444444444,3.888888888888889,1.5585289043450599,5.4474177932339485,2.330359984543829
215,11.222222222222221,4.277777777777778,15.5,6.944444444444444,4.777777777777778,3.058584357444623,7.836362135222401,1.7191934203331547
216,11.222222222222221,4.277777777777778,15.5,6.944444444444444,2.4444444444444446,1.8567527741187115,4.301197218563156,0.5876916703257331
217,11.222222222222221,4.277777777777778,15.5,6.944444444444444,4.333333333333333,2.5712081034235856,6.904541436756919,1.7621252299097474
218,11.333333333333334,4.368447474027051,15.701780807360386,6.964885859306283,2.7777777777777777,1.7777777777777777,4.555555555555555,1.0
219,11.333333333333334,4.368447474027051,15.701780807360386,6.964885859306283,5.666666666666667,2.905932629027116,8.572599295693783,2.760734037639551
220,11.333333333333334,4.368447474027051,15.701780807360386,6.964885859306283,5.666666666666667,3.7155828016013257,9.382249468267993,1.9510838650653413
221,11.444444444444445,4.460042074761399,15.904486519205843,6.984402369683045,3.2222222222222223,2.737485554389982,5.959707776612204,0.48473666783224045
222,11.444444444444445,4.460042074761399,15.904486519205843,6.984402369683045,3.111111111111111,2.7459285236127546,5.857039634723866,0.3651825874983565
223,11.444444444444445,4.460042074761399,15.904486519205843,6.984402369683045,5.0,3.562926387738658,8.562926387738658,1.437073612261342
224,11.555555555555555,4.431926816706473,15.98748237226203,7.123628738849082,6.888888888888889,3.8781598028949413,10.767048691783831,3.010729085993948
225,11.555555555555555,4.431926816706473,15.98748237226203,7.123628738849082,3.3333333333333335,1.7873008824606014,5.120634215793935,1.5460324508727321
226,11.555555555555555,4.431926816706473,15.98748237226203,7.123628738849082,2.7777777777777777,2.1844003612597223,4.9621781390374995,0.5933774165180554
227,11.666666666666666,4.524623986832743,16.191290653499408,7.142042679833923,2.7777777777777777,1.7141387356157234,4.491916513393501,1.0636390421620543
228,11.666666666666666,4.524623986832743,16.191290653499408,7.142042679833923,3.7777777777777777,2.3200681130912333,6.097845890869011,1.4577096646865444
229,11.666666666666666,4.524623986832743,16.191290653499408,7.142042679833923,2.5555555555555554,1.9798366312450513,4.535392186800607,0.5757189243105041
230,11.777777777777779,4.517797453091551,16.29557523086933,7.259980324686228,6.666666666666667,4.65772953749404,11.324396204160706,2.008937129172627
231,11.88888888888889,4.489012649559058,16.377901538447947,7.399876239329831,5.555555555555555,2.824058894919741,8.379614450475296,2.7314966606358144
232,11.88888888888889,4.489012649559058,16.377901538447947,7.399876239329831,2.4444444444444446,1.0153148268053924,3.459759271249837,1.4291296176390522
233,12.0,4.58257569495584,16.58257569495584,7.41742430504416,4.222222222222222,2.2959975910857584,6.518219813307981,1.926224631136464
234,12.11111111111111,4.676906754482439,16.78801786559355,7.434204356628672,1.8888888888888888,0.8240220541217402,2.712910943010629,1.0648668347671486
235,12.11111111111111,4.676906754482439,16.78801786559355,7.434204356628672,8.333333333333334,5.497474167490214,13.830807500823548,2.83585916584312
236,12.222222222222221,4.771960282553869,16.99418250477609,7.450261939668352,3.0,2.088327347690278,5.088327347690278,0.911672652309722
237,12.333333333333334,4.78423336480244,17.117566698135775,7.549099968530894,1.0,0.37267799624996495,1.372677996249965,0.6273220037500351
238,12.333333333333334,4.78423336480244,17.117566698135775,7.549099968530894,3.0,2.7537852736430506,5.75378527364305,0.2462147263569494
239,12.333333333333334,4.78423336480244,17.117566698135775,7.549099968530894,2.6666666666666665,1.6749792701868154,4.341645936853482,0.9916873964798512
240,12.333333333333334,4.78423336480244,17.117566698135775,7.549099968530894,1.2222222222222223,0.6826780959691393,1.9049003181913617,0.539544126253083
241,12.333333333333334,4.78423336480244,17.117566698135775,7.549099968530894,4.888888888888889,2.9128281619818512,7.8017170508707405,1.976060726907038
242,12.333333333333334,4.78423336480244,17.117566698135775,7.549099968530894,1.7777777777777777,0.6826780959691393,2.460455873746917,1.0950996818086383
243,12.333333333333334,4.78423336480244,17.117566698135775,7.549099968530894,3.5555555555555554,2.7137054981821804,6.269261053737736,0.8418500573733749
244,12.444444444444445,4.810610700175391,17.255055144619835,7.633833744269054,5.555555555555555,3.171536216931574,8.72709177248713,2.384019338623981
245,12.444444444444445,4.810610700175391,17.255055144619835,7.633833744269054,2.4444444444444446,1.528535165799734,3.9729796102441783,0.9159092786447107
246,12.444444444444445,4.810610700175391,17.255055144619835,7.633833744269054,1.2222222222222223,0.7412035591181296,1.963425781340352,0.4810186631040927
247,12.777777777777779,4.912506086447396,17.690283864225176,7.865271691330382,6.0,4.252450274057691,10.25245027405769,1.7475497259423092
248,12.777777777777779,4.912506086447396,17.690283864225176,7.865271691330382,6.222222222222222,3.7593504823815933,9.981572704603815,2.462871739840629
249,12.777777777777779,4.912506086447396,17.690283864225176,7.865271691330382,2.6666666666666665,1.8408935028645435,4.50756016953121,0.8257731638021231
250,12.777777777777779,4.912506086447396,17.690283864225176,7.865271691330382,4.666666666666667,2.813657169355689,7.480323836022356,1.8530094973109779
251,12.88888888888889,5.006785519129804,17.895674408018692,7.882103369759085,10.777777777777779,6.734607506871128,17.512385284648907,4.043170270906651
252,13.0,5.101742621671322,18.10174262167132,7.898257378328678,6.111111111111111,3.6226311970891345,9.733742308200245,2.488479914021976
253,13.0,5.101742621671322,18.10174262167132,7.898257378328678,4.333333333333333,2.939198681424733,7.272532014758066,1.3941346519086002
254,13.0,5.101742621671322,18.10174262167132,7.898257378328678,9.777777777777779,7.0173946134226926,16.79517239120047,2.760383164355086
255,13.0,5.101742621671322,18.10174262167132,7.898257378328678,7.0,3.4801021696368504,10.48010216963685,3.5198978303631496
256,13.0,5.101742621671322,18.10174262167132,7.898257378328678,5.222222222222222,2.7927374950126236,8.014959717234845,2.4294847272095987
257,13.0,5.101742621671322,18.10174262167132,7.898257378328678,5.333333333333333,3.468108674447469,8.801442007780802,1.865224658885864
258,13.11111111111111,5.116543007312555,18.227654118423665,7.994568103798556,6.555555555555555,6.064722928339832,12.620278483895387,0.49083262721572307
259,13.11111111111111,5.116543007312555,18.227654118423665,7.994568103798556,2.6666666666666665,1.2801909579781015,3.946857624644768,1.386475708688565
260,13.222222222222221,5.211573066470478,18.4337952886927,8.010649155751743,6.111111111111111,3.3724556023947088,9.48356671350582,2.738655508716402
261,13.333333333333334,5.177408189003022,18.510741522336357,8.155925144330311,7.222222222222222,6.3569248719141305,13.579147094136353,0.8652973503080919
262,13.333333333333334,5.177408189003022,18.510741522336357,8.155925144330311,0.8888888888888888,0.3888888888888889,1.2777777777777777,0.49999999999999994
263,13.444444444444445,5.1723385832477256,18.616783027692172,8.272105861196719,2.4444444444444446,1.1194134266449935,3.5638578710894384,1.325031017799451
264,13.555555555555555,5.188424913826908,18.743980469382464,8.367130641728647,3.0,2.260776661041756,5.260776661041756,0.7392233389582441
265,13.555555555555555,5.188424913826908,18.743980469382464,8.367130641728647,4.111111111111111,1.918075166848008,6.029186277959119,2.1930359442631024
266,13.777777777777779,5.256682989241668,19.034460767019446,8.52109478853611,0.4444444444444444,0.2421610524189263,0.6866054968633707,0.20228339202551812
267,13.777777777777779,5.256682989241668,19.034460767019446,8.52109478853611,1.7777777777777777,1.1152699944380406,2.8930477722158185,0.662507783339737
268,13.88888888888889,5.352684799976665,19.241573688865554,8.536204088912225,3.5555555555555554,2.3985592383247667,5.954114793880322,1.1569963172307887
269,14.0,5.449260908090605,19.449260908090604,8.550739091909396,4.555555555555555,3.0691616259851404,7.624717181540696,1.486393929570415
270,14.0,5.449260908090605,19.449260908090604,8.550739091909396,4.222222222222222,2.139429945996634,6.361652168218857,2.082792276225588
271,14.0,5.449260908090605,19.449260908090604,8.550739091909396,8.222222222222221,4.02346512411109,12.245687346333312,4.198757098111131
272,14.0,5.449260908090605,19.449260908090604,8.550739091909396,3.888888888888889,1.9539450438965524,5.8428339327854415,1.9349438449923364
273,14.0,5.449260908090605,19.449260908090604,8.550739091909396,1.2222222222222223,0.9828781118307851,2.2051003340530073,0.23934411039143721
274,14.11111111111111,5.417165219221736,19.528276330332847,8.693945891889374,3.6666666666666665,2.0883273476902784,5.754994014356945,1.5783393189763881
275,14.222222222222221,5.412890421581558,19.63511264380378,8.809331800640663,7.111111111111111,3.425575557659555,10.536686668770665,3.685535553451556
276,14.222222222222221,5.412890421581558,19.63511264380378,8.809331800640663,4.444444444444445,1.5010284540118108,5.945472898456256,2.9434159904326336
277,14.222222222222221,5.412890421581558,19.63511264380378,8.809331800640663,3.3333333333333335,1.9293061504650375,5.262639483798371,1.404027182868296
278,14.222222222222221,5.412890421581558,19.63511264380378,8.809331800640663,0.5555555555555556,0.3767961101736261,0.9323516657291817,0.1787594453819295
279,14.222222222222221,5.412890421581558,19.63511264380378,8.809331800640663,0.4444444444444444,0.3379312516832344,0.7823756961276789,0.10651319276121002
280,14.222222222222221,5.412890421581558,19.63511264380378,8.809331800640663,2.4444444444444446,1.6339379077614158,4.07838235220586,0.8105065366830289
281,14.333333333333334,5.377421934967226,19.71075526830056,8.955911398366109,4.333333333333333,2.3746344747958346,6.707967808129167,1.9586988585374985
282,14.333333333333334,5.377421934967226,19.71075526830056,8.955911398366109,8.444444444444445,7.472377115288442,15.916821559732886,0.9720673291560029
283,14.333333333333334,5.377421934967226,19.71075526830056,8.955911398366109,0.4444444444444444,0.2421610524189263,0.6866054968633707,0.20228339202551812
284,14.444444444444445,5.474971108779964,19.919415553224407,8.969473335664482,1.4444444444444444,0.6894263136661586,2.133870758110603,0.7550181307782858
285,14.444444444444445,5.474971108779964,19.919415553224407,8.969473335664482,2.4444444444444446,1.0015420209622192,3.445986465406664,1.4429024234822254
286,14.666666666666666,5.547772325697746,20.214438992364414,9.11889434096892,3.5555555555555554,1.1915339216404008,4.747089477195956,2.3640216339151543
287,14.88888888888889,5.493542786370106,20.382431675258996,9.395346102518783,1.8888888888888888,1.4283289035758264,3.3172177924647155,0.4605599853130624
288,14.88888888888889,5.493542786370106,20.382431675258996,9.395346102518783,0.5555555555555556,0.33793125168323446,0.89348680723879,0.21762430387232112
289,15.11111111111111,5.442743498468714,20.553854609579826,9.668367612642395,1.0,0.7817359599705717,1.7817359599705718,0.21826404002942834
290,15.11111111111111,5.442743498468714,20.553854609579826,9.668367612642395,1.3333333333333333,0.7993052538854534,2.1326385872187865,0.5340280794478799
291,15.11111111111111,5.442743498468714,20.553854609579826,9.668367612642395,0.3333333333333333,0.23570226039551587,0.5690355937288492,0.09763107293781745
292,15.11111111111111,5.442743498468714,20.553854609579826,9.668367612642395,2.5555555555555554,0.9734119704408463,3.5289675259964017,1.582143585114709
293,15.11111111111111,5.442743498468714,20.553854609579826,9.668367612642395,5.555555555555555,3.682206128845674,9.23776168440123,1.8733494267098814
294,15.222222222222221,5.542206183706635,20.764428405928857,9.680016038515586,5.222222222222222,3.1656918577574165,8.38791407997964,2.056530364464806
295,15.333333333333334,5.555277770832986,20.88861110416632,9.778055562500349,3.0,1.6583123951777,4.6583123951777,1.3416876048223
296,15.444444444444445,5.550553303528274,20.994997747972718,9.893891140916171,5.333333333333333,2.23606797749979,7.569401310833123,3.0972653558335432
297,15.444444444444445,5.550553303528274,20.994997747972718,9.893891140916171,1.8888888888888888,1.0985399962936215,2.9874288851825104,0.7903488925952673
298,15.444444444444445,5.550553303528274,20.994997747972718,9.893891140916171,2.5555555555555554,1.519421592353038,4.0749771479085934,1.0361339632025173
299,15.444444444444445,5.550553303528274,20.994997747972718,9.893891140916171,0.7777777777777778,0.46481112585226425,1.242588903630042,0.31296665192551354


==> figs/mit_base_1.csv <==
episode,total_done,total_col,step,steps
0.0,0.0,1.875,325.0,1
1.0,0.0,0.75,325.0,2
2.0,0.0,3.375,325.0,3
3.0,0.0,1.375,325.0,4
4.0,0.125,0.5,315.75,5
5.0,0.125,0.375,325.0,6
6.0,0.125,0.875,325.0,7
7.0,0.125,2.0,325.0,8
8.0,0.125,1.375,325.0,9
9.0,0.125,1.0,325.0,10
10.0,0.125,1.25,325.0,11
11.0,0.125,0.125,325.0,12
12.0,0.125,0.0,325.0,13
13.0,0.125,0.0,325.0,14
14.0,0.125,1.0,325.0,15
15.0,0.125,1.875,325.0,16
16.0,0.125,1.25,325.0,17
17.0,0.125,3.0,325.0,18
18.0,0.125,0.5,325.0,19
19.0,0.125,1.25,325.0,20
20.0,0.125,3.375,325.0,21
21.0,0.125,1.625,325.0,22
22.0,0.125,2.375,325.0,23
23.0,0.125,2.875,325.0,24
24.0,0.25,0.875,322.25,25
25.0,0.25,1.125,325.0,26
26.0,0.25,1.125,325.0,27
27.0,0.25,2.125,325.0,28
28.0,0.25,1.375,325.0,29
29.0,0.375,1.75,322.375,30
30.0,0.375,3.0,325.0,31
31.0,0.375,0.5,325.0,32
32.0,0.5,2.375,322.0,33
33.0,0.5,1.375,325.0,34
34.0,0.5,3.0,325.0,35
35.0,0.5,0.875,325.0,36
36.0,0.5,1.5,325.0,37
37.0,0.5,1.875,325.0,38
38.0,0.5,3.125,325.0,39
39.0,0.5,2.75,325.0,40
40.0,0.5,5.75,325.0,41
41.0,0.5,1.875,325.0,42
42.0,0.5,2.0,325.0,43
43.0,0.5,2.5,325.0,44
44.0,0.5,5.125,325.0,45
45.0,0.625,2.125,322.125,46
46.0,0.625,3.5,325.0,47
47.0,0.625,1.0,325.0,48
48.0,0.625,1.375,325.0,49
49.0,0.625,2.625,325.0,50
50.0,0.625,1.375,325.0,51
51.0,0.625,2.375,325.0,52
52.0,0.625,2.5,325.0,53
53.0,0.625,1.0,325.0,54
54.0,0.625,1.125,325.0,55
55.0,0.625,1.625,325.0,56
56.0,0.625,1.0,325.0,57
57.0,0.625,0.75,325.0,58
58.0,0.625,2.875,325.0,59
59.0,0.625,1.375,325.0,60
60.0,0.625,2.875,325.0,61
61.0,0.75,3.25,319.75,62
62.0,0.75,1.125,325.0,63
63.0,0.75,2.75,325.0,64
64.0,0.75,1.5,325.0,65
65.0,0.75,1.5,325.0,66
66.0,0.75,3.125,325.0,67
67.0,0.75,3.75,325.0,68
68.0,0.75,1.125,325.0,69
69.0,0.75,2.25,325.0,70
70.0,0.875,3.25,319.625,71
71.0,0.875,2.125,325.0,72
72.0,0.875,1.5,325.0,73
73.0,0.875,2.5,325.0,74
74.0,0.875,3.375,325.0,75
75.0,0.875,1.375,325.0,76
76.0,0.875,2.625,325.0,77
77.0,0.875,1.375,325.0,78
78.0,0.875,1.375,325.0,79
79.0,1.0,1.0,307.75,80
80.0,1.0,1.75,325.0,81
81.0,1.0,1.0,325.0,82
82.0,1.0,0.75,325.0,83
83.0,1.0,0.75,325.0,84
84.0,1.0,1.625,325.0,85
85.0,1.0,1.375,325.0,86
86.0,1.0,2.125,325.0,87
87.0,1.0,1.125,325.0,88
88.0,1.0,4.25,325.0,89
89.0,1.0,2.75,325.0,90
90.0,1.0,1.625,325.0,91
91.0,1.0,3.125,325.0,92
92.0,1.0,2.625,325.0,93
93.0,1.0,1.875,325.0,94
94.0,1.0,2.0,325.0,95
95.0,1.125,1.125,321.5,96
96.0,1.25,1.375,325.0,97
97.0,1.25,2.625,325.0,98
98.0,1.25,2.0,325.0,99
99.0,1.25,3.875,325.0,100
100.0,1.25,1.625,325.0,101
101.0,1.25,0.375,325.0,102
102.0,1.25,4.375,325.0,103
103.0,1.25,1.5,325.0,104
104.0,1.25,2.25,325.0,105
105.0,1.25,3.25,325.0,106
106.0,1.25,1.0,325.0,107
107.0,1.25,2.0,325.0,108
108.0,1.375,4.125,311.75,109
109.0,1.375,2.25,325.0,110
110.0,1.375,3.625,325.0,111
111.0,1.375,4.625,325.0,112
112.0,1.375,2.5,325.0,113
113.0,1.375,1.375,325.0,114
114.0,1.5,1.5,324.0,115
115.0,1.5,3.5,325.0,116
116.0,1.5,2.375,325.0,117
117.0,1.5,2.25,325.0,118
118.0,1.5,1.75,325.0,119
119.0,1.5,3.5,325.0,120
120.0,1.5,0.875,325.0,121
121.0,1.5,4.25,325.0,122
122.0,1.5,1.375,325.0,123
123.0,1.5,1.75,325.0,124
124.0,1.5,2.875,325.0,125
125.0,1.625,3.0,306.5,126
126.0,1.625,1.125,325.0,127
127.0,1.625,2.375,325.0,128
128.0,1.625,1.75,325.0,129
129.0,1.625,1.0,325.0,130
130.0,1.625,2.0,325.0,131
131.0,1.625,1.75,325.0,132
132.0,1.625,4.375,325.0,133
133.0,1.625,1.125,325.0,134
134.0,1.75,2.0,324.5,135
135.0,1.875,1.0,321.25,136
136.0,1.875,1.625,325.0,137
137.0,1.875,1.5,325.0,138
138.0,1.875,2.5,325.0,139
139.0,1.875,3.125,325.0,140
140.0,1.875,1.5,325.0,141
141.0,1.875,1.75,325.0,142
142.0,1.875,2.125,325.0,143
143.0,1.875,0.375,325.0,144
144.0,2.0,2.5,313.625,145
145.0,2.0,1.0,325.0,146
146.0,2.0,1.375,325.0,147
147.0,2.0,1.875,325.0,148
148.0,2.0,3.0,325.0,149
149.0,2.0,1.5,325.0,150
150.0,2.125,1.0,322.125,151
151.0,2.125,6.625,325.0,152
152.0,2.125,4.375,325.0,153
153.0,2.125,1.75,325.0,154
154.0,2.125,0.75,325.0,155
155.0,2.125,3.0,325.0,156
156.0,2.125,2.125,325.0,157
157.0,2.25,3.75,305.625,158
158.0,2.25,1.75,325.0,159
159.0,2.25,2.25,325.0,160
160.0,2.375,2.125,314.5,161
161.0,2.375,2.0,325.0,162
162.0,2.375,0.625,325.0,163
163.0,2.375,1.875,325.0,164
164.0,2.5,1.25,319.0,165
165.0,2.75,1.0,309.5,166
166.0,2.875,2.75,307.125,167
167.0,2.875,3.375,325.0,168
168.0,2.875,3.0,325.0,169
169.0,3.0,3.75,324.625,170
170.0,3.0,1.625,325.0,171
171.0,3.0,1.5,325.0,172
172.0,3.125,2.625,309.0,173
173.0,3.375,2.0,308.0,174
174.0,3.375,2.375,325.0,175
175.0,3.375,1.125,325.0,176
176.0,3.375,2.125,325.0,177
177.0,3.375,1.5,325.0,178
178.0,3.375,0.75,325.0,179
179.0,3.625,1.875,322.25,180
180.0,3.625,4.25,325.0,181
181.0,3.625,2.125,325.0,182
182.0,3.75,1.5,307.5,183
183.0,3.875,3.0,317.0,184
184.0,3.875,7.5,325.0,185
185.0,3.875,2.5,325.0,186
186.0,3.875,2.875,325.0,187
187.0,3.875,2.375,325.0,188
188.0,3.875,1.375,325.0,189
189.0,3.875,1.125,325.0,190
190.0,4.0,3.125,323.0,191
191.0,4.0,0.5,325.0,192
192.0,4.125,1.75,303.75,193
193.0,4.375,1.375,311.0,194
194.0,4.5,2.375,305.25,195
195.0,4.625,3.625,318.125,196
196.0,4.75,1.75,319.5,197
197.0,4.75,3.25,325.0,198
198.0,4.75,2.625,325.0,199
199.0,4.75,2.625,325.0,200
200.0,4.75,2.375,325.0,201
201.0,4.875,2.5,315.625,202
202.0,4.875,4.75,325.0,203
203.0,5.0,0.75,304.75,204
204.0,5.0,0.75,325.0,205
205.0,5.0,1.25,325.0,206
206.0,5.0,6.875,325.0,207
207.0,5.0,2.0,325.0,208
208.0,5.0,2.625,325.0,209
209.0,5.0,1.125,325.0,210
210.0,5.125,1.75,313.25,211
211.0,5.125,0.625,325.0,212
212.0,5.125,3.5,325.0,213
213.0,5.125,2.125,325.0,214
214.0,5.125,0.75,325.0,215
215.0,5.125,1.25,325.0,216
216.0,5.25,0.875,310.0,217
217.0,5.25,1.0,325.0,218
218.0,5.25,1.125,325.0,219
219.0,5.25,1.625,325.0,220
220.0,5.375,0.125,323.375,221
221.0,5.375,0.875,325.0,222
222.0,5.375,1.25,325.0,223
223.0,5.375,0.875,325.0,224
224.0,5.375,3.125,325.0,225
225.0,5.375,2.125,325.0,226
226.0,5.375,5.375,325.0,227
227.0,5.5,0.125,314.625,228
228.0,5.5,1.25,325.0,229
229.0,5.5,2.0,325.0,230
230.0,5.5,2.0,325.0,231
231.0,5.5,3.0,325.0,232
232.0,5.5,0.375,325.0,233
233.0,5.5,1.0,325.0,234
234.0,5.5,0.75,325.0,235
235.0,5.625,0.75,321.125,236
236.0,5.875,4.0,296.125,237
237.0,5.875,0.75,325.0,238
238.0,6.0,1.75,313.75,239
239.0,6.0,2.75,325.0,240
240.0,6.125,0.5,316.25,241
241.0,6.125,0.875,325.0,242
242.0,6.125,0.75,325.0,243
243.0,6.125,1.25,325.0,244
244.0,6.125,2.125,325.0,245
245.0,6.125,0.625,325.0,246
246.0,6.125,4.125,325.0,247
247.0,6.125,0.75,325.0,248
248.0,6.125,0.875,325.0,249
249.0,6.125,0.625,325.0,250
250.0,6.125,4.125,325.0,251
251.0,6.25,0.625,311.125,252
252.0,6.25,1.375,325.0,253
253.0,6.25,1.375,325.0,254
254.0,6.375,3.75,322.125,255
255.0,6.375,0.375,325.0,256
256.0,6.375,2.0,325.0,257
257.0,6.375,1.25,325.0,258
258.0,6.375,7.75,325.0,259
259.0,6.375,0.5,325.0,260
260.0,6.375,2.5,325.0,261
261.0,6.375,6.125,325.0,262
262.0,6.375,3.75,325.0,263
263.0,6.375,0.875,325.0,264
264.0,6.375,1.625,325.0,265
265.0,6.375,7.5,325.0,266
266.0,6.5,0.75,314.625,267
267.0,6.5,1.75,325.0,268
268.0,6.625,1.25,298.75,269
269.0,6.625,0.5,325.0,270
270.0,6.625,0.75,325.0,271
271.0,6.75,1.0,311.5,272
272.0,6.75,0.25,325.0,273
273.0,6.875,2.625,312.25,274
274.0,6.875,0.375,325.0,275
275.0,6.875,1.125,325.0,276
276.0,7.0,1.25,309.875,277
277.0,7.0,9.625,325.0,278
278.0,7.125,0.75,313.625,279
279.0,7.125,0.625,325.0,280
280.0,7.25,1.75,313.0,281
281.0,7.25,0.5,325.0,282
282.0,7.25,0.875,325.0,283
283.0,7.25,1.125,325.0,284
284.0,7.375,0.5,307.75,285
285.0,7.375,1.375,325.0,286
286.0,7.5,4.0,310.75,287
287.0,7.625,2.5,318.5,288
288.0,7.625,3.375,325.0,289
289.0,7.75,4.5,307.375,290
290.0,7.75,0.125,325.0,291
291.0,7.75,6.25,325.0,292
292.0,7.75,16.625,325.0,293
293.0,7.75,0.5,325.0,294
294.0,7.75,0.75,325.0,295
295.0,7.75,0.375,325.0,296
296.0,7.875,0.375,316.75,297
297.0,7.875,2.25,325.0,298
298.0,7.875,0.625,325.0,299
299.0,7.875,0.875,325.0,300


==> figs/mit_base_2.csv <==
episode,total_done,total_col,step,steps
0.0,0.0,3.2,300.0,1
1.0,0.0,1.8,300.0,2
2.0,0.0,1.9,300.0,3
3.0,0.0,0.8,300.0,4
4.0,0.0,0.9,300.0,5
5.0,0.0,3.3,300.0,6
6.0,0.0,1.5,300.0,7
7.0,0.0,1.1,300.0,8
8.0,0.0,0.7,300.0,9
9.0,0.0,0.3,300.0,10
10.0,0.0,1.8,300.0,11
11.0,0.0,1.9,300.0,12
12.0,0.0,0.8,300.0,13
13.0,0.0,0.3,300.0,14
14.0,0.0,0.5,300.0,15
15.0,0.0,0.5,300.0,16
16.0,0.0,2.9,300.0,17
17.0,0.0,0.5,300.0,18
18.0,0.0,0.2,300.0,19
19.0,0.0,0.0,300.0,20
20.0,0.0,0.0,300.0,21
21.0,0.0,1.9,300.0,22
22.0,0.0,1.0,300.0,23
23.0,0.0,0.3,300.0,24
24.0,0.0,2.2,300.0,25
25.0,0.0,1.2,300.0,26
26.0,0.0,0.8,300.0,27
27.0,0.0,1.2,300.0,28
28.0,0.0,0.5,300.0,29
29.0,0.0,1.3,300.0,30
30.0,0.0,1.5,300.0,31
31.0,0.0,0.1,300.0,32
32.0,0.0,1.0,300.0,33
33.0,0.1,1.3,298.2,34
34.0,0.3,1.5,291.6,35
35.0,0.3,1.6,300.0,36
36.0,0.3,0.2,300.0,37
37.0,0.3,0.8,300.0,38
38.0,0.3,0.5,300.0,39
39.0,0.3,0.6,300.0,40
40.0,0.4,0.9,298.3,41
41.0,0.4,1.4,300.0,42
42.0,0.4,2.5,300.0,43
43.0,0.4,1.2,300.0,44
44.0,0.5,0.8,296.7,45
45.0,0.5,0.2,300.0,46
46.0,0.5,0.3,300.0,47
47.0,0.5,0.6,300.0,48
48.0,0.5,0.3,300.0,49
49.0,0.6,0.5,290.2,50
50.0,0.6,1.3,300.0,51
51.0,0.6,0.9,300.0,52
52.0,0.6,0.7,300.0,53
53.0,0.6,1.1,300.0,54
54.0,0.6,2.6,300.0,55
55.0,0.6,1.1,300.0,56
56.0,0.6,0.9,300.0,57
57.0,0.6,0.6,300.0,58
58.0,0.6,1.5,300.0,59
59.0,0.7,1.9,298.1,60
60.0,0.8,0.7,297.7,61
61.0,0.9,0.9,284.9,62
62.0,0.9,1.2,300.0,63
63.0,0.9,4.0,300.0,64
64.0,0.9,2.2,300.0,65
65.0,0.9,2.9,300.0,66
66.0,1.0,0.5,292.9,67
67.0,1.0,1.9,300.0,68
68.0,1.1,1.1,288.9,69
69.0,1.1,1.9,300.0,70
70.0,1.2,1.3,283.9,71
71.0,1.4,2.0,292.8,72
72.0,1.4,2.5,300.0,73
73.0,1.4,3.0,300.0,74
74.0,1.4,1.4,300.0,75
75.0,1.4,1.4,300.0,76
76.0,1.5,1.4,290.9,77
77.0,1.6,0.8,294.9,78
78.0,1.7,1.9,299.7,79
79.0,1.7,0.8,300.0,80
80.0,1.7,2.4,300.0,81
81.0,1.7,1.7,300.0,82
82.0,1.8,0.8,296.6,83
83.0,1.9,1.4,292.0,84
84.0,1.9,1.5,300.0,85
85.0,1.9,1.8,300.0,86
86.0,1.9,1.1,300.0,87
87.0,2.0,1.3,293.6,88
88.0,2.0,2.0,300.0,89
89.0,2.0,0.9,300.0,90
90.0,2.0,0.9,300.0,91
91.0,2.0,0.3,300.0,92
92.0,2.0,0.7,300.0,93
93.0,2.0,0.5,300.0,94
94.0,2.0,2.8,300.0,95
95.0,2.0,1.5,300.0,96
96.0,2.0,1.4,300.0,97
97.0,2.0,1.9,300.0,98
98.0,2.1,2.2,298.8,99
99.0,2.1,2.3,300.0,100
100.0,2.2,0.6,298.6,101
101.0,2.2,1.3,300.0,102
102.0,2.2,0.6,300.0,103
103.0,2.2,1.4,300.0,104
104.0,2.3,2.2,294.8,105
105.0,2.3,1.4,300.0,106
106.0,2.3,2.1,300.0,107
107.0,2.3,0.4,300.0,108
108.0,2.3,0.7,300.0,109
109.0,2.3,3.5,300.0,110
110.0,2.3,0.2,300.0,111
111.0,2.4,2.1,294.5,112
112.0,2.5,1.3,296.6,113
113.0,2.5,1.4,300.0,114
114.0,2.5,1.6,300.0,115
115.0,2.6,3.8,294.7,116
116.0,2.8,2.9,285.8,117
117.0,2.8,1.4,300.0,118
118.0,2.8,1.4,300.0,119
119.0,2.9,2.7,296.6,120
120.0,2.9,2.5,300.0,121
121.0,2.9,0.6,300.0,122
122.0,2.9,3.5,300.0,123
123.0,2.9,0.3,300.0,124
124.0,2.9,0.9,300.0,125
125.0,2.9,1.9,300.0,126
126.0,2.9,1.7,300.0,127
127.0,2.9,1.2,300.0,128
128.0,2.9,1.4,300.0,129
129.0,2.9,0.4,300.0,130
130.0,2.9,3.3,300.0,131
131.0,2.9,1.1,300.0,132
132.0,2.9,0.3,300.0,133
133.0,2.9,1.9,300.0,134
134.0,2.9,1.0,300.0,135
135.0,2.9,0.8,300.0,136
136.0,2.9,2.1,300.0,137
137.0,2.9,0.8,300.0,138
138.0,2.9,1.3,300.0,139
139.0,2.9,0.9,300.0,140
140.0,2.9,0.0,300.0,141
141.0,3.0,0.3,296.2,142
142.0,3.0,2.1,300.0,143
143.0,3.0,1.1,300.0,144
144.0,3.0,0.4,300.0,145
145.0,3.0,0.5,300.0,146
146.0,3.0,1.3,300.0,147
147.0,3.0,1.4,300.0,148
148.0,3.0,1.6,300.0,149
149.0,3.0,1.1,300.0,150
150.0,3.1,0.9,289.9,151
151.0,3.1,2.4,300.0,152
152.0,3.2,0.7,295.8,153
153.0,3.2,2.4,300.0,154
154.0,3.2,1.6,300.0,155
155.0,3.2,4.1,300.0,156
156.0,3.2,1.2,300.0,157
157.0,3.2,0.2,300.0,158
158.0,3.2,1.0,300.0,159
159.0,3.3,0.6,297.6,160
160.0,3.3,3.3,300.0,161
161.0,3.3,0.8,300.0,162
162.0,3.4,1.3,288.9,163
163.0,3.6,1.1,280.0,164
164.0,3.6,1.3,300.0,165
165.0,3.8,0.2,285.0,166
166.0,3.9,0.9,290.1,167
167.0,3.9,1.2,300.0,168
168.0,3.9,3.0,300.0,169
169.0,3.9,0.6,300.0,170
170.0,3.9,2.3,300.0,171
171.0,4.0,2.1,293.7,172
172.0,4.1,1.3,277.1,173
173.0,4.1,1.4,300.0,174
174.0,4.3,1.0,291.9,175
175.0,4.3,1.1,300.0,176
176.0,4.4,1.8,298.8,177
177.0,4.5,0.7,297.7,178
178.0,4.7,0.9,293.8,179
179.0,4.9,1.2,278.1,180
180.0,5.0,2.7,286.2,181
181.0,5.0,0.7,300.0,182
182.0,5.0,3.2,300.0,183
183.0,5.1,0.4,300.0,184
184.0,5.1,1.0,300.0,185
185.0,5.2,2.6,299.4,186
186.0,5.3,0.4,295.4,187
187.0,5.3,1.4,300.0,188
188.0,5.3,2.8,300.0,189
189.0,5.3,1.9,300.0,190
190.0,5.3,3.9,300.0,191
191.0,5.3,0.9,300.0,192
192.0,5.3,0.9,300.0,193
193.0,5.3,1.0,300.0,194
194.0,5.3,1.3,300.0,195
195.0,5.3,0.6,300.0,196
196.0,5.3,3.2,300.0,197
197.0,5.4,0.3,291.7,198
198.0,5.4,1.8,300.0,199
199.0,5.4,0.4,300.0,200
200.0,5.4,5.4,300.0,201
201.0,5.6,0.3,272.0,202
202.0,5.7,1.2,294.1,203
203.0,5.7,0.5,300.0,204
204.0,5.7,1.9,300.0,205
205.0,5.7,0.4,300.0,206
206.0,5.8,2.1,296.5,207
207.0,5.8,1.4,300.0,208
208.0,5.8,1.0,300.0,209
209.0,5.8,0.2,300.0,210
210.0,5.8,2.1,300.0,211
211.0,5.8,0.1,300.0,212
212.0,5.8,0.6,300.0,213
213.0,5.9,0.6,277.6,214
214.0,5.9,1.4,300.0,215
215.0,6.0,1.0,282.9,216
216.0,6.1,0.3,279.4,217
217.0,6.2,1.2,289.1,218
218.0,6.2,0.0,300.0,219
219.0,6.2,0.2,300.0,220
220.0,6.2,0.5,300.0,221
221.0,6.3,0.3,292.6,222
222.0,6.3,1.5,300.0,223
223.0,6.3,3.2,300.0,224
224.0,6.3,1.8,300.0,225
225.0,6.3,1.2,300.0,226
226.0,6.3,1.3,300.0,227
227.0,6.3,0.8,300.0,228
228.0,6.4,0.9,299.4,229
229.0,6.5,3.4,297.7,230
230.0,6.7,2.0,281.0,231
231.0,6.9,0.3,293.6,232
232.0,6.9,2.2,300.0,233
233.0,6.9,2.0,300.0,234
234.0,6.9,0.7,300.0,235
235.0,6.9,1.9,300.0,236
236.0,6.9,7.6,300.0,237
237.0,7.1,0.8,289.1,238
238.0,7.1,1.4,300.0,239
239.0,7.1,0.4,300.0,240
240.0,7.3,2.7,292.2,241
241.0,7.3,0.3,300.0,242
242.0,7.6,0.7,285.3,243
243.0,7.6,3.9,300.0,244
244.0,7.6,1.0,300.0,245
245.0,7.6,3.3,300.0,246
246.0,7.7,3.3,295.5,247
247.0,7.8,3.3,287.8,248
248.0,8.0,0.6,279.2,249
249.0,8.1,0.2,294.4,250
250.0,8.2,0.2,284.3,251
251.0,8.2,3.8,300.0,252
252.0,8.3,1.1,299.5,253
253.0,8.3,0.6,300.0,254
254.0,8.3,2.6,300.0,255
255.0,8.3,0.8,300.0,256
256.0,8.3,3.1,300.0,257
257.0,8.3,1.4,300.0,258
258.0,8.3,0.4,300.0,259
259.0,8.4,1.5,299.6,260
260.0,8.4,1.6,300.0,261
261.0,8.4,0.3,300.0,262
262.0,8.4,5.9,300.0,263
263.0,8.5,3.4,294.2,264
264.0,8.5,0.3,300.0,265
265.0,8.6,0.9,292.8,266
266.0,8.6,1.0,300.0,267
267.0,8.6,0.5,300.0,268
268.0,8.7,0.5,288.3,269
269.0,8.8,0.2,292.5,270
270.0,8.9,1.6,286.3,271
271.0,9.0,0.3,296.1,272
272.0,9.0,0.3,300.0,273
273.0,9.0,1.4,300.0,274
274.0,9.0,2.2,300.0,275
275.0,9.0,1.6,300.0,276
276.0,9.1,0.0,284.4,277
277.0,9.1,1.8,300.0,278
278.0,9.3,1.9,295.3,279
279.0,9.3,2.8,300.0,280
280.0,9.3,0.1,300.0,281
281.0,9.3,0.1,300.0,282
282.0,9.3,3.7,300.0,283
283.0,9.3,0.5,300.0,284
284.0,9.4,0.6,276.1,285
285.0,9.5,2.5,275.1,286
286.0,9.6,0.5,297.7,287
287.0,9.6,0.9,300.0,288
288.0,9.6,1.4,300.0,289
289.0,9.7,0.9,289.0,290
290.0,9.7,8.7,300.0,291
291.0,9.7,4.3,300.0,292
292.0,9.7,2.4,300.0,293
293.0,9.7,3.1,300.0,294
294.0,9.7,4.9,300.0,295
295.0,9.7,0.5,300.0,296
296.0,9.7,1.3,300.0,297
297.0,9.7,2.6,300.0,298
298.0,9.7,1.7,300.0,299
299.0,9.7,2.0,300.0,300


==> figs/mit_base_3.csv <==
episode,total_done,total_col,step,steps
0.0,0.0,2.7,300.0,1
1.0,0.0,0.5,300.0,2
2.0,0.0,3.2,300.0,3
3.0,0.0,0.4,300.0,4
4.0,0.0,4.3,300.0,5
5.0,0.0,2.7,300.0,6
6.0,0.0,1.1,300.0,7
7.0,0.0,2.7,300.0,8
8.0,0.0,0.5,300.0,9
9.0,0.0,1.0,300.0,10
10.0,0.0,0.6,300.0,11
11.0,0.0,0.6,300.0,12
12.0,0.0,1.8,300.0,13
13.0,0.0,0.4,300.0,14
14.0,0.0,1.3,300.0,15
15.0,0.0,0.1,300.0,16
16.0,0.0,0.6,300.0,17
17.0,0.0,0.3,300.0,18
18.0,0.0,1.5,300.0,19
19.0,0.0,1.6,300.0,20
20.0,0.0,2.1,300.0,21
21.0,0.0,1.2,300.0,22
22.0,0.0,1.0,300.0,23
23.0,0.0,0.1,300.0,24
24.0,0.0,2.2,300.0,25
25.0,0.0,0.7,300.0,26
26.0,0.0,0.1,300.0,27
27.0,0.0,1.5,300.0,28
28.0,0.0,0.3,300.0,29
29.0,0.0,0.6,300.0,30
30.0,0.0,1.1,300.0,31
31.0,0.0,0.9,300.0,32
32.0,0.0,0.3,300.0,33
33.0,0.0,0.9,300.0,34
34.0,0.0,0.9,300.0,35
35.0,0.0,0.3,300.0,36
36.0,0.0,0.4,300.0,37
37.0,0.0,0.9,300.0,38
38.0,0.0,1.3,300.0,39
39.0,0.0,0.5,300.0,40
40.0,0.0,0.0,300.0,41
41.0,0.0,0.3,300.0,42
42.0,0.0,0.2,300.0,43
43.0,0.0,0.1,300.0,44
44.0,0.0,1.2,300.0,45
45.0,0.0,0.4,300.0,46
46.0,0.0,0.7,300.0,47
47.0,0.0,0.5,300.0,48
48.0,0.0,0.6,300.0,49
49.0,0.0,1.1,300.0,50
50.0,0.0,0.0,300.0,51
51.0,0.0,0.0,300.0,52
52.0,0.0,0.1,300.0,53
53.0,0.0,0.0,300.0,54
54.0,0.0,0.2,300.0,55
55.0,0.0,0.9,300.0,56
56.0,0.0,0.2,300.0,57
57.0,0.0,1.6,300.0,58
58.0,0.1,0.6,298.6,59
59.0,0.1,0.9,300.0,60
60.0,0.1,0.9,300.0,61
61.0,0.1,0.3,300.0,62
62.0,0.1,0.2,300.0,63
63.0,0.1,1.0,300.0,64
64.0,0.1,0.5,300.0,65
65.0,0.1,0.9,300.0,66
66.0,0.1,0.3,300.0,67
67.0,0.2,1.1,288.8,68
68.0,0.3,1.0,295.8,69
69.0,0.4,0.7,280.4,70
70.0,0.4,0.6,300.0,71
71.0,0.4,3.6,300.0,72
72.0,0.4,0.3,300.0,73
73.0,0.4,0.5,300.0,74
74.0,0.4,0.1,300.0,75
75.0,0.5,1.2,285.8,76
76.0,0.5,0.5,300.0,77
77.0,0.5,2.0,300.0,78
78.0,0.5,1.0,300.0,79
79.0,0.5,0.1,300.0,80
80.0,0.5,1.3,300.0,81
81.0,0.5,0.2,300.0,82
82.0,0.5,0.0,300.0,83
83.0,0.5,1.2,300.0,84
84.0,0.5,1.1,300.0,85
85.0,0.5,0.6,300.0,86
86.0,0.6,0.0,295.4,87
87.0,0.6,0.7,300.0,88
88.0,0.6,1.1,300.0,89
89.0,0.6,0.2,300.0,90
90.0,0.6,1.5,300.0,91
91.0,0.6,0.8,300.0,92
92.0,0.6,0.1,300.0,93
93.0,0.7,0.6,299.0,94
94.0,0.7,2.2,300.0,95
95.0,0.7,0.0,300.0,96
96.0,0.8,1.3,298.3,97
97.0,0.9,0.4,292.6,98
98.0,0.9,2.4,300.0,99
99.0,1.0,0.2,286.4,100
100.0,1.1,2.4,297.2,101
101.0,1.1,0.7,300.0,102
102.0,1.1,0.1,300.0,103
103.0,1.1,0.7,300.0,104
104.0,1.1,0.1,300.0,105
105.0,1.1,0.9,300.0,106
106.0,1.1,0.2,300.0,107
107.0,1.1,1.0,300.0,108
108.0,1.1,1.0,300.0,109
109.0,1.2,0.5,296.4,110
110.0,1.2,2.2,300.0,111
111.0,1.2,3.3,300.0,112
112.0,1.3,0.4,290.4,113
113.0,1.3,0.0,300.0,114
114.0,1.3,0.4,300.0,115
115.0,1.3,0.0,300.0,116
116.0,1.3,0.1,300.0,117
117.0,1.3,1.2,300.0,118
118.0,1.3,0.2,300.0,119
119.0,1.3,0.2,300.0,120
120.0,1.3,0.1,300.0,121
121.0,1.3,0.5,300.0,122
122.0,1.3,0.6,300.0,123
123.0,1.3,0.3,300.0,124
124.0,1.4,0.2,284.5,125
125.0,1.5,0.5,290.4,126
126.0,1.5,1.4,300.0,127
127.0,1.5,0.3,300.0,128
128.0,1.5,0.5,300.0,129
129.0,1.5,0.2,300.0,130
130.0,1.5,0.1,300.0,131
131.0,1.5,0.4,300.0,132
132.0,1.6,0.0,293.8,133
133.0,1.6,0.3,300.0,134
134.0,1.6,0.7,300.0,135
135.0,1.6,0.1,300.0,136
136.0,1.6,0.0,300.0,137
137.0,1.6,2.2,300.0,138
138.0,1.6,0.6,300.0,139
139.0,1.6,0.2,300.0,140
140.0,1.6,2.0,300.0,141
141.0,1.7,0.2,293.7,142
142.0,1.7,2.9,300.0,143
143.0,1.8,0.6,278.1,144
144.0,1.8,0.5,300.0,145
145.0,1.8,0.0,300.0,146
146.0,1.9,0.5,297.0,147
147.0,2.0,0.1,296.3,148
148.0,2.0,1.4,300.0,149
149.0,2.0,0.5,300.0,150
150.0,2.0,0.4,300.0,151
151.0,2.0,0.2,300.0,152
152.0,2.1,0.2,298.8,153
153.0,2.1,0.1,300.0,154
154.0,2.2,0.2,292.6,155
155.0,2.2,0.0,300.0,156
156.0,2.2,0.0,300.0,157
157.0,2.3,0.4,292.8,158
158.0,2.3,0.3,300.0,159
159.0,2.5,0.4,291.8,160
160.0,2.5,0.2,300.0,161
161.0,2.5,2.1,300.0,162
162.0,2.5,1.1,300.0,163
163.0,2.5,0.7,300.0,164
164.0,2.5,1.4,300.0,165
165.0,2.6,0.3,287.4,166
166.0,2.7,0.2,289.5,167
167.0,2.7,2.8,300.0,168
168.0,2.7,2.4,300.0,169
169.0,2.7,0.1,300.0,170
170.0,2.7,0.9,300.0,171
171.0,2.7,0.3,300.0,172
172.0,2.8,0.2,293.9,173
173.0,2.8,0.0,300.0,174
174.0,2.8,0.0,300.0,175
175.0,3.1,1.7,274.3,176
176.0,3.1,0.0,300.0,177
177.0,3.1,0.0,300.0,178
178.0,3.2,0.0,298.3,179
179.0,3.2,2.4,300.0,180
180.0,3.2,0.5,300.0,181
181.0,3.3,1.1,286.1,182
182.0,3.3,1.3,300.0,183
183.0,3.3,4.5,300.0,184
184.0,3.4,1.0,282.5,185
185.0,3.4,1.0,300.0,186
186.0,3.4,1.1,300.0,187
187.0,3.5,0.7,294.7,188
188.0,3.5,0.0,300.0,189
189.0,3.5,1.0,300.0,190
190.0,3.6,0.0,296.6,191
191.0,3.6,0.0,300.0,192
192.0,3.6,0.0,300.0,193
193.0,3.6,0.0,300.0,194
194.0,3.6,0.1,300.0,195
195.0,3.8,0.2,285.0,196
196.0,3.8,0.4,300.0,197
197.0,3.9,1.3,288.8,198
198.0,3.9,0.0,300.0,199
199.0,3.9,0.4,300.0,200
200.0,4.0,0.0,294.4,201
201.0,4.1,0.0,280.0,202
202.0,4.2,0.1,294.6,203
203.0,4.2,0.1,300.0,204
204.0,4.2,0.0,300.0,205
205.0,4.2,0.5,300.0,206
206.0,4.3,1.0,300.0,207
207.0,4.3,1.3,300.0,208
208.0,4.4,0.3,298.8,209
209.0,4.4,0.0,300.0,210
210.0,4.4,5.2,300.0,211
211.0,4.4,0.3,300.0,212
212.0,4.4,0.2,300.0,213
213.0,4.4,0.3,300.0,214
214.0,4.5,1.5,296.8,215
215.0,4.5,0.6,300.0,216
216.0,4.5,0.8,300.0,217
217.0,4.5,0.0,300.0,218
218.0,4.5,2.3,300.0,219
219.0,4.5,0.6,300.0,220
220.0,4.5,0.0,300.0,221
221.0,4.5,0.3,300.0,222
222.0,4.6,0.2,297.2,223
223.0,4.6,0.5,300.0,224
224.0,4.6,1.6,300.0,225
225.0,4.6,3.5,300.0,226
226.0,4.8,0.0,290.2,227
227.0,4.8,0.1,300.0,228
228.0,4.8,0.1,300.0,229
229.0,4.9,0.3,290.4,230
230.0,5.0,2.1,292.7,231
231.0,5.0,4.4,300.0,232
232.0,5.1,4.8,295.0,233
233.0,5.1,0.3,300.0,234
234.0,5.1,1.0,300.0,235
235.0,5.1,0.0,300.0,236
236.0,5.2,0.9,281.9,237
237.0,5.3,1.5,295.9,238
238.0,5.3,1.3,300.0,239
239.0,5.4,6.3,290.3,240
240.0,5.5,0.0,282.2,241
241.0,5.6,0.9,290.1,242
242.0,5.8,1.0,290.8,243
243.0,5.8,3.4,300.0,244
244.0,5.8,5.3,300.0,245
245.0,5.8,1.8,300.0,246
246.0,5.8,1.9,300.0,247
247.0,5.8,12.9,300.0,248
248.0,5.8,0.2,300.0,249
249.0,5.8,2.5,300.0,250
250.0,5.8,0.4,300.0,251
251.0,5.9,1.9,296.5,252
252.0,5.9,0.1,300.0,253
253.0,5.9,1.2,300.0,254
254.0,5.9,0.1,300.0,255
255.0,6.0,0.2,280.4,256
256.0,6.0,3.3,300.0,257
257.0,6.0,0.0,300.0,258
258.0,6.0,0.0,300.0,259
259.0,6.1,0.3,278.6,260
260.0,6.1,4.0,300.0,261
261.0,6.1,2.1,300.0,262
262.0,6.1,5.8,300.0,263
263.0,6.1,0.0,300.0,264
264.0,6.1,3.5,300.0,265
265.0,6.1,0.0,300.0,266
266.0,6.1,0.0,300.0,267
267.0,6.1,0.1,300.0,268
268.0,6.1,0.0,300.0,269
269.0,6.1,0.1,300.0,270
270.0,6.1,0.0,300.0,271
271.0,6.2,0.7,284.0,272
272.0,6.2,0.0,300.0,273
273.0,6.2,0.8,300.0,274
274.0,6.2,2.2,300.0,275
275.0,6.2,0.0,300.0,276
276.0,6.2,0.0,300.0,277
277.0,6.2,0.0,300.0,278
278.0,6.2,0.0,300.0,279
279.0,6.2,0.1,300.0,280
280.0,6.2,3.2,300.0,281
281.0,6.2,0.0,300.0,282
282.0,6.2,0.0,300.0,283
283.0,6.3,0.0,282.0,284
284.0,6.4,1.5,288.7,285
285.0,6.4,0.1,300.0,286
286.0,6.6,2.3,290.4,287
287.0,6.7,5.4,290.1,288
288.0,6.7,6.9,300.0,289
289.0,6.7,0.0,300.0,290
290.0,6.7,0.0,300.0,291
291.0,6.8,0.0,287.5,292
292.0,6.8,0.0,300.0,293
293.0,6.8,0.0,300.0,294
294.0,6.8,0.0,300.0,295
295.0,6.8,0.0,300.0,296
296.0,6.9,0.0,297.4,297
297.0,6.9,0.1,300.0,298
298.0,7.1,0.7,287.3,299
299.0,7.2,0.4,294.6,300


==> figs/mit_base_4.csv <==
episode,total_done,total_col,step,steps
0.0,0.0,0.9,300.0,1
1.0,0.0,0.4,300.0,2
2.0,0.0,1.8,300.0,3
3.0,0.0,0.8,300.0,4
4.0,0.0,0.4,300.0,5
5.0,0.0,0.7,300.0,6
6.0,0.1,0.4,293.4,7
7.0,0.1,0.7,300.0,8
8.0,0.2,2.8,290.3,9
9.0,0.2,0.8,300.0,10
10.0,0.2,0.5,300.0,11
11.0,0.2,0.7,300.0,12
12.0,0.2,1.6,300.0,13
13.0,0.2,1.4,300.0,14
14.0,0.2,0.0,300.0,15
15.0,0.2,0.5,300.0,16
16.0,0.2,1.2,300.0,17
17.0,0.2,1.4,300.0,18
18.0,0.2,2.1,300.0,19
19.0,0.2,1.1,300.0,20
20.0,0.2,0.7,300.0,21
21.0,0.2,1.6,300.0,22
22.0,0.2,0.6,300.0,23
23.0,0.2,2.5,300.0,24
24.0,0.2,1.1,300.0,25
25.0,0.2,0.6,300.0,26
26.0,0.2,0.4,300.0,27
27.0,0.2,2.0,300.0,28
28.0,0.2,0.6,300.0,29
29.0,0.2,0.6,300.0,30
30.0,0.3,0.7,297.3,31
31.0,0.3,1.0,300.0,32
32.0,0.3,0.1,300.0,33
33.0,0.3,0.6,300.0,34
34.0,0.3,0.3,300.0,35
35.0,0.3,0.9,300.0,36
36.0,0.3,0.9,300.0,37
37.0,0.3,0.5,300.0,38
38.0,0.3,0.5,300.0,39
39.0,0.3,0.4,300.0,40
40.0,0.3,1.1,300.0,41
41.0,0.3,1.7,300.0,42
42.0,0.3,0.4,300.0,43
43.0,0.3,1.4,300.0,44
44.0,0.4,0.3,296.3,45
45.0,0.4,1.4,300.0,46
46.0,0.4,0.3,300.0,47
47.0,0.4,1.2,300.0,48
48.0,0.4,0.7,300.0,49
49.0,0.4,0.8,300.0,50
50.0,0.4,1.6,300.0,51
51.0,0.4,1.8,300.0,52
52.0,0.4,0.5,300.0,53
53.0,0.4,2.8,300.0,54
54.0,0.4,1.0,300.0,55
55.0,0.4,1.0,300.0,56
56.0,0.4,2.4,300.0,57
57.0,0.5,0.4,298.0,58
58.0,0.5,0.4,300.0,59
59.0,0.6,0.5,298.9,60
60.0,0.6,1.2,300.0,61
61.0,0.6,0.5,300.0,62
62.0,0.6,2.0,300.0,63
63.0,0.6,0.5,300.0,64
64.0,0.6,0.8,300.0,65
65.0,0.6,0.4,300.0,66
66.0,0.6,0.3,300.0,67
67.0,0.6,1.1,300.0,68
68.0,0.7,1.2,299.0,69
69.0,0.7,1.4,300.0,70
70.0,0.8,0.2,293.0,71
71.0,0.8,1.3,300.0,72
72.0,0.8,0.4,300.0,73
73.0,0.8,0.8,300.0,74
74.0,0.8,1.4,300.0,75
75.0,0.8,0.5,300.0,76
76.0,0.8,0.6,300.0,77
77.0,0.8,0.3,300.0,78
78.0,0.8,0.2,300.0,79
79.0,0.8,0.6,300.0,80
80.0,0.8,0.3,300.0,81
81.0,0.8,1.1,300.0,82
82.0,0.8,1.0,300.0,83
83.0,0.9,0.1,287.1,84
84.0,0.9,0.9,300.0,85
85.0,1.0,1.3,299.6,86
86.0,1.1,0.5,292.6,87
87.0,1.1,0.6,300.0,88
88.0,1.1,0.9,300.0,89
89.0,1.1,0.6,300.0,90
90.0,1.1,0.0,300.0,91
91.0,1.1,0.7,300.0,92
92.0,1.1,0.7,300.0,93
93.0,1.1,1.4,300.0,94
94.0,1.1,0.1,300.0,95
95.0,1.1,1.4,300.0,96
96.0,1.2,1.1,298.1,97
97.0,1.2,0.4,300.0,98
98.0,1.2,0.4,300.0,99
99.0,1.3,1.2,298.7,100
100.0,1.3,0.3,300.0,101
101.0,1.4,2.0,290.2,102
102.0,1.4,1.6,300.0,103
103.0,1.4,0.4,300.0,104
104.0,1.4,1.0,300.0,105
105.0,1.4,0.0,300.0,106
106.0,1.5,0.3,286.5,107
107.0,1.5,0.3,300.0,108
108.0,1.5,0.5,300.0,109
109.0,1.5,1.1,300.0,110
110.0,1.6,0.8,295.7,111
111.0,1.7,0.9,299.3,112
112.0,1.7,1.4,300.0,113
113.0,1.7,0.5,300.0,114
114.0,1.8,1.1,286.3,115
115.0,2.0,0.4,288.0,116
116.0,2.1,0.6,287.7,117
117.0,2.2,1.5,297.4,118
118.0,2.2,0.8,300.0,119
119.0,2.3,1.4,294.9,120
120.0,2.4,1.3,299.1,121
121.0,2.4,1.1,300.0,122
122.0,2.5,0.9,295.3,123
123.0,2.6,2.0,294.5,124
124.0,2.6,0.4,300.0,125
125.0,2.6,0.2,300.0,126
126.0,2.7,1.1,299.7,127
127.0,2.8,0.7,291.8,128
128.0,2.8,1.1,300.0,129
129.0,2.8,1.3,300.0,130
130.0,2.9,1.7,285.2,131
131.0,2.9,2.6,300.0,132
132.0,3.0,0.5,299.2,133
133.0,3.0,0.9,300.0,134
134.0,3.0,0.4,300.0,135
135.0,3.0,0.5,300.0,136
136.0,3.1,0.8,288.6,137
137.0,3.2,1.4,292.1,138
138.0,3.3,0.7,284.6,139
139.0,3.3,1.1,300.0,140
140.0,3.4,0.8,285.3,141
141.0,3.5,2.7,296.9,142
142.0,3.5,1.2,300.0,143
143.0,3.5,0.6,300.0,144
144.0,3.5,0.3,300.0,145
145.0,3.5,1.8,300.0,146
146.0,3.5,1.2,300.0,147
147.0,3.5,1.0,300.0,148
148.0,3.5,0.6,300.0,149
149.0,3.5,0.3,300.0,150
150.0,3.5,3.2,300.0,151
151.0,3.5,1.0,300.0,152
152.0,3.5,0.7,300.0,153
153.0,3.5,2.4,300.0,154
154.0,3.5,3.1,300.0,155
155.0,3.5,0.9,300.0,156
156.0,3.6,1.1,293.4,157
157.0,3.6,0.2,300.0,158
158.0,3.7,1.8,294.7,159
159.0,3.8,0.7,295.4,160
160.0,3.9,3.5,297.5,161
161.0,3.9,1.6,300.0,162
162.0,3.9,1.2,300.0,163
163.0,3.9,1.1,300.0,164
164.0,4.0,0.9,290.8,165
165.0,4.0,0.7,300.0,166
166.0,4.1,1.6,296.0,167
167.0,4.2,1.2,289.3,168
168.0,4.2,3.0,300.0,169
169.0,4.2,0.9,300.0,170
170.0,4.2,3.3,300.0,171
171.0,4.2,0.0,300.0,172
172.0,4.3,0.1,284.7,173
173.0,4.3,3.7,300.0,174
174.0,4.3,2.6,300.0,175
175.0,4.3,2.7,300.0,176
176.0,4.4,1.4,297.6,177
177.0,4.5,0.9,289.7,178
178.0,4.5,1.5,300.0,179
179.0,4.5,0.6,300.0,180
180.0,4.5,2.1,300.0,181
181.0,4.6,2.4,295.7,182
182.0,4.6,1.2,300.0,183
183.0,4.6,0.8,300.0,184
184.0,4.6,1.2,300.0,185
185.0,4.8,1.1,276.2,186
186.0,4.8,1.8,300.0,187
187.0,4.8,1.5,300.0,188
188.0,4.9,0.3,292.7,189
189.0,4.9,0.1,300.0,190
190.0,4.9,1.5,300.0,191
191.0,5.0,1.6,295.8,192
192.0,5.1,1.0,289.1,193
193.0,5.1,0.8,300.0,194
194.0,5.1,1.4,300.0,195
195.0,5.1,0.7,300.0,196
196.0,5.2,2.0,298.5,197
197.0,5.2,1.1,300.0,198
198.0,5.4,0.0,288.0,199
199.0,5.4,2.7,300.0,200
200.0,5.5,2.7,298.0,201
201.0,5.5,2.2,300.0,202
202.0,5.5,1.9,300.0,203
203.0,5.5,0.1,300.0,204
204.0,5.6,0.6,286.3,205
205.0,5.6,1.4,300.0,206
206.0,5.6,0.2,300.0,207
207.0,5.6,0.4,300.0,208
208.0,5.6,0.3,300.0,209
209.0,5.6,0.6,300.0,210
210.0,5.7,1.9,293.6,211
211.0,5.7,1.1,300.0,212
212.0,5.7,0.1,300.0,213
213.0,5.7,0.5,300.0,214
214.0,5.8,1.7,286.7,215
215.0,5.8,0.2,300.0,216
216.0,5.8,1.2,300.0,217
217.0,5.8,1.9,300.0,218
218.0,5.8,2.5,300.0,219
219.0,5.9,1.5,296.3,220
220.0,5.9,0.6,300.0,221
221.0,6.0,0.7,298.3,222
222.0,6.0,0.9,300.0,223
223.0,6.0,1.8,300.0,224
224.0,6.1,3.1,290.3,225
225.0,6.2,2.3,296.0,226
226.0,6.3,0.9,286.4,227
227.0,6.3,0.7,300.0,228
228.0,6.3,0.0,300.0,229
229.0,6.3,1.0,300.0,230
230.0,6.3,0.3,300.0,231
231.0,6.3,0.4,300.0,232
232.0,6.4,0.3,283.6,233
233.0,6.4,2.1,300.0,234
234.0,6.4,0.7,300.0,235
235.0,6.6,0.2,289.6,236
236.0,6.6,0.7,300.0,237
237.0,6.6,0.9,300.0,238
238.0,6.7,2.3,297.8,239
239.0,6.7,0.6,300.0,240
240.0,6.7,0.0,300.0,241
241.0,6.7,0.9,300.0,242
242.0,6.7,0.5,300.0,243
243.0,6.7,1.7,300.0,244
244.0,6.7,0.1,300.0,245
245.0,6.8,0.3,298.7,246
246.0,6.9,0.0,295.5,247
247.0,6.9,1.0,300.0,248
248.0,6.9,0.6,300.0,249
249.0,7.0,0.0,287.5,250
250.0,7.0,0.5,300.0,251
251.0,7.0,1.1,300.0,252
252.0,7.1,0.5,291.8,253
253.0,7.1,1.5,300.0,254
254.0,7.1,1.5,300.0,255
255.0,7.1,0.8,300.0,256
256.0,7.2,0.3,287.9,257
257.0,7.2,2.8,300.0,258
258.0,7.2,2.3,300.0,259
259.0,7.3,3.9,294.5,260
260.0,7.3,0.7,300.0,261
261.0,7.4,2.9,291.2,262
262.0,7.4,2.7,300.0,263
263.0,7.4,0.3,300.0,264
264.0,7.4,2.1,300.0,265
265.0,7.4,2.4,300.0,266
266.0,7.4,4.3,300.0,267
267.0,7.4,0.4,300.0,268
268.0,7.4,0.6,300.0,269
269.0,7.4,0.1,300.0,270
270.0,7.4,4.0,300.0,271
271.0,7.4,0.9,300.0,272
272.0,7.4,0.2,300.0,273
273.0,7.4,0.4,300.0,274
274.0,7.5,0.7,293.0,275
275.0,7.5,1.4,300.0,276
276.0,7.6,2.0,285.5,277
277.0,7.6,0.1,300.0,278
278.0,7.6,3.3,300.0,279
279.0,7.6,0.9,300.0,280
280.0,7.6,1.9,300.0,281
281.0,7.6,1.3,300.0,282
282.0,7.6,1.2,300.0,283
283.0,7.6,1.3,300.0,284
284.0,7.6,0.9,300.0,285
285.0,7.6,1.6,300.0,286
286.0,7.6,0.3,300.0,287
287.0,7.7,0.3,283.3,288
288.0,7.8,0.3,280.9,289
289.0,7.8,0.6,300.0,290
290.0,7.9,0.8,299.9,291
291.0,7.9,3.0,300.0,292
292.0,8.0,0.3,297.4,293
293.0,8.0,1.5,300.0,294
294.0,8.0,1.1,300.0,295
295.0,8.1,0.4,290.5,296
296.0,8.2,0.1,291.4,297
297.0,8.2,0.4,300.0,298
298.0,8.2,2.3,300.0,299
299.0,8.2,0.9,300.0,300


==> figs/pent.csv <==
episode,mean_done,stderr_done,upper_done,lower_done,mean_col,stderr_col,upper_col,lower_col
0,0.6,0.16329931618554522,0.7632993161855453,0.43670068381445476,2.9,1.0376254944182253,3.937625494418225,1.8623745055817746
1,1.3,0.21343747458109494,1.513437474581095,1.086562525418905,5.1,1.8223915910448858,6.922391591044885,3.277608408955114
2,2.0,0.21081851067789192,2.2108185106778917,1.789181489322108,4.3,0.9666666666666666,5.266666666666667,3.333333333333333
3,2.3,0.3,2.5999999999999996,1.9999999999999998,1.3,0.5587684871413403,1.8587684871413404,0.7412315128586597
4,2.6,0.39999999999999997,3.0,2.2,4.7,1.3420548092798263,6.0420548092798265,3.357945190720174
5,3.3,0.44845413490245695,3.748454134902457,2.8515458650975427,3.0,0.9775252199076786,3.9775252199076787,2.0224747800923213
6,3.9,0.4333333333333333,4.333333333333333,3.466666666666667,2.8,1.1999999999999997,3.9999999999999996,1.6
7,4.4,0.49888765156985887,4.89888765156986,3.9011123484301415,3.0,0.5962847939999438,3.596284793999944,2.403715206000056
8,4.9,0.48189440982669873,5.381894409826699,4.418105590173302,3.7,1.358512258154322,5.058512258154322,2.341487741845678
9,5.4,0.5617433182117572,5.961743318211758,4.838256681788243,3.0,1.0327955589886444,4.032795558988644,1.9672044410113556
10,5.9,0.5666666666666667,6.466666666666667,5.333333333333334,3.0,0.9309493362512626,3.9309493362512624,2.0690506637487376
11,6.3,0.5587684871413402,6.85876848714134,5.7412315128586595,3.6,1.1274356350191843,4.727435635019185,2.4725643649808156
12,6.8,0.6289320754704403,7.42893207547044,6.171067924529559,10.5,2.2718078948518317,12.771807894851833,8.228192105148167
13,7.4,0.7180219742846004,8.1180219742846,6.6819780257154004,2.4,0.8969082698049139,3.2969082698049137,1.5030917301950861
14,7.9,0.8225975119502045,8.722597511950205,7.077402488049795,4.6,1.4391355429948602,6.03913554299486,3.1608644570051396
15,8.8,0.8406346808612327,9.640634680861233,7.959365319138768,3.9,1.8223915910448858,5.722391591044886,2.077608408955114
16,9.6,0.8589399151150083,10.458939915115009,8.74106008488499,4.0,1.0110500592068734,5.011050059206873,2.988949940793127
17,10.3,0.8034647195462633,11.103464719546263,9.496535280453738,3.2,1.0413666234542205,4.241366623454221,2.1586333765457795
18,10.9,0.8225975119502045,11.722597511950205,10.077402488049795,4.9,2.1574161500379208,7.0574161500379216,2.7425838499620796
19,11.4,0.8589399151150082,12.25893991511501,10.541060084884991,2.8,1.4666666666666666,4.266666666666667,1.3333333333333333
20,11.9,0.9597453365925313,12.859745336592532,10.940254663407469,3.6,1.1944315244779278,4.794431524477928,2.405568475522072
21,12.6,0.9333333333333332,13.533333333333333,11.666666666666666,3.0,1.1352924243950933,4.135292424395093,1.8647075756049067
22,12.9,1.0049875621120892,13.90498756211209,11.89501243788791,3.8,1.1333333333333333,4.933333333333334,2.6666666666666665
23,13.4,1.0873004286866725,14.487300428686673,12.312699571313328,3.5,1.6616591440819357,5.161659144081936,1.8383408559180643
24,14.0,1.1352924243950933,15.135292424395093,12.864707575604907,1.6,0.3711842908553348,1.971184290855335,1.2288157091446652
25,14.7,1.174260996920569,15.874260996920569,13.52573900307943,5.5,1.984663419547226,7.484663419547226,3.5153365804527743
26,15.4,1.2400716825158846,16.640071682515885,14.159928317484116,4.4,1.3349989596333858,5.734998959633386,3.0650010403666146
27,16.3,1.274100990241093,17.574100990241092,15.025899009758907,4.1,1.662995957768856,5.762995957768855,2.437004042231144
28,16.8,1.3063945294843615,18.106394529484362,15.49360547051564,2.7,0.9780933834080806,3.678093383408081,1.7219066165919195
29,17.7,1.3337499349161703,19.03374993491617,16.36625006508383,3.3,1.0440306508910548,4.344030650891055,2.2559693491089448
30,18.4,1.2927146286443543,19.692714628644353,17.107285371355644,4.7,1.520599297060939,6.220599297060939,3.179400702939061
31,19.3,1.3253930234714026,20.625393023471403,17.974606976528598,3.8,1.0088497300281036,4.808849730028103,2.7911502699718964
32,20.3,1.3253930234714026,21.625393023471403,18.974606976528598,3.2,1.1035296904831233,4.303529690483123,2.096470309516877
33,20.8,1.3888444437333107,22.188844443733313,19.41115555626669,5.5,2.477678124553084,7.9776781245530834,3.022321875446916
34,21.6,1.4236104336041748,23.023610433604176,20.176389566395827,4.2,1.171893055416463,5.3718930554164634,3.028106944583537
35,22.5,1.4548768561863463,23.954876856186345,21.045123143813655,5.5,1.5293426329272615,7.0293426329272615,3.9706573670727385
36,23.3,1.4067298564006125,24.706729856400614,21.893270143599388,5.5,2.4821585588175283,7.982158558817528,3.0178414411824717
37,24.2,1.3808210118138653,25.580821011813864,22.819178988186135,2.5,0.9689627902499088,3.468962790249909,1.531037209750091
38,25.1,1.4177446878757824,26.517744687875783,23.68225531212422,4.8,2.14372469210847,6.94372469210847,2.65627530789153
39,26.0,1.4375905768565216,27.437590576856522,24.562409423143478,5.1,3.049407957110509,8.149407957110508,2.0505920428894906
40,26.8,1.5040685563571303,28.30406855635713,25.29593144364287,3.6,0.8589399151150083,4.458939915115009,2.7410600848849915
41,27.7,1.520599297060939,29.22059929706094,26.17940070293906,2.1,0.6403124237432848,2.7403124237432848,1.4596875762567154
42,28.5,1.5293426329272615,30.02934263292726,26.97065736707274,6.4,1.4847371634213389,7.884737163421339,4.915262836578662
43,29.3,1.563827214098653,30.863827214098652,27.73617278590135,3.1,0.6904105059069325,3.790410505906933,2.4095894940930673
44,30.2,1.6041612554021287,31.80416125540213,28.59583874459787,3.9,0.7520342781785652,4.652034278178565,3.1479657218214347
45,30.9,1.7091258324392358,32.60912583243923,29.190874167560764,4.5,1.3601470508735443,5.860147050873544,3.139852949126456
46,31.9,1.7091258324392358,33.60912583243923,30.190874167560764,2.5,0.8062257748298549,3.306225774829855,1.693774225170145
47,32.9,1.7091258324392358,34.60912583243923,31.190874167560764,3.2,1.0624918300339485,4.262491830033949,2.1375081699660514
48,33.8,1.7435595774162693,35.54355957741627,32.05644042258373,4.6,1.024152766382481,5.624152766382481,3.5758472336175187
49,34.6,1.7962924780409972,36.396292478041,32.803707521959005,4.5,0.6871842709362768,5.187184270936276,3.8128157290637232
50,35.2,1.8487232831816058,37.04872328318161,33.3512767168184,3.2,1.4514360704718166,4.651436070471817,1.7485639295281836
51,36.1,1.8586135812600864,37.95861358126009,34.241386418739914,3.4,1.0561986345169905,4.456198634516991,2.343801365483009
52,37.0,1.8439088914585775,38.843908891458575,35.156091108541425,5.0,1.1547005383792515,6.1547005383792515,3.8452994616207485
53,38.0,1.8439088914585775,39.843908891458575,36.156091108541425,2.2,0.8406346808612327,3.040634680861233,1.3593653191387673
54,38.6,1.9447936194419762,40.544793619441975,36.65520638055803,4.1,1.1874342087037917,5.287434208703791,2.912565791296208
55,39.5,1.8752777572046937,41.37527775720469,37.62472224279531,3.3,1.0225241100118645,4.322524110011864,2.2774758899881355
56,40.5,1.8752777572046937,42.37527775720469,38.62472224279531,3.4,0.9451631252505217,4.345163125250521,2.4548368747494784
57,41.3,1.9209372712298547,43.22093727122985,39.379062728770144,1.7,0.42295258468165065,2.1229525846816504,1.2770474153183493
58,42.3,1.9209372712298547,44.22093727122985,40.379062728770144,2.7,0.7895146188218007,3.4895146188218007,1.9104853811781994
59,43.3,1.9209372712298547,45.22093727122985,41.379062728770144,7.3,4.6141087980237305,11.91410879802373,2.6858912019762693
60,44.3,1.9209372712298547,46.22093727122985,42.379062728770144,3.4,0.9451631252505217,4.345163125250521,2.4548368747494784
61,45.3,1.9209372712298547,47.22093727122985,43.379062728770144,6.6,2.7292652653944955,9.329265265394495,3.870734734605504
62,46.2,1.8961950204437186,48.09619502044372,44.30380497955628,2.5,1.118033988749895,3.618033988749895,1.381966011250105
63,47.1,1.9232495649002206,49.02324956490022,45.176750435099784,5.1,2.0135651080718606,7.11356510807186,3.086434891928139
64,48.1,1.9232495649002206,50.02324956490022,46.176750435099784,2.9,0.8621678104251709,3.762167810425171,2.037832189574829
65,49.0,1.9032136564826927,50.90321365648269,47.09678634351731,3.5,1.1855612829185824,4.685561282918583,2.3144387170814174
66,49.9,1.9519221295943132,51.851922129594314,47.94807787040568,3.9,0.7951240294584375,4.695124029458437,3.1048759705415625
67,50.8,2.0044395171163876,52.804439517116386,48.79556048288361,3.2,0.8666666666666667,4.066666666666666,2.3333333333333335
68,51.8,2.0044395171163876,53.804439517116386,49.79556048288361,3.4,0.8459051693633012,4.245905169363301,2.5540948306366986
69,52.7,1.9891371663780923,54.689137166378096,50.71086283362191,4.1,1.2151817422372124,5.315181742237212,2.884818257762787
70,53.6,1.9787762772874438,55.578776277287446,51.62122372271256,3.4,0.8055363982396379,4.205536398239638,2.594463601760362
71,54.5,1.9734346820820912,56.47343468208209,52.52656531791791,2.3,0.7753135566408671,3.075313556640867,1.5246864433591327
72,55.5,1.9734346820820912,57.47343468208209,53.52656531791791,0.8,0.24944382578492943,1.0494438257849295,0.5505561742150706
73,56.5,1.9734346820820912,58.47343468208209,54.52656531791791,4.0,1.1925695879998877,5.192569587999888,2.8074304120001123
74,57.5,1.9734346820820912,59.47343468208209,55.52656531791791,2.6,0.9213516640723501,3.52135166407235,1.67864833592765
75,58.5,1.9734346820820912,60.47343468208209,56.52656531791791,2.5,0.8975274678557505,3.3975274678557508,1.6024725321442495
76,59.5,1.9734346820820912,61.47343468208209,57.52656531791791,4.6,1.984383475484962,6.5843834754849615,2.615616524515038
77,60.5,1.9734346820820912,62.47343468208209,58.52656531791791,2.6,1.2036980056845195,3.8036980056845193,1.3963019943154806
78,61.4,2.001110802640485,63.40111080264048,59.398889197359516,4.0,1.1254628677422753,5.125462867742275,2.874537132257725
79,62.2,2.037427571991483,64.23742757199149,60.16257242800852,2.8,0.9865765724632495,3.7865765724632494,1.8134234275367502
80,63.2,2.037427571991483,65.23742757199149,61.16257242800852,4.2,1.7688665548562132,5.968866554856214,2.4311334451437867
81,64.1,2.094702312448663,66.19470231244865,62.005297687551334,1.8,0.9043106644167025,2.7043106644167025,0.8956893355832976
82,65.1,2.094702312448663,67.19470231244865,63.005297687551334,2.7,1.0005554013202425,3.7005554013202424,1.6994445986797577
83,66.1,2.094702312448663,68.19470231244865,64.00529768755133,2.6,0.8055363982396381,3.4055363982396383,1.794463601760362
84,67.0,2.11869981094276,69.11869981094276,64.88130018905724,2.8,1.24543611281796,4.04543611281796,1.5545638871820397
85,68.0,2.11869981094276,70.11869981094276,65.88130018905724,1.9,0.6741249472052228,2.5741249472052226,1.2258750527947773
86,68.8,2.117650689902479,70.91765068990247,66.68234931009752,4.9,2.1105554824368973,7.010555482436898,2.789444517563103
87,69.8,2.117650689902479,71.91765068990247,67.68234931009752,3.5,1.1279282877125754,4.627928287712575,2.3720717122874246
88,70.8,2.117650689902479,72.91765068990247,68.68234931009752,3.5,1.2671051872498806,4.76710518724988,2.2328948127501196
89,71.8,2.117650689902479,73.91765068990247,69.68234931009752,3.0,1.2823589374447562,4.282358937444756,1.7176410625552438
90,72.6,2.130206041156061,74.73020604115605,70.46979395884394,2.5,0.9219544457292888,3.4219544457292885,1.5780455542707112
91,73.5,2.1615323782497966,75.6615323782498,71.3384676217502,4.0,1.1925695879998877,5.192569587999888,2.8074304120001123
92,74.4,2.171532996653644,76.57153299665364,72.22846700334637,4.7,1.8562207723101136,6.556220772310114,2.8437792276898866
93,75.4,2.171532996653644,77.57153299665364,73.22846700334637,3.8,1.3232955494186138,5.123295549418613,2.476704450581386
94,76.4,2.171532996653644,78.57153299665364,74.22846700334637,2.1,1.0588253449512395,3.1588253449512393,1.0411746550487606
95,77.3,2.2063040991163883,79.50630409911639,75.0936959008836,1.8,0.7272474743090476,2.5272474743090476,1.0727525256909525
96,78.3,2.2063040991163883,80.50630409911639,76.0936959008836,5.2,2.835489375751565,8.035489375751565,2.3645106242484353
97,79.3,2.2063040991163883,81.50630409911639,77.0936959008836,1.9,0.458257569495584,2.358257569495584,1.441742430504416
98,80.3,2.2063040991163883,82.50630409911639,78.0936959008836,2.3,1.4609738000540746,3.7609738000540744,0.8390261999459252
99,81.2,2.244994432064365,83.44499443206436,78.95500556793564,2.9,0.9712534856222309,3.8712534856222307,1.9287465143777691
100,82.2,2.244994432064365,84.44499443206436,79.95500556793564,3.3,0.8698658900466593,4.169865890046659,2.4301341099533404
101,83.2,2.244994432064365,85.44499443206436,80.95500556793564,3.0,0.8563488385776752,3.8563488385776754,2.1436511614223246
102,84.2,2.244994432064365,86.44499443206436,81.95500556793564,1.7,0.5174724898753341,2.217472489875334,1.182527510124666
103,85.1,2.208317610006918,87.30831761000691,82.89168238999308,2.9,1.0049875621120887,3.9049875621120886,1.8950124378879112
104,86.1,2.208317610006918,88.30831761000691,83.89168238999308,1.9,0.6574360974438673,2.5574360974438672,1.2425639025561326
105,87.0,2.231093404090868,89.23109340409087,84.76890659590913,2.0,0.7149203529842405,2.7149203529842403,1.2850796470157595
106,87.9,2.282542442102665,90.18254244210267,85.61745755789734,2.1,0.9597453365925313,3.059745336592531,1.1402546634074688
107,88.8,2.3371397523944135,91.1371397523944,86.46286024760559,2.1,0.7810249675906654,2.8810249675906654,1.3189750324093348
108,89.8,2.3371397523944135,92.1371397523944,87.46286024760559,9.1,2.8380353141644385,11.938035314164438,6.2619646858355615
109,90.8,2.3371397523944135,93.1371397523944,88.46286024760559,2.8,1.7371752294393843,4.537175229439384,1.0628247705606155
110,91.8,2.3371397523944135,94.1371397523944,89.46286024760559,2.0,0.7745966692414833,2.7745966692414834,1.2254033307585166
111,92.8,2.3371397523944135,95.1371397523944,90.46286024760559,3.8,1.0306416555826872,4.830641655582687,2.769358344417313
112,93.8,2.3371397523944135,96.1371397523944,91.46286024760559,4.7,2.2213609442061513,6.9213609442061514,2.478639055793849
113,94.8,2.3371397523944135,97.1371397523944,92.46286024760559,2.3,0.8034647195462633,3.1034647195462632,1.4965352804537364
114,95.8,2.3371397523944135,98.1371397523944,93.46286024760559,2.0,0.7302967433402214,2.7302967433402214,1.2697032566597786
115,96.8,2.3371397523944135,99.1371397523944,94.46286024760559,2.7,1.155181563410897,3.8551815634108975,1.5448184365891031
116,97.7,2.3478122203920444,100.04781222039205,95.35218777960796,1.8,0.5120763831912405,2.3120763831912408,1.2879236168087596
117,98.7,2.3478122203920444,101.04781222039205,96.35218777960796,2.3,0.9073771725877465,3.2073771725877465,1.3926228274122532
118,99.6,2.36267268622258,101.96267268622258,97.23732731377741,9.2,6.908609765277591,16.108609765277592,2.2913902347224084
119,100.5,2.3816427570528336,102.88164275705283,98.11835724294717,12.9,8.361884423448526,21.261884423448528,4.5381155765514745
120,101.4,2.3814094799322336,103.78140947993224,99.01859052006778,12.8,10.210887435586693,23.010887435586696,2.5891125644133073
121,102.2,2.3701851779508236,104.57018517795083,99.82981482204917,3.2,0.5925462944877059,3.792546294487706,2.6074537055122944
122,103.2,2.3701851779508236,105.57018517795083,100.82981482204917,1.7,0.7156970184527964,2.4156970184527964,0.9843029815472035
123,104.1,2.34022790912908,106.44022790912908,101.75977209087091,2.6,0.669991708074726,3.269991708074726,1.9300082919252741
124,105.1,2.34022790912908,107.44022790912908,102.75977209087091,3.7,1.9666666666666666,5.666666666666667,1.7333333333333336
125,106.1,2.34022790912908,108.44022790912908,103.75977209087091,3.3,1.0333333333333332,4.333333333333333,2.2666666666666666
126,107.1,2.34022790912908,109.44022790912908,104.75977209087091,3.8,1.590248058916875,5.390248058916875,2.209751941083125
127,108.1,2.34022790912908,110.44022790912908,105.75977209087091,0.8,0.3590109871423003,1.1590109871423002,0.44098901285769976
128,109.1,2.34022790912908,111.44022790912908,106.75977209087091,2.7,0.9551032521262935,3.6551032521262936,1.7448967478737067
129,109.9,2.3449709782615407,112.24497097826155,107.55502902173846,2.1,0.7666666666666665,2.8666666666666667,1.3333333333333335
130,110.8,2.3180451534284945,113.1180451534285,108.4819548465715,3.9,1.1780398031381525,5.078039803138152,2.7219601968618474
131,111.8,2.3180451534284945,114.1180451534285,109.4819548465715,3.0,1.0645812948447542,4.064581294844754,1.9354187051552458
132,112.8,2.3180451534284945,115.1180451534285,110.4819548465715,0.5,0.22360679774997896,0.7236067977499789,0.27639320225002106
133,113.8,2.3180451534284945,116.1180451534285,111.4819548465715,0.8,0.29059326290271154,1.0905932629027115,0.5094067370972886
134,114.8,2.3180451534284945,117.1180451534285,112.4819548465715,1.6,0.541602560309064,2.141602560309064,1.0583974396909361
135,115.8,2.3180451534284945,118.1180451534285,113.4819548465715,1.1,0.31446603773522014,1.4144660377352203,0.7855339622647799
136,116.8,2.3180451534284945,119.1180451534285,114.4819548465715,2.7,1.155181563410897,3.8551815634108975,1.5448184365891031
137,117.7,2.2951639980136007,119.99516399801361,115.4048360019864,2.1,0.7810249675906654,2.8810249675906654,1.3189750324093348
138,118.7,2.2951639980136007,120.99516399801361,116.4048360019864,1.8,0.8273115763993905,2.6273115763993906,0.9726884236006096
139,119.6,2.3199616855073755,121.91996168550737,117.28003831449261,2.2,0.771722460186015,2.9717224601860153,1.428277539813985
140,120.6,2.3199616855073755,122.91996168550737,118.28003831449261,1.3,0.5385164807134505,1.8385164807134506,0.7614835192865496
141,121.6,2.3199616855073755,123.91996168550737,119.28003831449261,2.6,0.9910712498212337,3.591071249821234,1.6089287501787664
142,122.5,2.353484414413847,124.85348441441384,120.14651558558616,1.0,0.3333333333333333,1.3333333333333333,0.6666666666666667
143,123.5,2.353484414413847,125.85348441441384,121.14651558558616,2.8,1.2,4.0,1.5999999999999999
144,124.5,2.353484414413847,126.85348441441384,122.14651558558616,3.4,0.9797958971132712,4.379795897113271,2.4202041028867285
145,125.5,2.353484414413847,127.85348441441384,123.14651558558616,1.7,0.6333333333333332,2.333333333333333,1.0666666666666669
146,126.5,2.353484414413847,128.85348441441386,124.14651558558616,4.0,2.2110831935702664,6.211083193570266,1.7889168064297336
147,127.3,2.3760377849595646,129.67603778495956,124.92396221504043,1.4,0.6359594676112971,2.035959467611297,0.7640405323887028
148,128.2,2.4257873864880337,130.625787386488,125.77421261351195,0.5,0.22360679774997896,0.7236067977499789,0.27639320225002106
149,129.2,2.4257873864880337,131.625787386488,126.77421261351195,2.1,0.8225975119502045,2.9225975119502046,1.2774024880497956
150,130.1,2.428762830926249,132.52876283092624,127.67123716907375,2.5,1.5,4.0,1.0
151,131.0,2.4810392087904525,133.48103920879046,128.51896079120954,1.3,0.5587684871413403,1.8587684871413404,0.7412315128586597
152,132.0,2.4810392087904525,134.48103920879046,129.51896079120954,0.9,0.604611904907235,1.504611904907235,0.295388095092765
153,133.0,2.4810392087904525,135.48103920879046,130.51896079120954,3.3,2.1605040564131732,5.460504056413173,1.1394959435868266
154,134.0,2.4810392087904525,136.48103920879046,131.51896079120954,2.4,1.469693845669907,3.869693845669907,0.930306154330093
155,134.8,2.5595138427269957,137.359513842727,132.240486157273,0.8,0.19999999999999998,1.0,0.6000000000000001
156,135.7,2.564934480428085,138.26493448042808,133.1350655195719,0.3,0.15275252316519464,0.45275252316519465,0.14724747683480535
157,136.6,2.548201980482186,139.14820198048218,134.0517980195178,0.7,0.2603416558635551,0.9603416558635551,0.43965834413644483
158,137.6,2.548201980482186,140.14820198048218,135.0517980195178,1.2,0.6110100926607785,1.8110100926607786,0.5889899073392214
159,138.6,2.548201980482186,141.14820198048218,136.0517980195178,1.6,0.7023769168568492,2.3023769168568493,0.8976230831431509
160,139.5,2.535306249307522,142.03530624930752,136.96469375069248,0.3,0.15275252316519464,0.45275252316519465,0.14724747683480535
161,140.5,2.535306249307522,143.03530624930752,137.96469375069248,1.0,0.4472135954999579,1.4472135954999579,0.5527864045000421
162,141.5,2.535306249307522,144.03530624930752,138.96469375069248,1.1,0.4818944098266987,1.5818944098266987,0.6181055901733015
163,142.5,2.535306249307522,145.03530624930752,139.96469375069248,1.3,0.6674994798166929,1.967499479816693,0.6325005201833072
164,143.5,2.535306249307522,146.03530624930752,140.96469375069248,0.7,0.49553562491061665,1.1955356249106166,0.2044643750893833
165,144.4,2.565584187319182,146.9655841873192,141.83441581268082,1.4,0.7483314773547882,2.1483314773547884,0.6516685226452117
166,145.3,2.4946609656090213,147.79466096560904,142.80533903439098,0.4,0.22110831935702666,0.6211083193570267,0.17889168064297337
167,146.3,2.4946609656090213,148.79466096560904,143.80533903439098,0.6,0.3999999999999999,0.9999999999999999,0.20000000000000007
168,147.2,2.515728301881761,149.71572830188174,144.68427169811824,0.9,0.40688518719112343,1.3068851871911233,0.4931148128088766
169,148.2,2.515728301881761,150.71572830188174,145.68427169811824,0.6,0.3999999999999999,0.9999999999999999,0.20000000000000007
170,149.2,2.515728301881761,151.71572830188174,146.68427169811824,0.8,0.24944382578492943,1.0494438257849295,0.5505561742150706
171,149.9,2.5839246635044653,152.48392466350447,147.31607533649554,1.2,0.6798692684790381,1.879869268479038,0.5201307315209619
172,150.6,2.646591098837228,153.24659109883723,147.95340890116276,1.5,0.749073501808141,2.249073501808141,0.750926498191859
173,151.5,2.6214923654709015,154.1214923654709,148.8785076345291,0.3,0.15275252316519466,0.45275252316519465,0.14724747683480532
174,152.3,2.54318260802833,154.84318260802834,149.75681739197168,1.3,0.9780933834080804,2.2780933834080805,0.32190661659191966
175,153.1,2.5405598683054964,155.6405598683055,150.5594401316945,0.5,0.30731814857642953,0.8073181485764296,0.19268185142357047
176,154.1,2.5405598683054964,156.6405598683055,151.5594401316945,0.4,0.22110831935702666,0.6211083193570267,0.17889168064297337
177,155.1,2.5405598683054964,157.6405598683055,152.5594401316945,0.4,0.22110831935702666,0.6211083193570267,0.17889168064297337
178,155.9,2.549291840666519,158.44929184066652,153.3507081593335,0.4,0.22110831935702666,0.6211083193570267,0.17889168064297337
179,156.7,2.472290885438488,159.17229088543849,154.2277091145615,0.7,0.15275252316519466,0.8527525231651947,0.5472474768348052
180,157.5,2.4278476979506856,159.92784769795068,155.07215230204932,0.4,0.22110831935702666,0.6211083193570267,0.17889168064297337
181,158.3,2.3430749027719964,160.643074902772,155.956925097228,0.4,0.30550504633038933,0.7055050463303894,0.09449495366961069
182,159.1,2.311565126344774,161.41156512634475,156.78843487365523,0.7,0.2603416558635551,0.9603416558635551,0.43965834413644483
183,159.9,2.2874051285730346,162.18740512857303,157.61259487142698,0.6,0.26666666666666666,0.8666666666666667,0.3333333333333333
184,160.7,2.2561028345356955,162.95610283453567,158.4438971654643,0.4,0.22110831935702666,0.6211083193570267,0.17889168064297337
185,161.7,2.2561028345356955,163.95610283453567,159.4438971654643,0.3,0.21343747458109494,0.5134374745810949,0.08656252541890505
186,162.4,2.2070593809662467,164.60705938096626,160.19294061903375,0.1,0.09999999999999999,0.2,1.3877787807814457e-17
187,163.4,2.2070593809662467,165.60705938096626,161.19294061903375,0.4,0.16329931618554522,0.5632993161855453,0.2367006838144548
188,164.1,2.162560211107812,166.2625602111078,161.9374397888922,0.1,0.09999999999999999,0.2,1.3877787807814457e-17
189,165.0,2.1291625896895083,167.1291625896895,162.8708374103105,0.2,0.13333333333333333,0.33333333333333337,0.06666666666666668
190,165.9,2.183015244004392,168.0830152440044,163.7169847559956,0.8,0.19999999999999998,1.0,0.6000000000000001
191,166.9,2.183015244004392,169.0830152440044,164.7169847559956,0.2,0.13333333333333333,0.33333333333333337,0.06666666666666668
192,167.8,2.1540659228538015,169.9540659228538,165.64593407714622,0.7,0.2603416558635551,0.9603416558635551,0.43965834413644483
193,168.7,2.211334438749598,170.91133443874958,166.4886655612504,0.0,0.0,0.0,0.0
194,169.6,2.2469732728470286,171.846973272847,167.35302672715298,0.3,0.15275252316519464,0.45275252316519465,0.14724747683480535
195,170.4,2.2271057451320084,172.627105745132,168.172894254868,0.3,0.21343747458109494,0.5134374745810949,0.08656252541890505
196,171.3,2.201262264146541,173.50126226414656,169.09873773585346,0.3,0.15275252316519464,0.45275252316519465,0.14724747683480535
197,172.1,2.208317610006918,174.30831761000692,169.89168238999306,0.2,0.13333333333333333,0.33333333333333337,0.06666666666666668
198,173.0,2.1908902300206643,175.19089023002067,170.80910976997933,0.2,0.13333333333333333,0.33333333333333337,0.06666666666666668
199,173.8,2.174600857373345,175.97460085737336,171.62539914262666,0.3,0.15275252316519466,0.45275252316519465,0.14724747683480532


==> figs/pent_base.csv <==
episode,mean_done,stderr_done,upper_done,lower_done,mean_col,stderr_col,upper_col,lower_col
0,0.7777777777777778,0.1469861839480328,0.9247639617258105,0.630791593829745,2.111111111111111,0.7895928001973275,2.9007039113084385,1.3215183109137838
1,1.1111111111111112,0.26057865332352387,1.371689764434635,0.8505324577875872,3.4444444444444446,0.7837075544258824,4.228151998870327,2.6607368900185624
2,1.7777777777777777,0.32394177193585005,2.1017195497136276,1.4538360058419277,3.3333333333333335,0.8164965809277259,4.149829914261059,2.5168367524056077
3,2.3333333333333335,0.44095855184409843,2.774291885177432,1.892374781489235,3.7777777777777777,1.4315665251916805,5.209344302969458,2.346211252586097
4,2.7777777777777777,0.36430214023900004,3.1420799180167776,2.413475637538778,6.111111111111111,1.7356110390903678,7.846722150201479,4.375500072020743
5,3.111111111111111,0.4230985058813282,3.5342096169924395,2.688012605229783,4.0,1.8408935028645435,5.840893502864543,2.1591064971354568
6,3.6666666666666665,0.44095855184409843,4.107625218510765,3.225708114822568,6.777777777777778,2.628781814293551,9.406559592071329,4.148995963484227
7,4.444444444444445,0.5299662230094143,4.974410667453859,3.91447822143503,3.6666666666666665,1.6329931618554518,5.299659828522119,2.0336735048112144
8,5.0,0.6454972243679028,5.645497224367903,4.354502775632097,2.6666666666666665,1.0671873729054748,3.733854039572141,1.5994792937611917
9,5.777777777777778,0.7027283689263065,6.4805061467040845,5.075049408851471,1.2222222222222223,0.5211573066470477,1.7433795288692702,0.7010649155751746
10,6.333333333333333,0.7637626158259735,7.097095949159306,5.56957071750736,2.888888888888889,1.1358360166811596,4.024724905570048,1.7530528722077292
11,7.111111111111111,0.8407081083567531,7.951819219467864,6.270403002754358,2.888888888888889,1.0467468711898207,3.9356357600787097,1.8421420176990682
12,7.666666666666667,0.7993052538854531,8.46597192055212,6.8673614127812135,5.0,1.7950549357115013,6.7950549357115015,3.2049450642884985
13,8.555555555555555,0.7657804862272345,9.32133604178279,7.7897750693283205,1.5555555555555556,0.3767961101736261,1.9323516657291817,1.1787594453819294
14,9.0,0.8975274678557507,9.89752746785575,8.10247253214425,2.888888888888889,1.388888888888889,4.277777777777778,1.4999999999999998
15,9.555555555555555,0.8183844368142353,10.37393999236979,8.73717111874132,2.6666666666666665,0.9428090415820635,3.60947570824873,1.723857625084603
16,9.777777777777779,0.8296213623926709,10.60739914017045,8.948156415385107,7.111111111111111,2.2326145886011246,9.343725699712236,4.878496522509986
17,10.555555555555555,0.8351831321318283,11.390738687687383,9.720372423423727,3.111111111111111,1.1954130439638895,4.306524155075,1.9156980671472217
18,11.11111111111111,0.8240220541217402,11.935133165232852,10.28708905698937,1.4444444444444444,0.7837075544258826,2.228151998870327,0.6607368900185618
19,11.666666666666666,0.9279607271383369,12.594627393805004,10.738705939528328,3.3333333333333335,1.1180339887498947,4.451367322083228,2.215299344583439
20,11.777777777777779,0.9246287209496242,12.702406498727402,10.853149056828155,3.888888888888889,1.719531948949129,5.608420837838018,2.16935693993976
21,12.0,0.9128709291752769,12.912870929175277,11.087129070824723,1.5555555555555556,0.5800170282728084,2.135572583828364,0.9755385272827471
22,12.555555555555555,0.8992452253465916,13.454800780902147,11.656310330208964,2.4444444444444446,0.5299662230094143,2.974410667453859,1.9144782214350302
23,13.11111111111111,0.9781564923143894,14.0892676034255,12.132954618796722,2.5555555555555554,1.001542020962219,3.5570975765177746,1.5540135345933364
24,14.0,0.9428090415820635,14.942809041582063,13.057190958417937,2.111111111111111,1.0985399962936215,3.2096511074047327,1.0125711148174896
25,14.555555555555555,0.9734119704408463,15.528967525996402,13.582143585114709,1.6666666666666667,0.4409585518440984,2.107625218510765,1.2257081148225684
26,15.0,0.9718253158075502,15.97182531580755,14.02817468419245,3.111111111111111,1.5133153857640265,4.624426496875138,1.5977957253470847
27,15.555555555555555,1.0289032876362296,16.584458843191786,14.526652267919326,3.2222222222222223,1.320540480444968,4.54276270266719,1.9016817417772542
28,16.22222222222222,1.1027462911821782,17.3249685134044,15.119475931040043,2.0,0.8975274678557507,2.8975274678557508,1.1024725321442492
29,16.666666666666668,1.2018504251546631,17.86851709182133,15.464816241512004,4.0,1.2360330811826106,5.236033081182611,2.763966918817389
30,17.0,1.247219128924647,18.247219128924648,15.752780871075354,2.6666666666666665,1.1785113019775793,3.8451779686442458,1.4881553646890873
31,17.333333333333332,1.3017082793177757,18.635041612651108,16.031625054015556,2.3333333333333335,1.6158932858054431,3.9492266191387766,0.7174400475278904
32,17.77777777777778,1.450840539688955,19.228618317466733,16.326937238088824,2.6666666666666665,0.6871842709362768,3.3538509376029433,1.9794823957303898
33,18.22222222222222,1.543604887716645,19.765827109938865,16.678617334505578,1.4444444444444444,0.6034878050666787,2.047932249511123,0.8409566393777658
34,18.77777777777778,1.6139821162593277,20.391759894037108,17.16379566151845,1.5555555555555556,0.7837075544258826,2.339263109981438,0.771848001129673
35,19.22222222222222,1.6395949514859673,20.86181717370819,17.582627270736253,0.6666666666666666,0.44095855184409843,1.1076252185107651,0.2257081148225682
36,19.77777777777778,1.6731355940417327,21.45091337181951,18.104642183736047,3.0,0.9428090415820635,3.9428090415820636,2.0571909584179364
37,20.444444444444443,1.6841673768026795,22.128611821247123,18.760277067641763,3.111111111111111,0.9638528651609707,4.074963976272082,2.1472582459501406
38,20.77777777777778,1.7060169480871208,22.4837947258649,19.071760829690657,0.6666666666666666,0.28867513459481287,0.9553418012614795,0.37799153207185376
39,21.333333333333332,1.7400510848184247,23.073384418151758,19.593282248514907,2.6666666666666665,0.726483157256779,3.3931498239234457,1.9401835094098874
40,21.666666666666668,1.7400510848184247,23.406717751485093,19.926615581848242,0.4444444444444444,0.2421610524189263,0.6866054968633707,0.20228339202551812
41,21.88888888888889,1.7673304133985406,23.65621930228743,20.12155847549035,1.6666666666666667,0.9718253158075502,2.638491982474217,0.6948413508591166
42,22.333333333333332,1.755942292142123,24.089275625475455,20.57739104119121,2.4444444444444446,1.2705107362254746,3.7149551806699193,1.17393370821897
43,22.77777777777778,1.8240505732646668,24.601828351042446,20.95372720451311,1.5555555555555556,0.6894263136661588,2.2449818692217143,0.8661292418893968
44,23.444444444444443,1.8189672826383223,25.263411727082765,21.62547716180612,2.7777777777777777,1.7302679447108262,4.508045722488604,1.0475098330669514
45,24.0,1.9002923751652299,25.90029237516523,22.09970762483477,0.7777777777777778,0.3643021402390001,1.142079918016778,0.4134756375387777
46,24.333333333333332,1.9720265943665387,26.30535992769987,22.361306738966793,0.1111111111111111,0.11111111111111112,0.2222222222222222,-1.3877787807814457e-17
47,24.77777777777778,2.106720580650949,26.88449835842873,22.671057197126828,0.8888888888888888,0.35136418446315326,1.240253073352042,0.5375247044257356
48,25.22222222222222,2.2470831573507426,27.469305379572965,22.975139064871478,0.8888888888888888,0.26057865332352387,1.1494675422124128,0.6283102355653649
49,25.88888888888889,2.318071782780563,28.206960671669453,23.570817106108326,3.5555555555555554,1.9156599610629632,5.471215516618519,1.6398955944925921
50,26.666666666666668,2.41522945769824,29.081896124364906,24.25143720896843,1.1111111111111112,0.7535922203472522,1.8647033314583634,0.357518890763859
51,27.0,2.4776781245530843,29.477678124553083,24.522321875446917,2.7777777777777777,0.9395296958493201,3.717307473627098,1.8382480819284575
52,27.333333333333332,2.4438130497691968,29.77714638310253,24.889520283564135,1.2222222222222223,0.6406979219261554,1.8629201441483776,0.5815243002960669
53,27.77777777777778,2.4254311058825637,30.20320888366034,25.352346671895216,0.4444444444444444,0.2421610524189263,0.6866054968633707,0.20228339202551812
54,28.22222222222222,2.343891456636554,30.566113678858777,25.878330765585666,1.8888888888888888,0.9922539499717639,2.8811428388606526,0.896634938917125
55,28.88888888888889,2.4177839052209937,31.306672794109883,26.471104983667896,1.1111111111111112,0.56382730917179,1.6749384202829012,0.5472838019393211
56,29.555555555555557,2.48948405582312,32.04503961137868,27.066071499732438,1.1111111111111112,0.4843221048378526,1.5954332159489637,0.6267890062732586
57,29.77777777777778,2.537374943704275,32.31515272148205,27.240402834073503,3.4444444444444446,1.7005808738904407,5.145025318334885,1.743863570554004
58,30.0,2.608745973749755,32.608745973749755,27.391254026250245,1.6666666666666667,1.0274023338281626,2.6940690004948293,0.6392643328385041
59,30.333333333333332,2.748737083745107,33.08207041707844,27.584596249588223,0.5555555555555556,0.33793125168323446,0.89348680723879,0.21762430387232112
60,30.88888888888889,2.6480833972917748,33.536972286180664,28.240805491597115,2.0,0.8164965809277259,2.816496580927726,1.1835034190722742
61,31.666666666666668,2.6770630673681683,34.34372973403484,28.989603599298498,1.0,0.6454972243679028,1.6454972243679027,0.3545027756320972
62,32.111111111111114,2.720521010376732,34.83163212148784,29.390590100734382,0.7777777777777778,0.43390275977259196,1.2116805375503699,0.34387501800518583
63,32.333333333333336,2.783882181415011,35.117215514748345,29.549451151918326,1.7777777777777777,1.0642913367037787,2.842069114481556,0.713486441073999
64,32.77777777777778,2.8224190657512307,35.60019684352901,29.95535871202655,1.2222222222222223,0.7412035591181296,1.963425781340352,0.4810186631040927
65,33.111111111111114,2.931838844879725,36.04294995599084,30.17927226623139,1.2222222222222223,0.36430214023900004,1.5865243624612224,0.8579200819832222
66,33.333333333333336,2.9627314724385294,36.29606480577186,30.370601860894805,1.1111111111111112,0.5638273091717899,1.674938420282901,0.5472838019393212
67,33.77777777777778,3.063121944908938,36.840899722686714,30.71465583286884,2.5555555555555554,0.9444444444444445,3.5,1.6111111111111107
68,34.333333333333336,3.073181485764296,37.40651481909763,31.26015184756904,0.7777777777777778,0.3643021402390001,1.142079918016778,0.4134756375387777
69,34.666666666666664,3.064129385141706,37.73079605180837,31.60253728152496,1.3333333333333333,0.47140452079103173,1.804737854124365,0.8619288125423015
70,34.77777777777778,3.0946987727123236,37.872476550490106,31.683079005065455,2.4444444444444446,1.3135100463929876,3.7579544908374323,1.130934398051457
71,35.22222222222222,3.121510397306699,38.34373261952892,32.10071182491552,2.111111111111111,1.2184284555256284,3.32953956663674,0.8926826555854828
72,35.77777777777778,3.2135899697732384,38.99136774755102,32.56418780800454,1.1111111111111112,0.5879447357921314,1.6990558469032426,0.5231663753189798
73,36.333333333333336,3.3665016461206925,39.699834979454025,32.96683168721265,1.0,0.44095855184409843,1.4409585518440984,0.5590414481559016
74,36.666666666666664,3.5039660069381067,40.17063267360477,33.16270065972856,0.8888888888888888,0.35136418446315326,1.240253073352042,0.5375247044257356
75,37.0,3.5784850922639815,40.57848509226398,33.42151490773602,1.1111111111111112,0.8069910581296639,1.918102169240775,0.3041200529814473
76,37.111111111111114,3.556857400557581,40.6679685116687,33.55425371055353,0.3333333333333333,0.16666666666666666,0.5,0.16666666666666666
77,37.666666666666664,3.685557397915997,41.352224064582664,33.981109268750664,1.3333333333333333,0.6236095644623236,1.9569428977956569,0.7097237688710096
78,38.0,3.763863263545405,41.7638632635454,34.2361367364546,1.1111111111111112,0.7718024438583226,1.8829135549694338,0.3393086672527885
79,38.44444444444444,3.617515688022157,42.0619601324666,34.826928756422284,1.1111111111111112,0.48432210483785254,1.5954332159489637,0.6267890062732586
80,38.55555555555556,3.6021255727660733,42.15768112832163,34.95342998278949,0.8888888888888888,0.538631095268481,1.4275199841573698,0.3502577936204079
81,39.22222222222222,3.5698497392038546,42.792071961426075,35.65237248301837,0.6666666666666666,0.28867513459481287,0.9553418012614795,0.37799153207185376
82,39.666666666666664,3.5746017649212027,43.24126843158787,36.09206490174546,1.0,0.37267799624996495,1.372677996249965,0.6273220037500351
83,40.0,3.6590830666833583,43.65908306668336,36.34091693331664,2.3333333333333335,1.6414763002993507,3.974809633632684,0.6918570330339828
84,40.333333333333336,3.7155828016013257,44.048916134934665,36.61775053173201,2.0,1.092906420717,3.092906420717,0.9070935792829999
85,40.44444444444444,3.753187945345452,44.197632389789895,36.69125649909899,0.8888888888888888,0.30932024237944566,1.1982091312683345,0.5795686465094432
86,40.888888888888886,3.809507275096393,44.69839616398528,37.07938161379249,1.7777777777777777,0.812707713240433,2.5904854910182107,0.9650700645373447
87,41.333333333333336,3.905124837953327,45.238458171286666,37.428208495380005,0.4444444444444444,0.17568209223157663,0.620126536676021,0.2687623522128678
88,41.77777777777778,3.9467911642025295,45.72456894198031,37.83098661357525,2.111111111111111,1.2850037229133753,3.3961148340244867,0.8261073881977359
89,42.0,3.919325338768282,45.91932533876828,38.08067466123172,1.1111111111111112,0.4547418206595805,1.5658529317706917,0.6563692904515306
90,42.111111111111114,3.9138090442135653,46.02492015532468,38.19730206689755,1.1111111111111112,0.6334307917217433,1.7445419028328546,0.47768031938936784
91,42.44444444444444,3.9829885175410933,46.42743296198554,38.46145592690335,3.0,2.266911751455907,5.266911751455908,0.7330882485440928
92,42.666666666666664,3.9651257511234395,46.6317924177901,38.70154091554323,0.7777777777777778,0.6620208493229437,1.4397986271007215,0.1157569284548341
93,43.0,3.993049516903646,46.993049516903646,39.006950483096354,1.6666666666666667,0.9128709291752769,2.5795375958419435,0.7537957374913898
94,43.111111111111114,4.022314302199545,47.13342541331066,39.08879680891157,1.8888888888888888,0.5638273091717899,2.4527161980606786,1.325061579717099
95,43.55555555555556,4.0726428462469455,47.6281984018025,39.482912709308614,2.2222222222222223,1.9845078999435282,4.206730122165751,0.23771432227869416
96,44.111111111111114,4.094184372865046,48.20529548397616,40.01692673824607,2.4444444444444446,1.0815512407739878,3.525995685218432,1.3628932036704569
97,44.55555555555556,4.183669014125411,48.73922456968097,40.37188654143014,0.7777777777777778,0.3643021402390001,1.142079918016778,0.4134756375387777
98,44.888888888888886,4.2244146354667516,49.113303524355636,40.664474253422135,1.4444444444444444,0.7657804862272345,2.210224930671679,0.6786639582172099
99,45.111111111111114,4.25390162231635,49.36501273342746,40.857209488794766,0.6666666666666666,0.37267799624996495,1.0393446629166316,0.2939886704167017
100,45.55555555555556,4.3560657297583685,49.91162128531393,41.19948982579719,2.2222222222222223,1.8765939726727268,4.098816194894949,0.34562824954949556
101,46.111111111111114,4.401528915061612,50.512640026172726,41.7095821960495,1.3333333333333333,0.726483157256779,2.059816490590112,0.6068501760765542
102,46.55555555555556,4.4256547259232075,50.981210281478766,42.12990082963235,1.4444444444444444,0.6478835438717,2.0923279883161445,0.7965609005727444
103,46.77777777777778,4.459003930182471,51.23678170796025,42.31877384759531,1.2222222222222223,0.759710796176519,1.9819330183987414,0.4625114260457033
104,47.333333333333336,4.521553322083512,51.85488665541685,42.81178001124982,1.8888888888888888,0.9922539499717639,2.8811428388606526,0.896634938917125
105,47.44444444444444,4.503428049556345,51.94787249400079,42.941016394888095,0.8888888888888888,0.5121969142940493,1.401085803182938,0.3766919745948395
106,47.77777777777778,4.618133875693424,52.3959116534712,43.159643902084355,3.111111111111111,1.7195319489491292,4.830643060060241,1.391579162161982
107,48.333333333333336,4.585605497399201,52.918938830732536,43.747727835934135,0.8888888888888888,0.4547418206595805,1.3436307095484694,0.4341470682293083
108,48.666666666666664,4.654746681256314,53.32141334792298,44.01191998541035,1.6666666666666667,0.8660254037844387,2.5326920704511053,0.800641262882228
109,49.0,4.633812924819281,53.63381292481928,44.36618707518072,2.888888888888889,1.6452325438845385,4.534121432773428,1.2436563450043503
110,49.333333333333336,4.749268949591669,54.082602282925,44.58406438374167,0.8888888888888888,0.4547418206595806,1.3436307095484694,0.43414706822930826
111,49.55555555555556,4.839395942307237,54.39495149786279,44.71615961324832,2.4444444444444446,1.3240416986458872,3.768486143090332,1.1204027457985575
112,49.888888888888886,4.837482255047685,54.72637114393657,45.051406633841204,1.4444444444444444,0.5299662230094142,1.9744106674538586,0.9144782214350302
113,50.333333333333336,4.7871355387816905,55.120468872115026,45.546197794551645,1.2222222222222223,0.6826780959691393,1.9049003181913617,0.539544126253083
114,50.55555555555556,4.752517201766493,55.30807275732205,45.80303835378906,1.4444444444444444,0.7286042804780001,2.1730487249224444,0.7158401639664443
115,51.0,4.79583152331272,55.79583152331272,46.20416847668728,1.2222222222222223,0.49378857873975496,1.7160108009619772,0.7284336434824674
116,51.22222222222222,4.892675301400888,56.11489752362311,46.329546920821336,2.3333333333333335,1.0408329997330663,3.3741663330664,1.2925003336002672
117,51.44444444444444,4.92192123484065,56.366365679285096,46.52252320960379,2.0,0.9574271077563381,2.957427107756338,1.042572892243662
118,51.77777777777778,4.926622061643415,56.70439983942119,46.851155716134365,1.1111111111111112,0.6758625033664689,1.78697361447758,0.43524860774464225
119,52.22222222222222,4.968729375296895,57.19095159751912,47.253492846925326,0.6666666666666666,0.5527707983925665,1.219437465059233,0.11389586827410014
120,52.44444444444444,4.994750330516784,57.43919477496123,47.449694113927656,1.8888888888888888,0.6549903401417554,2.5438792290306442,1.2338985487471335
121,52.666666666666664,4.969350505291858,57.63601717195852,47.69731616137481,1.5555555555555556,1.1069366025095153,2.6624921580650707,0.44861895304604027
122,53.0,5.01663898109747,58.01663898109747,47.98336101890253,1.1111111111111112,0.7718024438583226,1.8829135549694338,0.3393086672527885
123,53.333333333333336,5.049752469181039,58.38308580251437,48.2835808641523,2.0,1.0,3.0,1.0
124,53.77777777777778,5.192884495414476,58.970662273192254,48.5848932823633,0.8888888888888888,0.3888888888888889,1.2777777777777777,0.49999999999999994
125,54.111111111111114,5.239922721134042,59.35103383224516,48.87118838997707,3.111111111111111,2.377232543926074,5.488343655037186,0.733878567185037
126,54.333333333333336,5.299371031861549,59.63270436519488,49.03396230147179,0.4444444444444444,0.2421610524189263,0.6866054968633707,0.20228339202551812
127,54.666666666666664,5.3670807293682055,60.03374739603487,49.29958593729846,0.5555555555555556,0.4444444444444446,1.0000000000000002,0.111111111111111
128,55.0,5.416025603090641,60.41602560309064,49.58397439690936,2.111111111111111,1.072955995323776,3.1840671064348873,1.0381551157873352
129,55.333333333333336,5.280993172584953,60.614326505918285,50.052340160748386,3.3333333333333335,1.7638342073763935,5.0971675407097266,1.56949912595694
130,55.55555555555556,5.3647799766188795,60.920335532174434,50.19077557893668,2.4444444444444446,0.9296222517045284,3.374066696148973,1.5148221927399161
131,55.77777777777778,5.39489928280454,61.172677060582316,50.38287849497324,0.6666666666666666,0.5527707983925666,1.2194374650592332,0.11389586827410003
132,56.111111111111114,5.442743498468714,61.55385460957983,50.6683676126424,0.6666666666666666,0.28867513459481287,0.9553418012614795,0.37799153207185376
133,56.22222222222222,5.46650857946667,61.68873080168889,50.75571364275555,0.7777777777777778,0.27777777777777785,1.0555555555555556,0.49999999999999994
134,56.333333333333336,5.510091751605514,61.84342508493885,50.82324158172782,0.7777777777777778,0.3643021402390001,1.142079918016778,0.4134756375387777
135,56.55555555555556,5.545546539319013,62.10110209487457,51.010009016236545,1.4444444444444444,0.4444444444444445,1.8888888888888888,1.0
136,56.888888888888886,5.606158430304927,62.495047319193816,51.282730458583956,4.111111111111111,2.0645449084513383,6.1756560195624495,2.0465662026597724
137,57.111111111111114,5.633344291025941,62.744455402137056,51.47776682008517,0.4444444444444444,0.2421610524189263,0.6866054968633707,0.20228339202551812
138,57.55555555555556,5.7133156143033075,63.26887116985886,51.84223994125225,1.6666666666666667,1.0929064207170003,2.759573087383667,0.5737602459496665
139,58.0,5.720334100576838,63.720334100576835,52.279665899423165,0.4444444444444444,0.17568209223157663,0.620126536676021,0.2687623522128678
140,58.22222222222222,5.765746019423144,63.98796824164536,52.45647620279908,0.5555555555555556,0.3767961101736261,0.9323516657291817,0.1787594453819295
141,58.333333333333336,5.783117190965824,64.11645052429915,52.55021614236751,1.0,0.5527707983925666,1.5527707983925665,0.4472292016074334
142,58.55555555555556,5.771363961431356,64.32691951698692,52.7841915941242,0.5555555555555556,0.4444444444444445,1.0,0.1111111111111111
143,59.111111111111114,5.891246907358135,65.00235801846925,53.21986420375298,1.2222222222222223,0.8624541497922236,2.084676372014446,0.35976807242999875
144,59.44444444444444,5.958446644869205,65.40289108931364,53.48599779957524,1.6666666666666667,0.8660254037844387,2.5326920704511053,0.800641262882228
145,59.77777777777778,6.047905463367228,65.825683241145,53.72987231441055,1.0,0.5773502691896257,1.5773502691896257,0.42264973081037427
146,60.111111111111114,6.081493887297312,66.19260499840843,54.0296172238138,1.3333333333333333,1.2133516482134195,2.5466849815467527,0.1199816851199138
147,60.333333333333336,6.162160515778717,66.49549384911205,54.17117281755462,6.444444444444445,5.824066713767945,12.268511158212391,0.6203777306764993
148,60.666666666666664,6.209312003399052,66.87597867006572,54.45735466326761,1.6666666666666667,0.9860132971832692,2.652679963849936,0.6806533694833975
149,61.22222222222222,6.284411441057454,67.50663366327967,54.93781078116477,0.7777777777777778,0.32394177193585005,1.1017195497136278,0.45383600584192774
150,61.22222222222222,6.284411441057454,67.50663366327967,54.93781078116477,1.2222222222222223,0.795434503515353,2.0176567257375755,0.42678771870686927
151,61.44444444444444,6.326994878892417,67.77143932333686,55.11744956555203,2.0,1.118033988749895,3.118033988749895,0.8819660112501051
152,61.77777777777778,6.422135716449304,68.19991349422708,55.355642061328474,1.6666666666666667,0.8333333333333334,2.5,0.8333333333333334
153,62.111111111111114,6.466676212287723,68.57778732339884,55.64443489882339,1.3333333333333333,0.47140452079103173,1.804737854124365,0.8619288125423015
154,62.333333333333336,6.474308199851678,68.80764153318502,55.85902513348166,2.111111111111111,0.9493337494797257,3.0604448605908368,1.1617773616313856
155,62.77777777777778,6.6139116383947725,69.39168941617255,56.163866139383,1.1111111111111112,0.6111111111111113,1.7222222222222223,0.4999999999999999
156,63.111111111111114,6.702910736812703,69.81402184792381,56.40820037429841,1.4444444444444444,1.0943175335329005,2.538761977977345,0.3501269109115439
157,63.22222222222222,6.697382941985992,69.9196051642082,56.52483928023623,1.5555555555555556,0.9444444444444445,2.5,0.611111111111111
158,63.666666666666664,6.6583281184793925,70.32499478514606,57.00833854818727,1.3333333333333333,0.6236095644623236,1.9569428977956569,0.7097237688710096
159,63.888888888888886,6.742165091679141,70.63105398056803,57.146723797209745,2.6666666666666665,2.0682789409984754,4.734945607665142,0.5983877256681911
160,64.0,6.776183783418708,70.7761837834187,57.22381621658129,1.6666666666666667,0.5773502691896257,2.2440169358562922,1.089316397477041
161,64.44444444444444,6.876108215955511,71.32055266039995,57.56833622848893,1.3333333333333333,0.7071067811865476,2.040440114519881,0.6262265521467857
162,64.88888888888889,6.856554942462895,71.74544383135178,58.03233394642599,2.3333333333333335,1.092906420717,3.4262397540503335,1.2404269126163334
163,65.11111111111111,6.902987365474547,72.01409847658566,58.20812374563657,0.8888888888888888,0.3888888888888889,1.2777777777777777,0.49999999999999994
164,65.55555555555556,6.8902328438141565,72.44578839936972,58.6653227117414,0.8888888888888888,0.5386310952684809,1.4275199841573696,0.350257793620408
165,65.88888888888889,6.919064733771715,72.8079536226606,58.96982415511717,0.6666666666666666,0.44095855184409843,1.1076252185107651,0.2257081148225682
166,66.22222222222223,6.969731737579802,73.19195395980204,59.25249048464243,3.3333333333333335,0.9279607271383369,4.261294060471671,2.4053726061949967
167,66.88888888888889,6.990955356038505,73.8798442449274,59.89793353285038,1.6666666666666667,0.5527707983925666,2.2194374650592334,1.1138958682741
168,67.55555555555556,7.071286051331334,74.62684160688688,60.48426950422422,0.6666666666666666,0.44095855184409843,1.1076252185107651,0.2257081148225682
169,67.88888888888889,7.103294314855382,74.99218320374426,60.7855945740335,0.4444444444444444,0.17568209223157663,0.620126536676021,0.2687623522128678
170,68.11111111111111,7.118919324285042,75.23003043539616,60.99219178682607,0.8888888888888888,0.5638273091717899,1.4527161980606786,0.3250615797170989
171,68.33333333333333,7.168604389202188,75.50193772253552,61.16472894413114,2.888888888888889,1.5850380686319003,4.473926957520789,1.3038508202569885
172,68.66666666666667,7.2514366392690315,75.9181033059357,61.41523002739764,1.5555555555555556,0.7092858519335392,2.2648414074890946,0.8462697036220164
173,68.77777777777777,7.289219165958911,76.06699694373668,61.48855861181886,1.2222222222222223,0.43390275977259196,1.6561249819948143,0.7883194624496304
174,68.88888888888889,7.307614834397146,76.19650372328603,61.58127405449174,1.3333333333333333,0.6236095644623236,1.9569428977956569,0.7097237688710096
175,69.22222222222223,7.393273552842508,76.61549577506474,61.82894866937972,0.7777777777777778,0.2777777777777778,1.0555555555555556,0.5
176,69.44444444444444,7.431373267571433,76.87581771201587,62.01307117687301,2.111111111111111,1.6282612099725382,3.7393723210836494,0.48284990113857296
177,69.66666666666667,7.5018516232846,77.16851828995127,62.16481504338207,0.6666666666666666,0.44095855184409843,1.1076252185107651,0.2257081148225682
178,69.88888888888889,7.5414492499865995,77.43033813887548,62.34743963890229,0.7777777777777778,0.43390275977259196,1.2116805375503699,0.34387501800518583
179,70.33333333333333,7.635807459303538,77.96914079263686,62.69752587402979,3.3333333333333335,2.8480012484391772,6.181334581772511,0.48533208489415625
180,70.55555555555556,7.650546660045337,78.2061022156009,62.90500889551022,0.8888888888888888,0.4547418206595806,1.3436307095484694,0.43414706822930826
181,70.77777777777777,7.680743919731593,78.45852169750937,63.09703385804618,1.2222222222222223,0.759710796176519,1.9819330183987414,0.4625114260457033
182,71.0,7.769241347204443,78.76924134720444,63.23075865279556,2.888888888888889,1.1954130439638895,4.084301932852778,1.6934758449249994
183,71.33333333333333,7.879297769048542,79.21263110238188,63.45403556428479,2.111111111111111,1.5133153857640265,3.6244264968751376,0.5977957253470847
184,71.44444444444444,7.933947999842041,79.37839244428649,63.5104964446024,2.5555555555555554,1.7568209223157663,4.312376477871322,0.7987346332397891
185,71.66666666666667,8.005206639015219,79.67187330568188,63.66146002765145,1.6666666666666667,0.8498365855987974,2.5165032522654642,0.8168300810678694
186,71.88888888888889,7.98861071992921,79.8774996088181,63.90027816895967,1.6666666666666667,0.9860132971832692,2.652679963849936,0.6806533694833975
187,72.33333333333333,8.055363982396381,80.38869731572971,64.27796935093694,2.111111111111111,0.6334307917217433,2.7445419028328546,1.4776803193893677
188,72.77777777777777,8.08767542790637,80.86545320568415,64.6901023498714,0.8888888888888888,0.3888888888888889,1.2777777777777777,0.49999999999999994
189,73.22222222222223,8.176486915026828,81.39870913724906,65.0457353071954,3.7777777777777777,2.6965913554470213,6.4743691332247995,1.0811864223307563
190,73.44444444444444,8.248082455791216,81.69252690023566,65.19636198865322,1.5555555555555556,0.9590375834240038,2.5145931389795595,0.5965179721315518
191,73.55555555555556,8.286721492026853,81.84227704758241,65.2688340635287,1.5555555555555556,1.0015420209622192,2.5570975765177746,0.5540135345933364
192,73.88888888888889,8.36069581840538,82.24958470729426,65.52819307048351,4.777777777777778,2.5537433187913785,7.331521096569157,2.224034458986399
193,74.0,8.348319857578796,82.3483198575788,65.6516801424212,1.0,0.5,1.5,0.5
194,74.0,8.348319857578796,82.3483198575788,65.6516801424212,1.0,0.5527707983925666,1.5527707983925665,0.4472292016074334
195,74.0,8.348319857578796,82.3483198575788,65.6516801424212,2.6666666666666665,0.8164965809277261,3.4831632475943928,1.8501700857389403
196,74.11111111111111,8.280573726171871,82.39168483728298,65.83053738493925,3.888888888888889,2.1307565456405673,6.0196454345294566,1.7581323432483216
197,74.33333333333333,8.334999833366657,82.66833316669998,65.99833349996668,3.3333333333333335,1.4433756729740645,4.776709006307398,1.889957660359269
198,74.44444444444444,8.323512731865728,82.76795717631018,66.12093171257871,1.5555555555555556,0.6478835438717001,2.2034390994272557,0.9076720116838555
199,74.88888888888889,8.393854306780455,83.28274319566934,66.49503458210843,3.111111111111111,0.8240220541217403,3.9351331652328514,2.287089056989371


==> figs/pent_base_1.csv <==
episode,total_done,total_col,step,steps
0.0,0.2222222222222222,4.111111111111111,279.44444444444446,1
1.0,0.7777777777777778,2.111111111111111,255.55555555555554,2
2.0,1.0,1.7777777777777777,292.1111111111111,3
3.0,1.3333333333333333,4.222222222222222,250.66666666666666,4
4.0,1.6666666666666667,3.7777777777777777,262.44444444444446,5
5.0,2.0,3.111111111111111,243.55555555555554,6
6.0,2.2222222222222223,1.4444444444444444,267.44444444444446,7
7.0,2.3333333333333335,3.111111111111111,273.6666666666667,8
8.0,2.7777777777777777,1.8888888888888888,248.22222222222223,9
9.0,3.3333333333333335,2.888888888888889,250.22222222222223,10
10.0,3.5555555555555554,2.0,281.55555555555554,11
11.0,3.888888888888889,1.1111111111111112,251.11111111111111,12
12.0,4.333333333333333,2.2222222222222223,250.33333333333334,13
13.0,4.666666666666667,2.4444444444444446,269.1111111111111,14
14.0,4.777777777777778,3.2222222222222223,299.1111111111111,15
15.0,5.0,0.6666666666666666,278.0,16
16.0,5.111111111111111,4.0,270.6666666666667,17
17.0,5.444444444444445,2.0,250.55555555555554,18
18.0,5.666666666666667,1.5555555555555556,266.0,19
19.0,6.111111111111111,2.888888888888889,234.88888888888889,20
20.0,6.444444444444445,2.888888888888889,255.33333333333334,21
21.0,6.555555555555555,3.888888888888889,293.1111111111111,22
22.0,6.666666666666667,3.7777777777777777,284.1111111111111,23
23.0,6.666666666666667,2.6666666666666665,300.0,24
24.0,6.777777777777778,3.2222222222222223,275.8888888888889,25
25.0,6.888888888888889,4.666666666666667,271.0,26
26.0,7.111111111111111,3.5555555555555554,277.22222222222223,27
27.0,7.333333333333333,1.4444444444444444,256.6666666666667,28
28.0,7.555555555555555,1.7777777777777777,280.0,29
29.0,8.222222222222221,3.3333333333333335,214.0,30
30.0,8.555555555555555,1.3333333333333333,282.22222222222223,31
31.0,8.666666666666666,2.2222222222222223,298.6666666666667,32
32.0,9.0,3.0,245.55555555555554,33
33.0,9.222222222222221,0.5555555555555556,252.0,34
34.0,9.555555555555555,3.111111111111111,254.44444444444446,35
35.0,9.666666666666666,4.777777777777778,294.1111111111111,36
36.0,9.777777777777779,1.7777777777777777,286.3333333333333,37
37.0,9.88888888888889,1.3333333333333333,281.44444444444446,38
38.0,10.333333333333334,2.0,240.44444444444446,39
39.0,10.444444444444445,2.5555555555555554,292.44444444444446,40
40.0,11.0,2.0,188.22222222222223,41
41.0,11.11111111111111,2.111111111111111,293.8888888888889,42
42.0,11.333333333333334,1.4444444444444444,278.8888888888889,43
43.0,11.777777777777779,2.111111111111111,248.77777777777777,44
44.0,11.88888888888889,1.7777777777777777,270.6666666666667,45
45.0,12.0,3.6666666666666665,291.55555555555554,46
46.0,12.222222222222221,2.5555555555555554,282.3333333333333,47
47.0,12.444444444444445,3.2222222222222223,280.0,48
48.0,12.666666666666666,1.7777777777777777,265.8888888888889,49
49.0,12.666666666666666,3.2222222222222223,300.0,50
50.0,12.777777777777779,3.0,291.22222222222223,51
51.0,12.88888888888889,1.3333333333333333,279.22222222222223,52
52.0,13.222222222222221,2.3333333333333335,249.44444444444446,53
53.0,13.666666666666666,1.3333333333333333,218.0,54
54.0,14.0,3.6666666666666665,237.22222222222223,55
55.0,14.0,3.888888888888889,300.0,56
56.0,14.333333333333334,1.7777777777777777,253.88888888888889,57
57.0,14.555555555555555,2.5555555555555554,280.77777777777777,58
58.0,14.666666666666666,5.666666666666667,278.3333333333333,59
59.0,15.11111111111111,3.6666666666666665,269.44444444444446,60
60.0,15.222222222222221,1.4444444444444444,291.0,61
61.0,15.444444444444445,1.8888888888888888,245.66666666666666,62
62.0,15.777777777777779,2.4444444444444446,252.22222222222223,63
63.0,16.0,1.3333333333333333,261.3333333333333,64
64.0,16.11111111111111,1.4444444444444444,271.22222222222223,65
65.0,16.555555555555557,5.333333333333333,245.88888888888889,66
66.0,16.77777777777778,3.0,243.0,67
67.0,17.0,2.888888888888889,261.55555555555554,68
68.0,17.333333333333332,2.7777777777777777,274.3333333333333,69
69.0,17.555555555555557,1.0,289.55555555555554,70
70.0,17.77777777777778,3.3333333333333335,263.55555555555554,71
71.0,17.88888888888889,3.7777777777777777,286.3333333333333,72
72.0,18.11111111111111,3.7777777777777777,283.0,73
73.0,18.333333333333332,4.222222222222222,285.22222222222223,74
74.0,18.555555555555557,4.0,284.1111111111111,75
75.0,18.666666666666668,0.8888888888888888,281.44444444444446,76
76.0,18.77777777777778,3.4444444444444446,295.3333333333333,77
77.0,18.88888888888889,2.2222222222222223,295.0,78
78.0,19.0,4.111111111111111,269.0,79
79.0,19.333333333333332,3.0,278.3333333333333,80
80.0,19.555555555555557,2.111111111111111,269.44444444444446,81
81.0,20.11111111111111,2.7777777777777777,235.22222222222223,82
82.0,20.555555555555557,2.0,244.11111111111111,83
83.0,20.666666666666668,1.2222222222222223,276.3333333333333,84
84.0,21.0,0.6666666666666666,241.0,85
85.0,21.333333333333332,1.3333333333333333,225.33333333333334,86
86.0,21.333333333333332,0.4444444444444444,300.0,87
87.0,21.666666666666668,3.111111111111111,243.0,88
88.0,21.77777777777778,2.6666666666666665,269.8888888888889,89
89.0,22.11111111111111,2.4444444444444446,253.0,90
90.0,22.444444444444443,1.4444444444444444,242.66666666666666,91
91.0,22.77777777777778,0.3333333333333333,278.3333333333333,92
92.0,23.11111111111111,1.2222222222222223,249.11111111111111,93
93.0,23.444444444444443,1.0,239.0,94
94.0,23.77777777777778,1.0,236.55555555555554,95
95.0,24.0,3.111111111111111,279.44444444444446,96
96.0,24.333333333333332,3.3333333333333335,252.66666666666666,97
97.0,24.666666666666668,1.7777777777777777,259.77777777777777,98
98.0,24.88888888888889,2.5555555555555554,270.55555555555554,99
99.0,25.11111111111111,4.333333333333333,277.8888888888889,100
100.0,25.11111111111111,2.5555555555555554,300.0,101
101.0,25.555555555555557,2.5555555555555554,228.22222222222223,102
102.0,25.88888888888889,1.6666666666666667,233.11111111111111,103
103.0,26.11111111111111,1.3333333333333333,250.33333333333334,104
104.0,26.555555555555557,1.4444444444444444,232.0,105
105.0,26.77777777777778,2.2222222222222223,282.3333333333333,106
106.0,27.11111111111111,3.5555555555555554,240.22222222222223,107
107.0,27.666666666666668,1.1111111111111112,213.11111111111111,108
108.0,28.11111111111111,3.888888888888889,261.8888888888889,109
109.0,28.444444444444443,2.4444444444444446,274.22222222222223,110
110.0,28.555555555555557,0.7777777777777778,291.22222222222223,111
111.0,28.666666666666668,4.444444444444445,268.44444444444446,112
112.0,28.88888888888889,2.5555555555555554,264.0,113
113.0,29.22222222222222,0.6666666666666666,216.11111111111111,114
114.0,29.444444444444443,3.7777777777777777,264.22222222222223,115
115.0,29.555555555555557,2.7777777777777777,272.3333333333333,116
116.0,29.666666666666668,1.5555555555555556,294.6666666666667,117
117.0,30.0,1.4444444444444444,229.55555555555554,118
118.0,30.22222222222222,3.2222222222222223,259.8888888888889,119
119.0,30.555555555555557,0.7777777777777778,242.22222222222223,120
120.0,30.666666666666668,1.5555555555555556,277.1111111111111,121
121.0,31.11111111111111,3.4444444444444446,225.33333333333334,122
122.0,31.333333333333332,1.6666666666666667,246.22222222222223,123
123.0,31.666666666666668,3.4444444444444446,226.55555555555554,124
124.0,31.88888888888889,0.8888888888888888,270.55555555555554,125
125.0,32.111111111111114,1.1111111111111112,256.3333333333333,126
126.0,32.333333333333336,2.888888888888889,277.8888888888889,127
127.0,32.666666666666664,2.7777777777777777,251.77777777777777,128
128.0,33.0,2.2222222222222223,243.11111111111111,129
129.0,33.55555555555556,3.6666666666666665,218.55555555555554,130
130.0,33.888888888888886,3.0,261.8888888888889,131
131.0,34.111111111111114,3.2222222222222223,258.77777777777777,132
132.0,34.44444444444444,3.888888888888889,243.0,133
133.0,34.666666666666664,2.111111111111111,284.1111111111111,134
134.0,34.77777777777778,5.555555555555555,280.8888888888889,135
135.0,34.888888888888886,1.7777777777777777,287.77777777777777,136
136.0,34.888888888888886,2.888888888888889,300.0,137
137.0,35.0,1.0,282.77777777777777,138
138.0,35.333333333333336,3.3333333333333335,222.77777777777777,139
139.0,35.333333333333336,2.2222222222222223,300.0,140
140.0,35.55555555555556,1.7777777777777777,268.6666666666667,141
141.0,35.666666666666664,2.3333333333333335,281.55555555555554,142
142.0,35.888888888888886,3.6666666666666665,250.0,143
143.0,36.111111111111114,1.1111111111111112,252.44444444444446,144
144.0,36.22222222222222,0.8888888888888888,275.22222222222223,145
145.0,36.333333333333336,4.111111111111111,287.0,146
146.0,36.666666666666664,1.8888888888888888,233.44444444444446,147
147.0,36.888888888888886,1.6666666666666667,289.55555555555554,148
148.0,37.22222222222222,1.2222222222222223,244.11111111111111,149
149.0,37.44444444444444,2.6666666666666665,293.55555555555554,150
150.0,37.666666666666664,0.7777777777777778,267.44444444444446,151
151.0,37.888888888888886,0.7777777777777778,275.55555555555554,152
152.0,38.22222222222222,3.7777777777777777,252.33333333333334,153
153.0,38.44444444444444,1.2222222222222223,251.33333333333334,154
154.0,38.888888888888886,0.6666666666666666,217.66666666666666,155
155.0,39.22222222222222,3.5555555555555554,240.88888888888889,156
156.0,39.44444444444444,1.5555555555555556,268.3333333333333,157
157.0,40.0,2.111111111111111,224.88888888888889,158
158.0,40.333333333333336,1.3333333333333333,224.11111111111111,159
159.0,40.55555555555556,2.0,283.0,160
160.0,40.888888888888886,4.111111111111111,241.0,161
161.0,41.333333333333336,1.1111111111111112,248.55555555555554,162
162.0,41.77777777777778,3.3333333333333335,236.88888888888889,163
163.0,42.0,3.4444444444444446,282.6666666666667,164
164.0,42.44444444444444,1.8888888888888888,222.33333333333334,165
165.0,42.666666666666664,1.5555555555555556,263.0,166
166.0,43.0,1.4444444444444444,236.0,167
167.0,43.333333333333336,1.2222222222222223,236.11111111111111,168
168.0,43.55555555555556,2.3333333333333335,275.77777777777777,169
169.0,44.0,2.3333333333333335,280.1111111111111,170
170.0,44.333333333333336,0.8888888888888888,242.66666666666666,171
171.0,44.666666666666664,2.111111111111111,278.1111111111111,172
172.0,45.111111111111114,2.3333333333333335,204.11111111111111,173
173.0,45.44444444444444,2.111111111111111,279.44444444444446,174
174.0,45.55555555555556,2.888888888888889,276.77777777777777,175
175.0,45.888888888888886,1.0,237.44444444444446,176
176.0,46.111111111111114,2.111111111111111,266.44444444444446,177
177.0,46.333333333333336,1.7777777777777777,274.8888888888889,178
178.0,46.666666666666664,3.2222222222222223,245.11111111111111,179
179.0,47.0,5.333333333333333,281.44444444444446,180
180.0,47.22222222222222,2.888888888888889,249.0,181
181.0,47.55555555555556,3.111111111111111,258.8888888888889,182
182.0,47.888888888888886,3.7777777777777777,255.77777777777777,183
183.0,48.111111111111114,2.4444444444444446,256.0,184
184.0,48.333333333333336,3.3333333333333335,255.0,185
185.0,48.666666666666664,5.666666666666667,237.55555555555554,186
186.0,48.888888888888886,4.444444444444445,265.55555555555554,187
187.0,49.0,3.2222222222222223,289.0,188
188.0,49.333333333333336,2.6666666666666665,255.0,189
189.0,49.55555555555556,4.111111111111111,248.88888888888889,190
190.0,49.77777777777778,2.2222222222222223,275.8888888888889,191
191.0,50.111111111111114,2.3333333333333335,268.22222222222223,192
192.0,50.55555555555556,2.6666666666666665,262.22222222222223,193
193.0,50.666666666666664,3.111111111111111,268.8888888888889,194
194.0,50.888888888888886,2.0,273.6666666666667,195
195.0,51.22222222222222,2.3333333333333335,265.55555555555554,196
196.0,51.55555555555556,2.4444444444444446,248.66666666666666,197
197.0,52.111111111111114,3.4444444444444446,249.77777777777777,198
198.0,52.333333333333336,2.4444444444444446,279.44444444444446,199
199.0,52.666666666666664,4.111111111111111,251.11111111111111,200


==> figs/pent_base_2.csv <==
episode,total_done,total_col,step,steps
0.0,0.4444444444444444,5.555555555555555,278.55555555555554,1
1.1111111111111112,0.8888888888888888,4.333333333333333,288.77777777777777,2
2.2222222222222223,1.0,5.0,314.0,3
3.3333333333333335,1.6666666666666667,1.6666666666666667,201.0,4
4.444444444444445,1.7777777777777777,4.111111111111111,325.3333333333333,5
5.555555555555555,2.2222222222222223,3.5555555555555554,300.44444444444446,6
6.666666666666667,2.3333333333333335,3.111111111111111,320.6666666666667,7
7.777777777777778,2.888888888888889,3.3333333333333335,256.44444444444446,8
8.88888888888889,3.0,3.111111111111111,325.3333333333333,9
10.0,3.3333333333333335,4.333333333333333,307.55555555555554,10
11.11111111111111,3.888888888888889,6.0,303.44444444444446,11
12.222222222222221,4.0,4.111111111111111,322.3333333333333,12
13.333333333333334,4.333333333333333,3.3333333333333335,316.6666666666667,13
14.444444444444445,4.444444444444445,5.777777777777778,320.0,14
15.555555555555555,4.555555555555555,2.2222222222222223,321.3333333333333,15
16.666666666666668,5.0,3.2222222222222223,242.77777777777777,16
17.77777777777778,5.444444444444445,3.2222222222222223,284.3333333333333,17
18.88888888888889,5.888888888888889,1.7777777777777777,306.0,18
20.0,6.222222222222222,2.4444444444444446,269.77777777777777,19
21.11111111111111,6.222222222222222,2.4444444444444446,333.3333333333333,20
22.22222222222222,6.333333333333333,6.444444444444445,333.0,21
23.333333333333332,6.777777777777778,2.2222222222222223,273.3333333333333,22
24.444444444444443,6.777777777777778,3.7777777777777777,333.3333333333333,23
25.555555555555557,7.111111111111111,3.888888888888889,282.8888888888889,24
26.666666666666668,7.444444444444445,4.0,263.44444444444446,25
27.77777777777778,7.777777777777778,4.222222222222222,297.44444444444446,26
28.88888888888889,8.11111111111111,4.444444444444445,302.1111111111111,27
30.0,8.444444444444445,4.888888888888889,272.1111111111111,28
31.11111111111111,9.0,3.0,264.22222222222223,29
32.22222222222222,9.444444444444445,3.6666666666666665,268.55555555555554,30
33.333333333333336,10.0,5.444444444444445,262.8888888888889,31
34.44444444444444,10.0,4.888888888888889,333.3333333333333,32
35.55555555555556,10.444444444444445,2.5555555555555554,254.55555555555554,33
36.666666666666664,10.666666666666666,2.4444444444444446,289.55555555555554,34
37.77777777777778,10.88888888888889,2.888888888888889,321.6666666666667,35
38.888888888888886,11.333333333333334,4.888888888888889,248.44444444444446,36
40.0,12.0,2.4444444444444446,214.44444444444446,37
41.111111111111114,12.333333333333334,1.5555555555555556,278.44444444444446,38
42.22222222222222,12.555555555555555,3.0,297.0,39
43.333333333333336,12.88888888888889,4.666666666666667,257.44444444444446,40
44.44444444444444,13.444444444444445,2.6666666666666665,229.66666666666666,41
45.55555555555556,13.777777777777779,2.888888888888889,291.6666666666667,42
46.666666666666664,14.11111111111111,2.6666666666666665,275.3333333333333,43
47.77777777777778,14.666666666666666,1.0,244.22222222222223,44
48.888888888888886,15.0,6.222222222222222,304.8888888888889,45
50.0,15.444444444444445,4.333333333333333,277.1111111111111,46
51.111111111111114,15.88888888888889,5.888888888888889,227.22222222222223,47
52.22222222222222,16.444444444444443,4.0,235.88888888888889,48
53.333333333333336,16.555555555555557,2.0,308.8888888888889,49
54.44444444444444,16.77777777777778,2.888888888888889,296.77777777777777,50
55.55555555555556,17.22222222222222,2.4444444444444446,259.8888888888889,51
56.666666666666664,17.77777777777778,2.6666666666666665,245.11111111111111,52
57.77777777777778,18.11111111111111,1.3333333333333333,277.55555555555554,53
58.888888888888886,18.444444444444443,3.6666666666666665,270.0,54
60.0,18.555555555555557,2.2222222222222223,319.6666666666667,55
61.111111111111114,19.0,3.888888888888889,280.0,56
62.22222222222222,19.11111111111111,2.5555555555555554,322.22222222222223,57
63.333333333333336,19.444444444444443,3.5555555555555554,274.1111111111111,58
64.44444444444444,19.555555555555557,1.8888888888888888,328.77777777777777,59
65.55555555555556,20.22222222222222,2.5555555555555554,222.55555555555554,60
66.66666666666667,20.555555555555557,3.4444444444444446,281.1111111111111,61
67.77777777777777,20.666666666666668,2.0,326.3333333333333,62
68.88888888888889,21.11111111111111,2.111111111111111,288.22222222222223,63
70.0,21.555555555555557,2.7777777777777777,271.44444444444446,64
71.11111111111111,22.11111111111111,2.5555555555555554,238.33333333333334,65
72.22222222222223,22.333333333333332,4.222222222222222,300.55555555555554,66
73.33333333333333,22.555555555555557,3.5555555555555554,321.22222222222223,67
74.44444444444444,22.88888888888889,4.0,286.0,68
75.55555555555556,23.333333333333332,3.6666666666666665,260.77777777777777,69
76.66666666666667,23.555555555555557,2.2222222222222223,318.44444444444446,70
77.77777777777777,24.11111111111111,4.555555555555555,257.44444444444446,71
78.88888888888889,24.555555555555557,6.222222222222222,298.77777777777777,72
80.0,24.77777777777778,2.7777777777777777,323.77777777777777,73
81.11111111111111,25.333333333333332,5.111111111111111,263.6666666666667,74
82.22222222222223,25.666666666666668,2.7777777777777777,265.0,75
83.33333333333333,25.88888888888889,3.0,302.77777777777777,76
84.44444444444444,26.22222222222222,3.5555555555555554,250.66666666666666,77
85.55555555555556,26.555555555555557,5.0,327.0,78
86.66666666666667,27.22222222222222,1.4444444444444444,266.1111111111111,79
87.77777777777777,27.77777777777778,4.666666666666667,268.3333333333333,80
88.88888888888889,27.88888888888889,2.111111111111111,332.8888888888889,81
90.0,28.333333333333332,2.5555555555555554,248.22222222222223,82
91.11111111111111,28.77777777777778,1.3333333333333333,281.1111111111111,83
92.22222222222223,29.22222222222222,0.6666666666666666,256.22222222222223,84
93.33333333333333,29.555555555555557,3.4444444444444446,278.6666666666667,85
94.44444444444444,29.88888888888889,2.7777777777777777,244.88888888888889,86
95.55555555555556,30.333333333333332,2.4444444444444446,263.55555555555554,87
96.66666666666667,30.444444444444443,2.6666666666666665,311.6666666666667,88
97.77777777777777,30.666666666666668,2.888888888888889,296.3333333333333,89
98.88888888888889,30.88888888888889,3.4444444444444446,298.1111111111111,90
100.0,31.0,4.111111111111111,316.0,91
101.11111111111111,31.22222222222222,1.4444444444444444,301.6666666666667,92
102.22222222222223,31.333333333333332,3.7777777777777777,308.0,93
103.33333333333333,31.555555555555557,3.7777777777777777,311.22222222222223,94
104.44444444444444,31.88888888888889,1.6666666666666667,298.3333333333333,95
105.55555555555556,32.333333333333336,4.555555555555555,286.3333333333333,96
106.66666666666667,32.55555555555556,3.7777777777777777,299.3333333333333,97
107.77777777777777,33.0,2.6666666666666665,253.44444444444446,98
108.88888888888889,33.44444444444444,3.111111111111111,284.44444444444446,99
110.0,33.77777777777778,2.4444444444444446,289.44444444444446,100
111.11111111111111,34.44444444444444,3.4444444444444446,259.0,101
112.22222222222223,34.55555555555556,3.888888888888889,316.22222222222223,102
113.33333333333333,35.0,3.4444444444444446,294.22222222222223,103
114.44444444444444,35.22222222222222,1.5555555555555556,314.3333333333333,104
115.55555555555556,35.22222222222222,3.4444444444444446,333.3333333333333,105
116.66666666666667,35.888888888888886,2.888888888888889,259.22222222222223,106
117.77777777777777,36.0,2.7777777777777777,318.3333333333333,107
118.88888888888889,36.333333333333336,1.7777777777777777,307.6666666666667,108
120.0,36.888888888888886,2.0,225.88888888888889,109
121.11111111111111,37.111111111111114,3.111111111111111,324.1111111111111,110
122.22222222222223,37.333333333333336,8.555555555555555,324.77777777777777,111
123.33333333333333,37.888888888888886,2.888888888888889,233.66666666666666,112
124.44444444444444,38.333333333333336,3.111111111111111,293.6666666666667,113
125.55555555555556,38.77777777777778,3.2222222222222223,264.55555555555554,114
126.66666666666667,39.22222222222222,3.0,278.44444444444446,115
127.77777777777777,39.22222222222222,2.0,333.3333333333333,116
128.88888888888889,39.55555555555556,1.6666666666666667,288.77777777777777,117
130.0,39.888888888888886,3.0,279.1111111111111,118
131.11111111111111,40.22222222222222,2.5555555555555554,285.8888888888889,119
132.22222222222223,40.55555555555556,6.0,284.3333333333333,120
133.33333333333334,41.111111111111114,3.0,273.77777777777777,121
134.44444444444446,41.55555555555556,5.333333333333333,293.1111111111111,122
135.55555555555554,41.77777777777778,3.5555555555555554,301.55555555555554,123
136.66666666666666,41.888888888888886,2.6666666666666665,324.6666666666667,124
137.77777777777777,42.0,3.4444444444444446,310.6666666666667,125
138.88888888888889,42.111111111111114,3.7777777777777777,303.77777777777777,126
140.0,42.44444444444444,2.888888888888889,315.0,127
141.11111111111111,43.0,3.2222222222222223,276.55555555555554,128
142.22222222222223,43.22222222222222,4.0,314.1111111111111,129
143.33333333333334,43.55555555555556,3.2222222222222223,268.0,130
144.44444444444446,43.888888888888886,2.3333333333333335,304.77777777777777,131
145.55555555555554,44.111111111111114,3.111111111111111,305.3333333333333,132
146.66666666666666,44.22222222222222,0.7777777777777778,306.55555555555554,133
147.77777777777777,44.55555555555556,3.3333333333333335,276.1111111111111,134
148.88888888888889,44.77777777777778,3.111111111111111,279.55555555555554,135
150.0,45.22222222222222,0.8888888888888888,282.3333333333333,136
151.11111111111111,45.44444444444444,4.222222222222222,317.44444444444446,137
152.22222222222223,45.55555555555556,2.3333333333333335,316.8888888888889,138
153.33333333333334,45.666666666666664,6.0,312.44444444444446,139
154.44444444444446,46.22222222222222,2.111111111111111,280.1111111111111,140
155.55555555555554,46.55555555555556,2.5555555555555554,285.22222222222223,141
156.66666666666666,46.666666666666664,2.5555555555555554,311.1111111111111,142
157.77777777777777,47.333333333333336,4.0,257.0,143
158.88888888888889,47.888888888888886,2.4444444444444446,274.22222222222223,144
160.0,48.333333333333336,2.6666666666666665,257.77777777777777,145
161.11111111111111,48.888888888888886,1.7777777777777777,256.3333333333333,146
162.22222222222223,49.0,4.666666666666667,318.22222222222223,147
163.33333333333334,49.0,3.6666666666666665,333.3333333333333,148
164.44444444444446,49.44444444444444,2.7777777777777777,253.22222222222223,149
165.55555555555554,49.666666666666664,4.666666666666667,315.77777777777777,150
166.66666666666666,50.0,2.111111111111111,300.0,151
167.77777777777777,50.333333333333336,2.6666666666666665,315.3333333333333,152
168.88888888888889,50.44444444444444,1.8888888888888888,331.3333333333333,153
170.0,50.77777777777778,2.888888888888889,271.77777777777777,154
171.11111111111111,50.77777777777778,3.2222222222222223,333.3333333333333,155
172.22222222222223,50.888888888888886,3.0,322.8888888888889,156
173.33333333333334,51.333333333333336,2.4444444444444446,244.11111111111111,157
174.44444444444446,51.77777777777778,5.555555555555555,280.6666666666667,158
175.55555555555554,52.333333333333336,2.6666666666666665,260.6666666666667,159
176.66666666666666,52.888888888888886,1.4444444444444444,269.22222222222223,160
177.77777777777777,53.0,3.2222222222222223,314.44444444444446,161
178.88888888888889,53.22222222222222,2.5555555555555554,311.44444444444446,162
180.0,53.44444444444444,3.3333333333333335,312.0,163
181.11111111111111,53.666666666666664,3.4444444444444446,299.77777777777777,164
182.22222222222223,54.111111111111114,3.5555555555555554,274.3333333333333,165
183.33333333333334,54.333333333333336,1.7777777777777777,293.22222222222223,166
184.44444444444446,54.55555555555556,2.6666666666666665,301.44444444444446,167
185.55555555555554,54.666666666666664,2.7777777777777777,317.44444444444446,168
186.66666666666666,54.77777777777778,6.777777777777778,308.3333333333333,169
187.77777777777777,54.888888888888886,1.2222222222222223,322.44444444444446,170
188.88888888888889,55.111111111111114,2.6666666666666665,308.44444444444446,171
190.0,55.44444444444444,3.0,265.0,172
191.11111111111111,55.77777777777778,3.6666666666666665,294.3333333333333,173
192.22222222222223,55.888888888888886,2.0,317.6666666666667,174
193.33333333333334,56.44444444444444,3.3333333333333335,245.66666666666666,175
194.44444444444446,56.888888888888886,4.111111111111111,308.3333333333333,176
195.55555555555554,57.333333333333336,3.111111111111111,286.0,177
196.66666666666666,57.333333333333336,1.6666666666666667,333.3333333333333,178
197.77777777777777,57.44444444444444,2.888888888888889,331.1111111111111,179
198.88888888888889,57.77777777777778,2.6666666666666665,259.55555555555554,180
200.0,57.888888888888886,6.333333333333333,329.1111111111111,181
201.11111111111111,58.111111111111114,4.222222222222222,301.22222222222223,182
202.22222222222223,58.55555555555556,2.888888888888889,288.55555555555554,183
203.33333333333334,58.888888888888886,3.7777777777777777,295.44444444444446,184
204.44444444444446,59.22222222222222,7.0,290.1111111111111,185
205.55555555555554,59.44444444444444,2.2222222222222223,311.0,186
206.66666666666666,59.888888888888886,2.5555555555555554,293.3333333333333,187
207.77777777777777,60.44444444444444,2.5555555555555554,259.3333333333333,188
208.88888888888889,60.77777777777778,3.888888888888889,298.0,189
210.0,61.22222222222222,2.4444444444444446,277.22222222222223,190
211.11111111111111,61.44444444444444,5.222222222222222,294.1111111111111,191
212.22222222222223,61.77777777777778,3.4444444444444446,296.6666666666667,192
213.33333333333334,62.22222222222222,3.2222222222222223,254.33333333333334,193
214.44444444444446,62.44444444444444,2.7777777777777777,318.1111111111111,194
215.55555555555554,62.77777777777778,3.0,298.8888888888889,195
216.66666666666666,62.888888888888886,1.4444444444444444,320.8888888888889,196
217.77777777777777,63.44444444444444,2.5555555555555554,257.8888888888889,197
218.88888888888889,63.77777777777778,1.1111111111111112,259.77777777777777,198
220.0,63.888888888888886,5.333333333333333,307.6666666666667,199
221.11111111111111,64.11111111111111,6.111111111111111,294.8888888888889,200


==> figs/pent_base_3.csv <==
episode,total_done,total_col,step,steps
0.0,0.7777777777777778,2.4444444444444446,199.66666666666666,1
1.1111111111111112,1.0,3.111111111111111,294.55555555555554,2
2.2222222222222223,1.5555555555555556,5.222222222222222,249.55555555555554,3
3.3333333333333335,1.6666666666666667,5.555555555555555,314.77777777777777,4
4.444444444444445,1.8888888888888888,5.444444444444445,308.55555555555554,5
5.555555555555555,2.2222222222222223,1.4444444444444444,297.8888888888889,6
6.666666666666667,2.4444444444444446,2.2222222222222223,303.0,7
7.777777777777778,3.0,2.2222222222222223,272.3333333333333,8
8.88888888888889,3.3333333333333335,3.888888888888889,271.55555555555554,9
10.0,3.7777777777777777,2.3333333333333335,286.3333333333333,10
11.11111111111111,4.555555555555555,2.888888888888889,178.88888888888889,11
12.222222222222221,4.888888888888889,4.777777777777778,268.77777777777777,12
13.333333333333334,5.222222222222222,3.6666666666666665,296.3333333333333,13
14.444444444444445,5.777777777777778,4.222222222222222,259.6666666666667,14
15.555555555555555,6.222222222222222,2.6666666666666665,270.77777777777777,15
16.666666666666668,6.555555555555555,2.0,263.77777777777777,16
17.77777777777778,6.888888888888889,4.222222222222222,287.55555555555554,17
18.88888888888889,7.222222222222222,5.0,278.1111111111111,18
20.0,7.555555555555555,3.888888888888889,290.8888888888889,19
21.11111111111111,7.777777777777778,3.5555555555555554,300.44444444444446,20
22.22222222222222,8.11111111111111,3.0,301.8888888888889,21
23.333333333333332,8.444444444444445,4.222222222222222,298.77777777777777,22
24.444444444444443,8.88888888888889,4.111111111111111,248.77777777777777,23
25.555555555555557,9.222222222222221,2.6666666666666665,273.8888888888889,24
26.666666666666668,9.666666666666666,2.5555555555555554,301.55555555555554,25
27.77777777777778,10.0,2.4444444444444446,310.3333333333333,26
28.88888888888889,10.222222222222221,1.7777777777777777,302.1111111111111,27
30.0,10.666666666666666,2.7777777777777777,294.3333333333333,28
31.11111111111111,11.0,3.6666666666666665,281.0,29
32.22222222222222,11.11111111111111,3.7777777777777777,315.3333333333333,30
33.333333333333336,11.444444444444445,2.6666666666666665,271.77777777777777,31
34.44444444444444,11.88888888888889,3.888888888888889,289.1111111111111,32
35.55555555555556,12.333333333333334,6.222222222222222,266.8888888888889,33
36.666666666666664,12.666666666666666,6.111111111111111,301.22222222222223,34
37.77777777777778,13.11111111111111,1.3333333333333333,268.6666666666667,35
38.888888888888886,13.222222222222221,1.8888888888888888,312.3333333333333,36
40.0,13.666666666666666,5.0,288.8888888888889,37
41.111111111111114,14.0,2.2222222222222223,282.77777777777777,38
42.22222222222222,14.444444444444445,3.6666666666666665,268.55555555555554,39
43.333333333333336,14.88888888888889,1.0,275.8888888888889,40
44.44444444444444,15.222222222222221,2.111111111111111,275.22222222222223,41
45.55555555555556,15.88888888888889,3.0,227.77777777777777,42
46.666666666666664,16.22222222222222,2.5555555555555554,291.55555555555554,43
47.77777777777778,16.666666666666668,4.0,295.44444444444446,44
48.888888888888886,16.88888888888889,4.555555555555555,307.22222222222223,45
50.0,17.11111111111111,7.666666666666667,294.55555555555554,46
51.111111111111114,17.555555555555557,3.0,290.77777777777777,47
52.22222222222222,18.0,4.0,262.8888888888889,48
53.333333333333336,18.444444444444443,1.8888888888888888,300.6666666666667,49
54.44444444444444,18.77777777777778,3.7777777777777777,295.55555555555554,50
55.55555555555556,19.11111111111111,4.888888888888889,285.77777777777777,51
56.666666666666664,19.555555555555557,1.6666666666666667,281.6666666666667,52
57.77777777777778,19.77777777777778,3.2222222222222223,308.55555555555554,53
58.888888888888886,20.0,4.222222222222222,309.0,54
60.0,20.444444444444443,4.333333333333333,261.3333333333333,55
61.111111111111114,20.77777777777778,3.5555555555555554,277.8888888888889,56
62.22222222222222,21.22222222222222,4.333333333333333,276.22222222222223,57
63.333333333333336,21.77777777777778,1.2222222222222223,244.33333333333334,58
64.44444444444444,22.22222222222222,2.0,273.55555555555554,59
65.55555555555556,22.666666666666668,2.0,245.77777777777777,60
66.66666666666667,22.88888888888889,3.2222222222222223,323.22222222222223,61
67.77777777777777,23.22222222222222,3.111111111111111,281.1111111111111,62
68.88888888888889,23.555555555555557,3.888888888888889,269.6666666666667,63
70.0,23.88888888888889,3.2222222222222223,287.0,64
71.11111111111111,24.11111111111111,5.0,295.22222222222223,65
72.22222222222223,24.22222222222222,4.555555555555555,326.44444444444446,66
73.33333333333333,24.22222222222222,1.5555555555555556,333.3333333333333,67
74.44444444444444,24.444444444444443,4.0,295.1111111111111,68
75.55555555555556,24.555555555555557,2.111111111111111,315.55555555555554,69
76.66666666666667,24.666666666666668,6.0,307.3333333333333,70
77.77777777777777,25.22222222222222,3.2222222222222223,272.3333333333333,71
78.88888888888889,25.666666666666668,2.888888888888889,274.44444444444446,72
80.0,25.88888888888889,2.0,303.77777777777777,73
81.11111111111111,26.11111111111111,3.0,295.3333333333333,74
82.22222222222223,26.333333333333332,0.3333333333333333,315.0,75
83.33333333333333,26.666666666666668,4.111111111111111,272.22222222222223,76
84.44444444444444,26.88888888888889,3.3333333333333335,315.44444444444446,77
85.55555555555556,27.22222222222222,6.333333333333333,306.6666666666667,78
86.66666666666667,27.77777777777778,3.0,232.33333333333334,79
87.77777777777777,27.88888888888889,2.6666666666666665,322.22222222222223,80
88.88888888888889,28.11111111111111,2.5555555555555554,291.77777777777777,81
90.0,28.555555555555557,2.111111111111111,257.1111111111111,82
91.11111111111111,28.77777777777778,1.4444444444444444,319.1111111111111,83
92.22222222222223,29.22222222222222,4.555555555555555,299.22222222222223,84
93.33333333333333,29.444444444444443,3.888888888888889,310.3333333333333,85
94.44444444444444,29.88888888888889,1.2222222222222223,263.1111111111111,86
95.55555555555556,30.555555555555557,3.4444444444444446,231.22222222222223,87
96.66666666666667,30.666666666666668,0.8888888888888888,313.22222222222223,88
97.77777777777777,31.0,3.6666666666666665,277.6666666666667,89
98.88888888888889,31.333333333333332,3.3333333333333335,316.22222222222223,90
100.0,31.666666666666668,4.777777777777778,263.22222222222223,91
101.11111111111111,32.111111111111114,1.8888888888888888,287.0,92
102.22222222222223,32.55555555555556,3.4444444444444446,288.8888888888889,93
103.33333333333333,32.77777777777778,4.888888888888889,314.55555555555554,94
104.44444444444444,33.111111111111114,3.4444444444444446,272.3333333333333,95
105.55555555555556,33.22222222222222,4.444444444444445,328.22222222222223,96
106.66666666666667,33.666666666666664,3.3333333333333335,261.1111111111111,97
107.77777777777777,33.888888888888886,2.888888888888889,276.0,98
108.88888888888889,34.44444444444444,3.888888888888889,249.88888888888889,99
110.0,35.0,3.111111111111111,267.6666666666667,100
111.11111111111111,35.22222222222222,2.2222222222222223,313.6666666666667,101
112.22222222222223,35.666666666666664,3.888888888888889,246.0,102
113.33333333333333,35.77777777777778,2.6666666666666665,325.22222222222223,103
114.44444444444444,36.22222222222222,2.7777777777777777,277.8888888888889,104
115.55555555555556,36.44444444444444,3.111111111111111,310.3333333333333,105
116.66666666666667,36.77777777777778,4.222222222222222,268.6666666666667,106
117.77777777777777,37.111111111111114,7.222222222222222,309.77777777777777,107
118.88888888888889,37.22222222222222,3.2222222222222223,316.44444444444446,108
120.0,37.44444444444444,3.3333333333333335,318.55555555555554,109
121.11111111111111,38.0,2.2222222222222223,224.66666666666666,110
122.22222222222223,38.22222222222222,5.111111111111111,297.22222222222223,111
123.33333333333333,38.333333333333336,4.111111111111111,317.6666666666667,112
124.44444444444444,38.888888888888886,3.6666666666666665,265.22222222222223,113
125.55555555555556,39.111111111111114,5.222222222222222,282.44444444444446,114
126.66666666666667,39.44444444444444,3.888888888888889,283.3333333333333,115
127.77777777777777,39.77777777777778,3.3333333333333335,294.44444444444446,116
128.88888888888889,40.0,3.2222222222222223,330.1111111111111,117
130.0,40.22222222222222,2.5555555555555554,310.6666666666667,118
131.11111111111111,40.666666666666664,3.888888888888889,258.55555555555554,119
132.22222222222223,40.888888888888886,5.111111111111111,294.22222222222223,120
133.33333333333334,41.111111111111114,3.3333333333333335,299.22222222222223,121
134.44444444444446,41.44444444444444,4.111111111111111,293.1111111111111,122
135.55555555555554,41.666666666666664,3.0,313.1111111111111,123
136.66666666666666,41.888888888888886,3.3333333333333335,331.1111111111111,124
137.77777777777777,42.111111111111114,2.5555555555555554,301.22222222222223,125
138.88888888888889,42.111111111111114,2.3333333333333335,333.3333333333333,126
140.0,42.22222222222222,1.0,333.3333333333333,127
141.11111111111111,42.666666666666664,2.7777777777777777,285.3333333333333,128
142.22222222222223,42.77777777777778,4.222222222222222,312.6666666666667,129
143.33333333333334,43.0,2.2222222222222223,312.55555555555554,130
144.44444444444446,43.55555555555556,2.2222222222222223,270.44444444444446,131
145.55555555555554,44.0,3.5555555555555554,276.55555555555554,132
146.66666666666666,44.44444444444444,3.7777777777777777,263.44444444444446,133
147.77777777777777,44.888888888888886,6.222222222222222,293.0,134
148.88888888888889,45.111111111111114,3.2222222222222223,311.3333333333333,135
150.0,45.666666666666664,3.2222222222222223,279.77777777777777,136
151.11111111111111,46.0,5.0,318.8888888888889,137
152.22222222222223,46.22222222222222,6.111111111111111,299.55555555555554,138
153.33333333333334,46.55555555555556,1.5555555555555556,267.1111111111111,139
154.44444444444446,46.888888888888886,3.2222222222222223,251.22222222222223,140
155.55555555555554,47.44444444444444,2.7777777777777777,283.55555555555554,141
156.66666666666666,47.666666666666664,2.888888888888889,305.22222222222223,142
157.77777777777777,48.111111111111114,3.2222222222222223,248.88888888888889,143
158.88888888888889,48.22222222222222,4.666666666666667,321.44444444444446,144
160.0,48.666666666666664,5.111111111111111,276.44444444444446,145
161.11111111111111,49.111111111111114,3.4444444444444446,256.0,146
162.22222222222223,49.44444444444444,5.222222222222222,254.33333333333334,147
163.33333333333334,49.77777777777778,2.4444444444444446,305.44444444444446,148
164.44444444444446,50.22222222222222,4.0,248.11111111111111,149
165.55555555555554,50.666666666666664,3.2222222222222223,249.33333333333334,150
166.66666666666666,51.22222222222222,1.6666666666666667,252.44444444444446,151
167.77777777777777,51.666666666666664,2.2222222222222223,285.8888888888889,152
168.88888888888889,51.888888888888886,3.111111111111111,312.3333333333333,153
170.0,52.111111111111114,2.888888888888889,304.1111111111111,154
171.11111111111111,52.22222222222222,2.111111111111111,332.55555555555554,155
172.22222222222223,52.666666666666664,2.7777777777777777,249.55555555555554,156
173.33333333333334,52.666666666666664,4.666666666666667,333.3333333333333,157
174.44444444444446,53.0,3.111111111111111,301.77777777777777,158
175.55555555555554,53.55555555555556,2.111111111111111,231.11111111111111,159
176.66666666666666,54.0,4.111111111111111,260.22222222222223,160
177.77777777777777,54.44444444444444,2.5555555555555554,275.77777777777777,161
178.88888888888889,54.666666666666664,5.111111111111111,287.1111111111111,162
180.0,55.22222222222222,2.6666666666666665,218.22222222222223,163
181.11111111111111,55.666666666666664,3.888888888888889,274.0,164
182.22222222222223,56.333333333333336,2.5555555555555554,226.22222222222223,165
183.33333333333334,56.666666666666664,3.7777777777777777,256.6666666666667,166
184.44444444444446,56.77777777777778,5.333333333333333,329.8888888888889,167
185.55555555555554,56.888888888888886,5.555555555555555,304.55555555555554,168
186.66666666666666,57.44444444444444,2.0,281.6666666666667,169
187.77777777777777,57.77777777777778,2.888888888888889,286.1111111111111,170
188.88888888888889,58.0,6.333333333333333,316.8888888888889,171
190.0,58.22222222222222,5.0,317.77777777777777,172
191.11111111111111,58.666666666666664,2.0,250.77777777777777,173
192.22222222222223,59.0,3.111111111111111,312.8888888888889,174
193.33333333333334,59.111111111111114,4.111111111111111,318.6666666666667,175
194.44444444444446,59.55555555555556,2.0,232.22222222222223,176
195.55555555555554,60.111111111111114,2.888888888888889,267.44444444444446,177
196.66666666666666,60.55555555555556,4.222222222222222,257.44444444444446,178
197.77777777777777,60.77777777777778,2.0,317.8888888888889,179
198.88888888888889,61.111111111111114,1.7777777777777777,269.44444444444446,180
200.0,61.44444444444444,2.4444444444444446,297.3333333333333,181
201.11111111111111,61.888888888888886,3.888888888888889,245.22222222222223,182
202.22222222222223,61.888888888888886,5.888888888888889,333.3333333333333,183
203.33333333333334,62.55555555555556,6.222222222222222,239.44444444444446,184
204.44444444444446,62.77777777777778,4.111111111111111,293.1111111111111,185
205.55555555555554,63.44444444444444,2.5555555555555554,220.88888888888889,186
206.66666666666666,63.77777777777778,1.8888888888888888,282.0,187
207.77777777777777,64.11111111111111,6.222222222222222,288.1111111111111,188
208.88888888888889,64.55555555555556,2.888888888888889,270.55555555555554,189
210.0,64.88888888888889,3.888888888888889,289.22222222222223,190
211.11111111111111,65.11111111111111,1.8888888888888888,306.3333333333333,191
212.22222222222223,65.44444444444444,2.4444444444444446,290.8888888888889,192
213.33333333333334,65.88888888888889,2.7777777777777777,273.3333333333333,193
214.44444444444446,66.0,4.0,327.6666666666667,194
215.55555555555554,66.66666666666667,1.6666666666666667,273.8888888888889,195
216.66666666666666,67.0,6.555555555555555,302.1111111111111,196
217.77777777777777,67.11111111111111,4.111111111111111,313.8888888888889,197
218.88888888888889,67.66666666666667,2.7777777777777777,247.77777777777777,198
220.0,67.77777777777777,3.3333333333333335,330.0,199
221.11111111111111,68.22222222222223,3.2222222222222223,278.1111111111111,200


==> figs/pent_base_4.csv <==
episode,total_done,total_col,step,steps
0.0,0.3333333333333333,3.5555555555555554,291.77777777777777,1
1.1111111111111112,0.5555555555555556,4.777777777777778,309.0,2
2.2222222222222223,0.6666666666666666,4.111111111111111,328.8888888888889,3
3.3333333333333335,1.1111111111111112,2.3333333333333335,277.1111111111111,4
4.444444444444445,1.5555555555555556,4.0,288.3333333333333,5
5.555555555555555,1.8888888888888888,3.3333333333333335,304.44444444444446,6
6.666666666666667,2.2222222222222223,2.111111111111111,286.0,7
7.777777777777778,2.4444444444444446,3.5555555555555554,296.44444444444446,8
8.88888888888889,2.5555555555555554,2.2222222222222223,329.77777777777777,9
10.0,2.6666666666666665,3.0,313.6666666666667,10
11.11111111111111,3.2222222222222223,4.555555555555555,278.77777777777777,11
12.222222222222221,3.888888888888889,2.5555555555555554,237.33333333333334,12
13.333333333333334,4.111111111111111,2.3333333333333335,312.6666666666667,13
14.444444444444445,4.222222222222222,2.4444444444444446,304.6666666666667,14
15.555555555555555,4.777777777777778,4.555555555555555,279.22222222222223,15
16.666666666666668,5.0,4.444444444444445,307.0,16
17.77777777777778,5.222222222222222,3.2222222222222223,303.77777777777777,17
18.88888888888889,5.555555555555555,4.222222222222222,297.3333333333333,18
20.0,5.777777777777778,4.888888888888889,304.22222222222223,19
21.11111111111111,6.111111111111111,3.111111111111111,286.1111111111111,20
22.22222222222222,6.444444444444445,2.3333333333333335,305.77777777777777,21
23.333333333333332,6.777777777777778,2.888888888888889,290.6666666666667,22
24.444444444444443,7.222222222222222,1.8888888888888888,263.44444444444446,23
25.555555555555557,7.555555555555555,4.0,281.0,24
26.666666666666668,7.888888888888889,2.0,286.55555555555554,25
27.77777777777778,8.222222222222221,4.666666666666667,292.77777777777777,26
28.88888888888889,8.777777777777779,3.111111111111111,250.11111111111111,27
30.0,9.0,3.2222222222222223,311.8888888888889,28
31.11111111111111,9.11111111111111,2.111111111111111,316.77777777777777,29
32.22222222222222,9.333333333333334,4.111111111111111,278.6666666666667,30
33.333333333333336,9.666666666666666,6.777777777777778,296.6666666666667,31
34.44444444444444,10.333333333333334,4.888888888888889,211.33333333333334,32
35.55555555555556,10.777777777777779,3.888888888888889,257.6666666666667,33
36.666666666666664,11.222222222222221,5.666666666666667,277.3333333333333,34
37.77777777777778,11.666666666666666,1.1111111111111112,275.0,35
38.888888888888886,11.88888888888889,3.7777777777777777,287.55555555555554,36
40.0,12.444444444444445,2.7777777777777777,264.8888888888889,37
41.111111111111114,12.777777777777779,2.888888888888889,280.44444444444446,38
42.22222222222222,13.666666666666666,3.3333333333333335,211.33333333333334,39
43.333333333333336,14.222222222222221,4.111111111111111,255.77777777777777,40
44.44444444444444,14.555555555555555,2.7777777777777777,271.3333333333333,41
45.55555555555556,15.0,3.3333333333333335,287.55555555555554,42
46.666666666666664,15.444444444444445,2.0,292.6666666666667,43
47.77777777777778,15.88888888888889,2.7777777777777777,310.55555555555554,44
48.888888888888886,16.11111111111111,1.6666666666666667,320.22222222222223,45
50.0,16.444444444444443,3.0,299.6666666666667,46
51.111111111111114,16.77777777777778,2.6666666666666665,308.1111111111111,47
52.22222222222222,17.22222222222222,2.4444444444444446,275.55555555555554,48
53.333333333333336,17.88888888888889,3.2222222222222223,239.33333333333334,49
54.44444444444444,18.22222222222222,3.7777777777777777,277.77777777777777,50
55.55555555555556,18.555555555555557,3.0,277.22222222222223,51
56.666666666666664,18.88888888888889,2.111111111111111,276.1111111111111,52
57.77777777777778,19.333333333333332,3.5555555555555554,293.0,53
58.888888888888886,19.666666666666668,3.111111111111111,260.55555555555554,54
60.0,19.88888888888889,4.555555555555555,306.3333333333333,55
61.111111111111114,20.333333333333332,3.6666666666666665,242.88888888888889,56
62.22222222222222,20.77777777777778,3.0,273.6666666666667,57
63.333333333333336,21.0,4.0,324.55555555555554,58
64.44444444444444,21.22222222222222,3.7777777777777777,289.0,59
65.55555555555556,21.444444444444443,2.4444444444444446,309.22222222222223,60
66.66666666666667,21.666666666666668,1.6666666666666667,311.8888888888889,61
67.77777777777777,22.11111111111111,3.0,271.77777777777777,62
68.88888888888889,22.444444444444443,3.4444444444444446,272.55555555555554,63
70.0,22.77777777777778,2.111111111111111,319.1111111111111,64
71.11111111111111,23.22222222222222,2.7777777777777777,280.77777777777777,65
72.22222222222223,23.444444444444443,3.0,296.0,66
73.33333333333333,24.0,2.2222222222222223,284.77777777777777,67
74.44444444444444,24.333333333333332,3.0,293.77777777777777,68
75.55555555555556,24.77777777777778,4.111111111111111,255.11111111111111,69
76.66666666666667,25.333333333333332,2.5555555555555554,283.44444444444446,70
77.77777777777777,25.555555555555557,4.888888888888889,300.55555555555554,71
78.88888888888889,25.77777777777778,2.111111111111111,295.77777777777777,72
80.0,26.22222222222222,4.222222222222222,275.55555555555554,73
81.11111111111111,26.555555555555557,1.7777777777777777,310.55555555555554,74
82.22222222222223,26.88888888888889,3.2222222222222223,284.3333333333333,75
83.33333333333333,27.22222222222222,1.5555555555555556,276.55555555555554,76
84.44444444444444,27.444444444444443,2.3333333333333335,308.6666666666667,77
85.55555555555556,28.11111111111111,1.8888888888888888,271.44444444444446,78
86.66666666666667,28.444444444444443,2.7777777777777777,264.55555555555554,79
87.77777777777777,28.666666666666668,3.7777777777777777,298.8888888888889,80
88.88888888888889,28.88888888888889,3.111111111111111,286.3333333333333,81
90.0,29.11111111111111,1.8888888888888888,281.44444444444446,82
91.11111111111111,29.22222222222222,3.5555555555555554,316.8888888888889,83
92.22222222222223,29.77777777777778,3.4444444444444446,264.55555555555554,84
93.33333333333333,29.88888888888889,5.333333333333333,328.77777777777777,85
94.44444444444444,30.11111111111111,3.888888888888889,307.77777777777777,86
95.55555555555556,30.444444444444443,2.888888888888889,282.8888888888889,87
96.66666666666667,30.666666666666668,2.2222222222222223,281.44444444444446,88
97.77777777777777,30.666666666666668,2.5555555555555554,333.3333333333333,89
98.88888888888889,30.77777777777778,5.888888888888889,324.22222222222223,90
100.0,31.22222222222222,2.2222222222222223,278.1111111111111,91
101.11111111111111,31.555555555555557,2.0,288.44444444444446,92
102.22222222222223,32.0,1.8888888888888888,260.3333333333333,93
103.33333333333333,32.333333333333336,3.3333333333333335,300.6666666666667,94
104.44444444444444,32.44444444444444,5.333333333333333,307.6666666666667,95
105.55555555555556,32.666666666666664,1.5555555555555556,294.8888888888889,96
106.66666666666667,33.111111111111114,2.888888888888889,250.44444444444446,97
107.77777777777777,33.22222222222222,1.3333333333333333,323.44444444444446,98
108.88888888888889,33.44444444444444,2.0,321.6666666666667,99
110.0,33.888888888888886,5.222222222222222,262.6666666666667,100
111.11111111111111,34.44444444444444,3.888888888888889,284.1111111111111,101
112.22222222222223,34.77777777777778,2.3333333333333335,291.44444444444446,102
113.33333333333333,35.22222222222222,2.888888888888889,234.0,103
114.44444444444444,35.22222222222222,3.6666666666666665,333.3333333333333,104
115.55555555555556,35.666666666666664,4.333333333333333,257.3333333333333,105
116.66666666666667,36.111111111111114,2.4444444444444446,299.3333333333333,106
117.77777777777777,36.333333333333336,2.111111111111111,291.0,107
118.88888888888889,36.666666666666664,2.111111111111111,292.44444444444446,108
120.0,37.22222222222222,3.2222222222222223,245.0,109
121.11111111111111,37.22222222222222,5.111111111111111,333.3333333333333,110
122.22222222222223,37.666666666666664,6.333333333333333,281.1111111111111,111
123.33333333333333,37.888888888888886,2.0,304.77777777777777,112
124.44444444444444,38.111111111111114,3.111111111111111,286.44444444444446,113
125.55555555555556,38.44444444444444,4.444444444444445,269.8888888888889,114
126.66666666666667,38.666666666666664,2.888888888888889,322.3333333333333,115
127.77777777777777,38.888888888888886,4.888888888888889,317.1111111111111,116
128.88888888888889,39.44444444444444,2.111111111111111,246.66666666666666,117
130.0,39.888888888888886,1.7777777777777777,233.88888888888889,118
131.11111111111111,40.333333333333336,3.111111111111111,271.0,119
132.22222222222223,40.666666666666664,2.4444444444444446,282.6666666666667,120
133.33333333333334,40.888888888888886,2.2222222222222223,286.55555555555554,121
134.44444444444446,41.333333333333336,2.5555555555555554,261.8888888888889,122
135.55555555555554,41.55555555555556,3.2222222222222223,296.22222222222223,123
136.66666666666666,41.77777777777778,3.5555555555555554,297.6666666666667,124
137.77777777777777,42.111111111111114,2.4444444444444446,313.77777777777777,125
138.88888888888889,42.44444444444444,2.888888888888889,303.22222222222223,126
140.0,42.666666666666664,2.6666666666666665,310.55555555555554,127
141.11111111111111,43.0,3.4444444444444446,299.22222222222223,128
142.22222222222223,43.55555555555556,2.5555555555555554,248.22222222222223,129
143.33333333333334,43.77777777777778,3.3333333333333335,307.22222222222223,130
144.44444444444446,44.0,3.111111111111111,293.6666666666667,131
145.55555555555554,44.22222222222222,1.4444444444444444,312.44444444444446,132
146.66666666666666,44.888888888888886,2.888888888888889,233.66666666666666,133
147.77777777777777,44.888888888888886,3.2222222222222223,333.3333333333333,134
148.88888888888889,45.44444444444444,2.3333333333333335,274.3333333333333,135
150.0,45.888888888888886,1.6666666666666667,266.55555555555554,136
151.11111111111111,46.22222222222222,3.111111111111111,273.22222222222223,137
152.22222222222223,46.55555555555556,4.0,294.0,138
153.33333333333334,47.0,4.555555555555555,282.22222222222223,139
154.44444444444446,47.333333333333336,2.6666666666666665,286.6666666666667,140
155.55555555555554,47.666666666666664,3.0,297.1111111111111,141
156.66666666666666,48.22222222222222,3.4444444444444446,292.3333333333333,142
157.77777777777777,48.55555555555556,3.2222222222222223,287.6666666666667,143
158.88888888888889,48.888888888888886,2.0,256.6666666666667,144
160.0,49.333333333333336,2.4444444444444446,276.1111111111111,145
161.11111111111111,50.0,2.111111111111111,234.55555555555554,146
162.22222222222223,50.22222222222222,2.7777777777777777,289.1111111111111,147
163.33333333333334,50.333333333333336,3.2222222222222223,303.3333333333333,148
164.44444444444446,50.77777777777778,3.3333333333333335,253.0,149
165.55555555555554,51.44444444444444,4.222222222222222,260.55555555555554,150
166.66666666666666,51.77777777777778,4.444444444444445,302.3333333333333,151
167.77777777777777,52.333333333333336,2.3333333333333335,267.3333333333333,152
168.88888888888889,52.77777777777778,4.777777777777778,259.1111111111111,153
170.0,53.55555555555556,1.7777777777777777,206.22222222222223,154
171.11111111111111,54.0,3.5555555555555554,271.8888888888889,155
172.22222222222223,54.333333333333336,3.5555555555555554,263.0,156
173.33333333333334,55.111111111111114,1.6666666666666667,258.3333333333333,157
174.44444444444446,55.22222222222222,3.888888888888889,314.1111111111111,158
175.55555555555554,55.77777777777778,2.2222222222222223,274.22222222222223,159
176.66666666666666,56.0,2.3333333333333335,314.0,160
177.77777777777777,56.55555555555556,1.8888888888888888,241.77777777777777,161
178.88888888888889,56.77777777777778,2.111111111111111,289.44444444444446,162
180.0,57.111111111111114,4.777777777777778,298.8888888888889,163
181.11111111111111,57.333333333333336,4.555555555555555,317.77777777777777,164
182.22222222222223,57.888888888888886,2.888888888888889,276.1111111111111,165
183.33333333333334,58.22222222222222,5.777777777777778,311.0,166
184.44444444444446,58.666666666666664,2.7777777777777777,259.44444444444446,167
185.55555555555554,59.22222222222222,3.7777777777777777,241.66666666666666,168
186.66666666666666,59.77777777777778,1.4444444444444444,254.44444444444446,169
187.77777777777777,60.111111111111114,2.3333333333333335,302.8888888888889,170
188.88888888888889,60.333333333333336,2.0,293.6666666666667,171
190.0,60.666666666666664,3.5555555555555554,276.55555555555554,172
191.11111111111111,61.111111111111114,3.2222222222222223,272.6666666666667,173
192.22222222222223,61.44444444444444,3.4444444444444446,282.77777777777777,174
193.33333333333334,61.44444444444444,2.5555555555555554,333.3333333333333,175
194.44444444444446,62.111111111111114,5.555555555555555,188.88888888888889,176
195.55555555555554,62.22222222222222,3.5555555555555554,332.22222222222223,177
196.66666666666666,62.55555555555556,2.2222222222222223,273.8888888888889,178
197.77777777777777,62.77777777777778,4.222222222222222,302.55555555555554,179
198.88888888888889,62.888888888888886,2.6666666666666665,327.55555555555554,180
200.0,63.111111111111114,5.777777777777778,316.44444444444446,181
201.11111111111111,63.44444444444444,2.2222222222222223,319.44444444444446,182
202.22222222222223,63.55555555555556,1.5555555555555556,332.8888888888889,183
203.33333333333334,64.0,3.7777777777777777,273.1111111111111,184
204.44444444444446,64.33333333333333,4.444444444444445,279.44444444444446,185
205.55555555555554,64.77777777777777,4.0,267.22222222222223,186
206.66666666666666,65.0,3.6666666666666665,283.3333333333333,187
207.77777777777777,65.33333333333333,1.1111111111111112,306.3333333333333,188
208.88888888888889,65.55555555555556,4.777777777777778,285.22222222222223,189
210.0,65.55555555555556,2.111111111111111,333.3333333333333,190
211.11111111111111,65.88888888888889,1.6666666666666667,291.55555555555554,191
212.22222222222223,66.22222222222223,6.777777777777778,286.44444444444446,192
213.33333333333334,66.44444444444444,2.5555555555555554,297.77777777777777,193
214.44444444444446,66.44444444444444,3.4444444444444446,333.3333333333333,194
215.55555555555554,66.55555555555556,5.666666666666667,310.22222222222223,195
216.66666666666666,66.66666666666667,2.0,301.6666666666667,196
217.77777777777777,66.77777777777777,2.888888888888889,321.8888888888889,197
218.88888888888889,67.11111111111111,1.8888888888888888,275.55555555555554,198
220.0,67.55555555555556,3.888888888888889,242.0,199
221.11111111111111,67.77777777777777,5.0,305.55555555555554,200


==> figs/suny.csv <==
episode,mean_done,stderr_done,upper_done,lower_done,mean_col,stderr_col,upper_col,lower_col
0,0.1111111111111111,0.11111111111111115,0.22222222222222227,-4.163336342344337e-17,3.888888888888889,1.989168198885351,5.8780570877742395,1.899720690003538
1,0.4444444444444444,0.17568209223157663,0.620126536676021,0.2687623522128678,4.222222222222222,1.3517250067329376,5.57394722895516,2.8704972154892845
2,1.0,0.23570226039551587,1.235702260395516,0.7642977396044841,3.7777777777777777,1.469861839480328,5.2476396172581055,2.30791593829745
3,1.5555555555555556,0.2421610524189263,1.797716607974482,1.3133945031366292,4.666666666666667,0.726483157256779,5.393149823923446,3.940183509409888
4,1.8888888888888888,0.26057865332352387,2.1494675422124128,1.628310235565365,2.7777777777777777,1.0642913367037787,3.842069114481556,1.713486441073999
5,2.111111111111111,0.26057865332352387,2.371689764434635,1.8505324577875872,4.777777777777778,1.24474202791156,6.022519805689337,3.533035749866218
6,2.6666666666666665,0.28867513459481287,2.955341801261479,2.377991532071854,5.0,1.4813657362192647,6.4813657362192645,3.5186342637807355
7,3.3333333333333335,0.3333333333333333,3.666666666666667,3.0,2.5555555555555554,0.5800170282728084,3.1355725838283637,1.975538527282747
8,3.4444444444444446,0.29397236789606557,3.7384168123405104,3.150472076548379,4.555555555555555,1.2705107362254746,5.82606629178103,3.2850448193300807
9,3.5555555555555554,0.29397236789606557,3.849527923451621,3.2615831876594896,6.555555555555555,2.7391762301380105,9.294731785693566,3.816379325417545
10,3.7777777777777777,0.2777777777777778,4.055555555555555,3.5,4.444444444444445,1.2921892610681118,5.736633705512556,3.152255183376333
11,4.333333333333333,0.37267799624996495,4.706011329583298,3.960655337083368,3.0,0.7993052538854531,3.799305253885453,2.200694746114547
12,4.666666666666667,0.40824829046386296,5.07491495713053,4.258418376202804,5.777777777777778,1.9420620325498374,7.719839810327615,3.8357157452279402
13,4.888888888888889,0.42309850588132814,5.311987394770218,4.465790383007561,5.333333333333333,1.452966314513558,6.786299647846891,3.8803670188197747
14,5.555555555555555,0.4444444444444445,6.0,5.111111111111111,1.2222222222222223,0.4006168083848877,1.62283903060711,0.8216054138373345
15,5.666666666666667,0.4409585518440984,6.107625218510766,5.225708114822568,8.666666666666666,1.8257418583505538,10.49240852501722,6.840924808316112
16,6.222222222222222,0.5471587667664503,6.769380988988672,5.675063455455772,1.7777777777777777,0.2777777777777778,2.0555555555555554,1.5
17,6.333333333333333,0.5773502691896258,6.910683602522959,5.755983064143707,2.888888888888889,0.7718024438583225,3.6606913327472115,2.117086445030566
18,6.555555555555555,0.6478835438717001,7.203439099427255,5.9076720116838555,4.333333333333333,1.2472191289246473,5.58055246225798,3.086114204408686
19,7.0,0.726483157256779,7.726483157256779,6.273516842743221,6.555555555555555,1.9228964777640867,8.478452033319641,4.632659077791469
20,7.666666666666667,0.7993052538854534,8.46597192055212,6.8673614127812135,2.6666666666666665,1.1902380714238083,3.856904738090475,1.4764285952428582
21,8.0,0.8819171036881969,8.881917103688197,7.118082896311803,3.7777777777777777,1.7060169480871206,5.4837947258648985,2.071760829690657
22,8.555555555555555,0.9145598685085736,9.47011542406413,7.640995687046981,4.222222222222222,1.2777777777777777,5.5,2.9444444444444446
23,9.11111111111111,1.0467468711898207,10.157857982300932,8.06436423992129,2.3333333333333335,0.9279607271383369,3.2612940604716703,1.4053726061949967
24,9.555555555555555,1.106936602509515,10.66249215806507,8.44861895304604,1.6666666666666667,0.5,2.166666666666667,1.1666666666666667
25,9.777777777777779,1.1276546183435798,10.905432396121359,8.650123159434198,6.111111111111111,1.4855268841245486,7.5966379952356595,4.625584226986562
26,10.0,1.118033988749895,11.118033988749895,8.881966011250105,4.888888888888889,1.2957670877434,6.184655976632289,3.5931218011454895
27,10.555555555555555,1.1317527104146312,11.687308265970186,9.423802845140925,5.333333333333333,1.748014746950253,7.081348080283586,3.58531858638308
28,11.0,1.1426091000668406,12.14260910006684,9.85739089993316,6.111111111111111,2.1759062252851264,8.287017336396238,3.9352048858259843
29,11.666666666666666,1.2360330811826106,12.902699747849276,10.430633585484056,2.7777777777777777,1.0900787150193658,3.8678564927971433,1.6876990627584119
30,12.555555555555555,1.2813958438523105,13.836951399407866,11.274159711703245,5.0,1.3333333333333333,6.333333333333333,3.666666666666667
31,13.333333333333334,1.3944333775567925,14.727766710890126,11.938899955776542,3.2222222222222223,1.1276546183435798,4.349876840565802,2.0945676038786427
32,14.222222222222221,1.4412357523414274,15.663457974563649,12.780986469880794,2.5555555555555554,0.7837075544258824,3.3392631099814376,1.7718480011296731
33,15.11111111111111,1.4283289035758269,16.53944001468694,13.682782207535285,1.8888888888888888,0.6549903401417553,2.5438792290306442,1.2338985487471335
34,15.666666666666666,1.4813657362192647,17.14803240288593,14.1853009304474,2.111111111111111,0.8407081083567531,2.9518192194678643,1.270403002754358
35,16.22222222222222,1.5255033575273311,17.747725579749552,14.69671886469489,1.8888888888888888,0.56382730917179,2.4527161980606786,1.3250615797170988
36,16.666666666666668,1.5986105077709063,18.265277174437575,15.06805615889576,2.4444444444444446,0.8992452253465913,3.343689669791036,1.5451992190978534
37,17.444444444444443,1.6424161665660535,19.086860611010497,15.802028277878389,4.777777777777778,1.4603821586772128,6.2381599364549905,3.317395619100565
38,18.22222222222222,1.697856309992903,19.920078532215125,16.524365912229317,2.3333333333333335,0.6009252125773316,2.934258545910665,1.732408120756002
39,18.88888888888889,1.7356110390903676,20.624499927979258,17.15327784979852,3.6666666666666665,0.7071067811865476,4.373773447853214,2.959559885480119
40,19.666666666666668,1.7638342073763937,21.430500874043062,17.902832459290273,1.8888888888888888,0.6758625033664688,2.5647513922553578,1.21302638552242
41,19.88888888888889,1.727590200607357,21.616479089496245,18.161298688281533,3.111111111111111,1.1235415786753713,4.234652689786483,1.9875695324357399
42,20.333333333333332,1.878237944930774,22.211571278264106,18.455095388402558,1.5555555555555556,0.4444444444444445,2.0,1.1111111111111112
43,21.11111111111111,1.968109953768706,23.079221064879818,19.143001157342404,2.7777777777777777,1.0378634273483003,3.815641205126078,1.7399143504294774
44,22.0,2.0138409955990952,24.013840995599097,19.986159004400903,4.111111111111111,1.540602735984672,5.651713847095783,2.5705083751264386
45,22.77777777777778,2.119864892037657,24.897642669815436,20.65791288574012,2.2222222222222223,0.7412035591181296,2.963425781340352,1.4810186631040927
46,23.444444444444443,2.1545243810739243,25.598968825518366,21.28992006337052,1.8888888888888888,0.7157832625958402,2.604672151484729,1.1731056262930486
47,24.333333333333332,2.2110831935702664,26.5444165269036,22.122250139763064,1.7777777777777777,0.8296213623926709,2.6073991401704486,0.9481564153851068
48,25.22222222222222,2.2096868668168157,27.43190908903904,23.012535355405404,1.0,0.7817359599705717,1.7817359599705718,0.21826404002942834
49,26.0,2.266911751455907,28.266911751455908,23.733088248544092,2.888888888888889,1.1235415786753713,4.01243046756426,1.7653473102135175
50,26.77777777777778,2.259411045295862,29.03718882307364,24.518366732481915,0.8888888888888888,0.4547418206595806,1.3436307095484694,0.43414706822930826
51,27.444444444444443,2.122047694976031,29.566492139420475,25.32239674946841,2.3333333333333335,0.9999999999999999,3.3333333333333335,1.3333333333333335
52,28.333333333333332,2.0749832663314556,30.408316599664786,26.258350067001878,1.7777777777777777,0.6186404847588913,2.396418262536669,1.1591372930188863
53,29.22222222222222,2.086848885665883,31.309071107888105,27.135373336556338,2.0,0.7071067811865475,2.7071067811865475,1.2928932188134525
54,30.11111111111111,2.104521880541757,32.21563299165287,28.006589230569354,2.2222222222222223,1.139904696037955,3.362126918260177,1.0823175261842672
55,31.0,2.140872096444188,33.14087209644419,28.859127903555812,4.444444444444445,1.3551456575167187,5.799590101961163,3.089298786927726
56,31.77777777777778,2.0533020680640366,33.83107984584181,29.724475709713744,1.2222222222222223,0.5471587667664503,1.7693809889886727,0.6750634554557721
57,32.55555555555556,1.9728089893960779,34.528364544951636,30.58274656615948,2.5555555555555554,1.8036314534164362,4.3591870089719915,0.7519241021391192
58,33.333333333333336,1.9002923751652299,35.233625708498565,31.433040958168107,0.6666666666666666,0.44095855184409843,1.1076252185107651,0.2257081148225682
59,34.22222222222222,1.9204873352715115,36.14270955749373,32.30173488695071,2.3333333333333335,1.0274023338281626,3.360735667161496,1.3059309995051709
60,35.0,1.8929694486000912,36.89296944860009,33.10703055139991,1.4444444444444444,0.6689774765995719,2.1134219210440164,0.7754669678448726
61,35.666666666666664,1.950783318453271,37.61744998511993,33.715883348213396,2.4444444444444446,0.6894263136661586,3.133870758110603,1.7550181307782862
62,36.666666666666664,1.950783318453271,38.61744998511993,34.715883348213396,1.5555555555555556,0.6894263136661588,2.2449818692217143,0.8661292418893968
63,37.22222222222222,1.9704608723297998,39.192683094552024,35.25176134989242,1.1111111111111112,0.7718024438583226,1.8829135549694338,0.3393086672527885
64,38.0,2.0682789409984763,40.068278940998475,35.931721059001525,1.6666666666666667,0.8498365855987974,2.5165032522654642,0.8168300810678694
65,38.888888888888886,2.016903873407928,40.90579276229681,36.87198501548096,3.5555555555555554,1.1194134266449935,4.674968982200549,2.4361421289105616
66,39.77777777777778,2.046526717377096,41.82430449515488,37.73125106040068,2.2222222222222223,0.6620208493229436,2.884243071545166,1.5602013728992787
67,40.55555555555556,2.062301243696732,42.61785679925229,38.49325431185883,1.0,0.7817359599705717,1.7817359599705718,0.21826404002942834
68,41.44444444444444,2.0419973277210115,43.486441772165456,39.40244711672343,1.6666666666666667,0.5527707983925666,2.2194374650592334,1.1138958682741
69,42.333333333333336,2.101586702153082,44.43492003548642,40.23174663118025,0.7777777777777778,0.2777777777777778,1.0555555555555556,0.5
70,43.333333333333336,2.101586702153082,45.43492003548642,41.23174663118025,2.3333333333333335,0.7993052538854531,3.1326385872187865,1.5340280794478804
71,44.111111111111114,2.1759062252851264,46.28701733639624,41.93520488582599,0.8888888888888888,0.6758625033664688,1.5647513922553578,0.21302638552242004
72,45.111111111111114,2.1759062252851264,47.28701733639624,42.93520488582599,2.4444444444444446,0.5800170282728084,3.024461472717253,1.8644274161716363
73,46.111111111111114,2.1759062252851264,48.28701733639624,43.93520488582599,0.7777777777777778,0.46481112585226425,1.242588903630042,0.31296665192551354
74,47.111111111111114,2.1759062252851264,49.28701733639624,44.93520488582599,0.3333333333333333,0.23570226039551587,0.5690355937288492,0.09763107293781745
75,48.111111111111114,2.1759062252851264,50.28701733639624,45.93520488582599,1.0,0.8819171036881969,1.8819171036881968,0.11808289631180313
76,49.111111111111114,2.1759062252851264,51.28701733639624,46.93520488582599,0.5555555555555556,0.4444444444444445,1.0,0.1111111111111111
77,50.111111111111114,2.1759062252851264,52.28701733639624,47.93520488582599,1.7777777777777777,0.8624541497922236,2.6402319275700012,0.9153236279855541
78,51.0,2.223610677354389,53.22361067735439,48.77638932264561,1.5555555555555556,0.8183844368142353,2.373939992369791,0.7371711187413202
79,52.0,2.223610677354389,54.22361067735439,49.77638932264561,1.0,0.7071067811865475,1.7071067811865475,0.29289321881345254
80,53.0,2.223610677354389,55.22361067735439,50.77638932264561,2.888888888888889,1.3988531457793523,4.287742034668241,1.4900357431095366
81,53.888888888888886,2.1759062252851264,56.06479511417401,51.71298266360376,0.6666666666666666,0.37267799624996495,1.0393446629166316,0.2939886704167017
82,54.888888888888886,2.1759062252851264,57.06479511417401,52.71298266360376,1.7777777777777777,1.010744744370014,2.7885225221477916,0.7670330334077637
83,55.888888888888886,2.1759062252851264,58.06479511417401,53.71298266360376,2.0,1.1547005383792515,3.1547005383792515,0.8452994616207485
84,56.888888888888886,2.1759062252851264,59.06479511417401,54.71298266360376,1.2222222222222223,0.43390275977259196,1.6561249819948143,0.7883194624496304
85,57.888888888888886,2.1759062252851264,60.06479511417401,55.71298266360376,2.0,1.0408329997330663,3.040832999733066,0.9591670002669337
86,58.666666666666664,2.185812841434,60.852479508100664,56.480853825232664,1.0,0.37267799624996495,1.372677996249965,0.6273220037500351
87,59.55555555555556,2.2180516419641254,61.77360719751968,57.33750391359143,0.5555555555555556,0.4444444444444446,1.0000000000000002,0.111111111111111
88,60.55555555555556,2.2180516419641254,62.77360719751968,58.33750391359143,0.6666666666666666,0.37267799624996495,1.0393446629166316,0.2939886704167017
89,61.44444444444444,2.1801574300387316,63.624601874483176,59.26428701440571,1.1111111111111112,0.7718024438583226,1.8829135549694338,0.3393086672527885
90,62.22222222222222,2.2716720333623193,64.49389425558454,59.9505501888599,1.1111111111111112,0.5121969142940493,1.6233080254051604,0.5989141968170618
91,63.111111111111114,2.312072449631646,65.42318356074276,60.79903866147947,0.7777777777777778,0.5211573066470476,1.2989350844248255,0.25662047113073017
92,64.0,2.3687784005919825,66.36877840059198,61.631221599408015,0.4444444444444444,0.2421610524189263,0.6866054968633707,0.20228339202551812
93,65.0,2.3687784005919825,67.36877840059198,62.631221599408015,0.8888888888888888,0.6549903401417553,1.5438792290306442,0.23389854874713356
94,66.0,2.3687784005919825,68.36877840059198,63.631221599408015,1.6666666666666667,1.0274023338281626,2.6940690004948293,0.6392643328385041
95,67.0,2.3687784005919825,69.36877840059198,64.63122159940802,0.5555555555555556,0.3767961101736261,0.9323516657291817,0.1787594453819295
96,67.88888888888889,2.347838512123938,70.23672740101283,65.54105037676494,0.7777777777777778,0.5471587667664501,1.324936544544228,0.23061901101132765
97,68.66666666666667,2.3746344747958346,71.04130114146251,66.29203219187083,0.5555555555555556,0.4444444444444446,1.0000000000000002,0.111111111111111
98,69.66666666666667,2.3746344747958346,72.04130114146251,67.29203219187083,1.7777777777777777,0.7412035591181296,2.5189813368959073,1.036574218659648
99,70.55555555555556,2.438756007516441,72.994311563072,68.11679954803911,2.111111111111111,1.3170299545699664,3.4281410656810776,0.7940811565411448
100,71.55555555555556,2.438756007516441,73.994311563072,69.11679954803911,1.1111111111111112,0.9922539499717641,2.1033650610828754,0.11885716113934708
101,72.44444444444444,2.421610524189263,74.8660549686337,70.02283392025518,1.5555555555555556,0.6260793149769248,2.1816348705324806,0.9294762405786308
102,73.44444444444444,2.421610524189263,75.8660549686337,71.02283392025518,3.6666666666666665,1.1426091000668406,4.809275766733507,2.5240575665998257
103,74.44444444444444,2.421610524189263,76.8660549686337,72.02283392025518,0.5555555555555556,0.2939723678960657,0.8495279234516213,0.2615831876594899
104,75.33333333333333,2.4094720491334933,77.74280538246683,72.92386128419983,0.3333333333333333,0.16666666666666666,0.5,0.16666666666666666
105,76.22222222222223,2.4482293929478556,78.67045161517008,73.77399282927438,0.5555555555555556,0.2421610524189263,0.7977166079744819,0.3133945031366293
106,77.22222222222223,2.4482293929478556,79.67045161517008,74.77399282927438,4.444444444444445,2.8092659732823404,7.253710417726785,1.6351784711621042
107,77.88888888888889,2.4801682539499685,80.36905714283886,75.40872063493892,1.4444444444444444,0.7837075544258824,2.228151998870327,0.6607368900185621
108,78.88888888888889,2.4801682539499685,81.36905714283886,76.40872063493892,1.6666666666666667,0.726483157256779,2.3931498239234457,0.9401835094098877
109,79.88888888888889,2.4801682539499685,82.36905714283886,77.40872063493892,0.3333333333333333,0.23570226039551587,0.5690355937288492,0.09763107293781745
110,80.88888888888889,2.4801682539499685,83.36905714283886,78.40872063493892,0.7777777777777778,0.32394177193585005,1.1017195497136278,0.45383600584192774
111,81.88888888888889,2.4801682539499685,84.36905714283886,79.40872063493892,1.3333333333333333,0.7817359599705717,2.115069293303905,0.5515973733627616
112,82.66666666666667,2.3921166824012206,85.0587833490679,80.27454998426545,2.888888888888889,2.084629226588191,4.97351811547708,0.8042596623006979
113,83.55555555555556,2.438756007516441,85.994311563072,81.11679954803911,0.2222222222222222,0.1469861839480328,0.369208406170255,0.0752360382741894
114,84.55555555555556,2.438756007516441,86.994311563072,82.11679954803911,1.0,0.5,1.5,0.5
115,85.55555555555556,2.438756007516441,87.994311563072,83.11679954803911,0.4444444444444444,0.3379312516832344,0.7823756961276789,0.10651319276121002
116,86.44444444444444,2.500617207761533,88.94506165220598,83.9438272366829,0.8888888888888888,0.5386310952684809,1.4275199841573696,0.350257793620408
117,87.22222222222223,2.5209002898974284,89.74312251211965,84.7013219323248,0.6666666666666666,0.5527707983925665,1.219437465059233,0.11389586827410014
118,88.22222222222223,2.5209002898974284,90.74312251211965,85.7013219323248,0.3333333333333333,0.16666666666666666,0.5,0.16666666666666666
119,89.22222222222223,2.5209002898974284,91.74312251211965,86.7013219323248,1.2222222222222223,0.5211573066470477,1.7433795288692702,0.7010649155751746
120,90.11111111111111,2.5843785221362237,92.69548963324733,87.5267325889749,1.0,0.7817359599705717,1.7817359599705718,0.21826404002942834
121,91.0,2.571208103423585,93.57120810342359,88.42879189657641,0.6666666666666666,0.3333333333333333,1.0,0.3333333333333333
122,92.0,2.571208103423585,94.57120810342359,89.42879189657641,0.4444444444444444,0.2421610524189263,0.6866054968633707,0.20228339202551812
123,92.77777777777777,2.6022307619178595,95.38000853969564,90.1755470158599,2.3333333333333335,1.7400510848184252,4.0733844181517584,0.5932822485149083
124,93.77777777777777,2.6022307619178595,96.38000853969564,91.1755470158599,0.4444444444444444,0.4444444444444445,0.8888888888888888,-5.551115123125783e-17
125,94.66666666666667,2.571208103423585,97.23787477009026,92.09545856324308,0.0,0.0,0.0,0.0
126,95.66666666666667,2.571208103423585,98.23787477009026,93.09545856324308,0.1111111111111111,0.11111111111111115,0.22222222222222227,-4.163336342344337e-17
127,96.55555555555556,2.641080960889936,99.1966365164455,93.91447459466562,0.0,0.0,0.0,0.0
128,97.44444444444444,2.687993422978432,100.13243786742288,94.756451021466,0.4444444444444444,0.4444444444444445,0.8888888888888888,-5.551115123125783e-17
129,98.33333333333333,2.7588242262078086,101.09215755954114,95.57450910712552,1.5555555555555556,1.2260042494841061,2.7815598050396617,0.32955130607144945
130,99.11111111111111,2.7459285236127546,101.85703963472388,96.36518258749835,1.2222222222222223,0.6620208493229436,1.884243071545166,0.5602013728992787
131,100.11111111111111,2.7459285236127546,102.85703963472388,97.36518258749835,0.7777777777777778,0.5719794522770555,1.3497572300548333,0.2057983255007223
132,101.11111111111111,2.7459285236127546,103.85703963472388,98.36518258749835,0.8888888888888888,0.4843221048378526,1.3732109937267414,0.40456678405103624
133,102.0,2.7182510717166815,104.71825107171668,99.28174892828332,0.0,0.0,0.0,0.0
134,102.77777777777777,2.742554454932774,105.52033223271054,100.035223322845,0.0,0.0,0.0,0.0
135,103.66666666666667,2.793842435706702,106.46050910237338,100.87282423095996,0.3333333333333333,0.23570226039551587,0.5690355937288492,0.09763107293781745
136,104.66666666666667,2.793842435706702,107.46050910237338,101.87282423095996,0.8888888888888888,0.888888888888889,1.7777777777777777,-1.1102230246251565e-16
137,105.55555555555556,2.77944394474422,108.33499950029977,102.77611161081134,0.1111111111111111,0.11111111111111112,0.2222222222222222,-1.3877787807814457e-17
138,106.55555555555556,2.77944394474422,109.33499950029977,103.77611161081134,0.1111111111111111,0.11111111111111115,0.22222222222222227,-4.163336342344337e-17
139,107.55555555555556,2.77944394474422,110.33499950029977,104.77611161081134,0.3333333333333333,0.23570226039551587,0.5690355937288492,0.09763107293781745
140,108.55555555555556,2.77944394474422,111.33499950029977,105.77611161081134,0.1111111111111111,0.11111111111111115,0.22222222222222227,-4.163336342344337e-17
141,109.44444444444444,2.8485430540653933,112.29298749850983,106.59590139037905,0.3333333333333333,0.23570226039551587,0.5690355937288492,0.09763107293781745
142,110.33333333333333,2.920235911322539,113.25356924465586,107.4130974220108,0.0,0.0,0.0,0.0
143,111.33333333333333,2.920235911322539,114.25356924465586,108.4130974220108,0.2222222222222222,0.22222222222222224,0.4444444444444444,-2.7755575615628914e-17
144,112.33333333333333,2.920235911322539,115.25356924465586,109.4130974220108,0.0,0.0,0.0,0.0
145,113.33333333333333,2.920235911322539,116.25356924465586,110.4130974220108,0.6666666666666666,0.37267799624996495,1.0393446629166316,0.2939886704167017
146,114.22222222222223,2.9710537682490976,117.19327599047132,111.25116845397314,0.1111111111111111,0.11111111111111115,0.22222222222222227,-4.163336342344337e-17
147,115.22222222222223,2.9710537682490976,118.19327599047132,112.25116845397314,0.1111111111111111,0.11111111111111112,0.2222222222222222,-1.3877787807814457e-17
148,116.11111111111111,2.983493684910567,119.09460479602168,113.12761742620054,1.0,0.5773502691896257,1.5773502691896257,0.42264973081037427
149,116.88888888888889,3.1066436177812924,119.99553250667017,113.7822452711076,0.2222222222222222,0.1469861839480328,0.369208406170255,0.0752360382741894
150,117.66666666666667,3.2317865716108862,120.89845323827755,114.43488009505579,0.1111111111111111,0.11111111111111112,0.2222222222222222,-1.3877787807814457e-17
151,118.66666666666667,3.2317865716108862,121.89845323827755,115.43488009505579,0.6666666666666666,0.47140452079103173,1.1380711874576983,0.1952621458756349
152,119.55555555555556,3.2193473765445373,122.77490293210009,116.33620817901102,2.0,1.755942292142123,3.755942292142123,0.24405770785787695
153,120.55555555555556,3.2193473765445373,123.77490293210009,117.33620817901102,0.1111111111111111,0.11111111111111115,0.22222222222222227,-4.163336342344337e-17
154,121.44444444444444,3.274951700708776,124.71939614515321,118.16949274373567,0.3333333333333333,0.33333333333333326,0.6666666666666665,5.551115123125783e-17
155,122.22222222222223,3.3240611781447984,125.54628340036703,118.89816104407743,0.5555555555555556,0.3767961101736261,0.9323516657291817,0.1787594453819295
156,123.11111111111111,3.3847880470506255,126.49589915816173,119.7263230640605,0.1111111111111111,0.11111111111111112,0.2222222222222222,-1.3877787807814457e-17
157,124.11111111111111,3.3847880470506255,127.49589915816173,120.7263230640605,0.0,0.0,0.0,0.0
158,125.11111111111111,3.3847880470506255,128.49589915816173,121.7263230640605,0.1111111111111111,0.1111111111111111,0.2222222222222222,0.0
159,126.11111111111111,3.3847880470506255,129.49589915816173,122.7263230640605,0.3333333333333333,0.23570226039551587,0.5690355937288492,0.09763107293781745
160,127.0,3.3788558221188825,130.37885582211888,123.62114417788112,0.3333333333333333,0.23570226039551587,0.5690355937288492,0.09763107293781745
161,128.0,3.3788558221188825,131.37885582211888,124.62114417788112,0.0,0.0,0.0,0.0
162,129.0,3.3788558221188825,132.37885582211888,125.62114417788112,0.0,0.0,0.0,0.0
163,130.0,3.3788558221188825,133.37885582211888,126.62114417788112,0.5555555555555556,0.2939723678960657,0.8495279234516213,0.2615831876594899
164,131.0,3.3788558221188825,134.37885582211888,127.62114417788112,0.3333333333333333,0.3333333333333333,0.6666666666666666,0.0
165,131.77777777777777,3.290465087769077,135.06824286554684,128.4873126900087,0.6666666666666666,0.5527707983925666,1.2194374650592332,0.11389586827410003
166,132.66666666666666,3.3541019662496847,136.02076863291634,129.31256470041697,0.5555555555555556,0.33793125168323446,0.89348680723879,0.21762430387232112
167,133.33333333333334,3.3374973990834644,136.67083073241682,129.99583593424987,0.2222222222222222,0.1469861839480328,0.369208406170255,0.0752360382741894
168,134.33333333333334,3.3374973990834644,137.67083073241682,130.99583593424987,0.3333333333333333,0.23570226039551587,0.5690355937288492,0.09763107293781745
169,135.22222222222223,3.406602159279087,138.62882438150132,131.81562006294314,0.0,0.0,0.0,0.0
170,136.22222222222223,3.406602159279087,139.62882438150132,132.81562006294314,0.5555555555555556,0.5555555555555557,1.1111111111111112,-1.1102230246251565e-16
171,137.22222222222223,3.406602159279087,140.62882438150132,133.81562006294314,0.5555555555555556,0.5555555555555557,1.1111111111111112,-1.1102230246251565e-16
172,138.22222222222223,3.406602159279087,141.62882438150132,134.81562006294314,0.0,0.0,0.0,0.0
173,138.88888888888889,3.335184671067474,142.22407355995637,135.5537042178214,0.0,0.0,0.0,0.0
174,139.77777777777777,3.3448873829978605,143.12266516077563,136.43289039477992,0.3333333333333333,0.33333333333333326,0.6666666666666665,5.551115123125783e-17
175,140.77777777777777,3.3448873829978605,144.12266516077563,137.43289039477992,0.1111111111111111,0.11111111111111115,0.22222222222222227,-4.163336342344337e-17
176,141.55555555555554,3.270708006563339,144.82626356211887,138.28484754899222,0.3333333333333333,0.23570226039551587,0.5690355937288492,0.09763107293781745
177,142.33333333333334,3.2015621187164243,145.53489545204977,139.13177121461692,0.4444444444444444,0.4444444444444446,0.8888888888888891,-1.6653345369377348e-16
178,143.33333333333334,3.2015621187164243,146.53489545204977,140.13177121461692,0.5555555555555556,0.4444444444444445,1.0,0.1111111111111111
179,144.33333333333334,3.2015621187164243,147.53489545204977,141.13177121461692,0.0,0.0,0.0,0.0
180,145.11111111111111,3.1377824992095413,148.24889361032066,141.97332861190156,0.5555555555555556,0.5555555555555557,1.1111111111111112,-1.1102230246251565e-16
181,146.11111111111111,3.1377824992095413,149.24889361032066,142.97332861190156,0.2222222222222222,0.2222222222222223,0.44444444444444453,-8.326672684688674e-17
182,146.88888888888889,3.0797025670078226,149.9685914558967,143.80918632188107,0.4444444444444444,0.17568209223157663,0.620126536676021,0.2687623522128678
183,147.88888888888889,3.0797025670078226,150.9685914558967,144.80918632188107,0.6666666666666666,0.47140452079103173,1.1380711874576983,0.1952621458756349
184,148.66666666666666,3.027650354097492,151.69431702076415,145.63901631256917,0.0,0.0,0.0,0.0
185,149.66666666666666,3.027650354097492,152.69431702076415,146.63901631256917,0.2222222222222222,0.1469861839480328,0.369208406170255,0.0752360382741894
186,150.66666666666666,3.027650354097492,153.69431702076415,147.63901631256917,0.2222222222222222,0.22222222222222224,0.4444444444444444,-2.7755575615628914e-17
187,151.44444444444446,2.981941533404365,154.4263859778488,148.4625029110401,0.4444444444444444,0.4444444444444446,0.8888888888888891,-1.6653345369377348e-16
188,152.44444444444446,2.981941533404365,155.4263859778488,149.4625029110401,0.3333333333333333,0.23570226039551587,0.5690355937288492,0.09763107293781745
189,153.22222222222223,2.942871697366451,156.16509391958868,150.27935052485577,0.3333333333333333,0.33333333333333326,0.6666666666666665,5.551115123125783e-17
190,154.11111111111111,3.006679806163291,157.11779091727442,151.1044313049478,0.0,0.0,0.0,0.0
191,155.11111111111111,3.006679806163291,158.11779091727442,152.1044313049478,0.0,0.0,0.0,0.0
192,156.11111111111111,3.006679806163291,159.11779091727442,153.1044313049478,0.0,0.0,0.0,0.0
193,156.77777777777777,3.0403662872249178,159.81814406500268,153.73741149055286,0.0,0.0,0.0,0.0
194,157.44444444444446,3.0827076442233516,160.5271520886678,154.3617368002211,0.0,0.0,0.0,0.0
195,158.44444444444446,3.0827076442233516,161.5271520886678,155.3617368002211,0.3333333333333333,0.16666666666666666,0.5,0.16666666666666666
196,159.33333333333334,3.1534813214040835,162.48681465473743,156.17985201192926,0.0,0.0,0.0,0.0
197,160.11111111111111,3.1333530338230164,163.24446414493414,156.9777580772881,0.0,0.0,0.0,0.0
198,160.88888888888889,3.1200269071331053,164.008915796022,157.76886198175578,0.3333333333333333,0.23570226039551587,0.5690355937288492,0.09763107293781745
199,161.88888888888889,3.1200269071331053,165.008915796022,158.76886198175578,0.1111111111111111,0.1111111111111111,0.2222222222222222,0.0


==> figs/suny_base.csv <==
episode,mean_done,stderr_done,upper_done,lower_done,mean_col,stderr_col,upper_col,lower_col
0,0.3333333333333333,0.16666666666666666,0.5,0.16666666666666666,6.555555555555555,2.3339946152888893,8.889550170844444,4.2215609402666665
1,0.8888888888888888,0.26057865332352387,1.1494675422124128,0.6283102355653649,6.111111111111111,1.9961382470246314,8.107249358135743,4.1149728640864796
2,1.1111111111111112,0.26057865332352387,1.371689764434635,0.8505324577875872,3.888888888888889,0.9196080754026026,4.808496964291491,2.9692808134862863
3,1.4444444444444444,0.2939723678960656,1.73841681234051,1.150472076548379,4.777777777777778,1.6311020284336886,6.408879806211466,3.146675749344089
4,1.7777777777777777,0.32394177193585005,2.1017195497136276,1.4538360058419277,3.4444444444444446,1.1317527104146314,4.576197154859076,2.312691734029813
5,2.0,0.40824829046386296,2.408248290463863,1.591751709536137,4.444444444444445,1.8790593916986404,6.323503836143085,2.565385052745804
6,2.6666666666666665,0.47140452079103173,3.1380711874576983,2.1952621458756347,4.555555555555555,1.8864363162610716,6.441991871816627,2.669119239294484
7,3.111111111111111,0.4230985058813282,3.5342096169924395,2.688012605229783,5.111111111111111,1.2741494379088572,6.385260549019968,3.8369616732022536
8,3.6666666666666665,0.4409585518440984,4.107625218510765,3.2257081148225684,4.111111111111111,1.4476460245328202,5.558757135643931,2.6634650865782907
9,3.7777777777777777,0.49378857873975496,4.271566356517533,3.2839891990380226,5.888888888888889,2.143753486841638,8.032642375730527,3.7451354020472514
10,4.222222222222222,0.6186404847588913,4.840862706981113,3.603581737463331,6.888888888888889,2.3596400646217,9.24852895351059,4.529248824267189
11,4.333333333333333,0.6236095644623236,4.956942897795656,3.7097237688710094,4.666666666666667,1.51840559652405,6.185072263190717,3.148261070142617
12,4.888888888888889,0.6961091158967595,5.584998004785649,4.19277977299213,8.222222222222221,3.294683334040608,11.516905556262829,4.927538888181614
13,5.222222222222222,0.6620208493229436,5.884243071545166,4.560201372899279,6.0,2.0207259421636903,8.02072594216369,3.9792740578363097
14,5.555555555555555,0.7286042804780001,6.284159836033555,4.826951275077556,4.444444444444445,1.5102530243409096,5.954697468785354,2.9341914201035353
15,6.333333333333333,0.6871842709362768,7.02051760426961,5.646149062397056,6.333333333333333,1.2909944487358056,7.624327782069138,5.042338884597528
16,6.666666666666667,0.7637626158259735,7.43042928249264,5.902904050840694,5.444444444444445,2.7593835418194765,8.20382798626392,2.685060902624968
17,6.888888888888889,0.8069910581296641,7.695879947018553,6.0818978307592255,8.222222222222221,2.3200681130912337,10.542290335313455,5.902154109130988
18,7.0,0.7817359599705717,7.781735959970572,6.218264040029428,4.666666666666667,1.452966314513558,6.119632981180225,3.2137003521531087
19,7.333333333333333,0.7993052538854534,8.132638587218786,6.5340280794478796,4.888888888888889,1.4185717038670784,6.307460592755968,3.470317185021811
20,7.777777777777778,0.7777777777777777,8.555555555555555,7.0,3.6666666666666665,1.343709624716425,5.010376291383092,2.322957041950241
21,8.0,0.7453559924999299,8.74535599249993,7.25464400750007,3.7777777777777777,0.9686442096757052,4.746421987453483,2.8091335681020726
22,8.11111111111111,0.7535922203472522,8.864703331458363,7.357518890763859,4.333333333333333,1.69148192751537,6.024815260848703,2.641851405817963
23,8.222222222222221,0.8127077132404329,9.034929935462655,7.409514508981789,5.0,1.414213562373095,6.414213562373095,3.585786437626905
24,8.666666666666666,0.8333333333333334,9.5,7.833333333333333,7.888888888888889,2.4520084989682123,10.340897387857101,5.4368803899206775
25,9.0,0.8819171036881969,9.881917103688197,8.118082896311803,5.444444444444445,1.3653561919382786,6.8098006363827235,4.079088252506166
26,9.666666666666666,0.8819171036881969,10.548583770354863,8.784749562978469,2.2222222222222223,0.8784104611578831,3.1006326833801054,1.3438117610643392
27,10.0,1.0137937550497031,11.013793755049702,8.986206244950298,2.2222222222222223,0.7412035591181296,2.963425781340352,1.4810186631040927
28,10.444444444444445,1.0686324478706302,11.513076892315075,9.375811996573814,8.444444444444445,2.677639461619087,11.122083906063532,5.766804982825358
29,10.555555555555555,1.0943175335329005,11.649873089088455,9.461238022022656,4.888888888888889,1.9751543149590196,6.864043203847909,2.9137345739298697
30,11.0,1.0274023338281626,12.027402333828162,9.972597666171838,4.444444444444445,2.167378800347907,6.611823244792351,2.2770656440965378
31,11.444444444444445,1.0423146132940955,12.48675905773854,10.402129831150349,3.6666666666666665,1.4337208778404378,5.100387544507104,2.2329457888262287
32,11.666666666666666,1.0671873729054748,12.73385403957214,10.599479293761192,5.222222222222222,1.5703660027891744,6.7925882250113965,3.651856219433048
33,12.333333333333334,1.130388330520878,13.463721663854212,11.202945002812456,1.7777777777777777,0.6186404847588913,2.396418262536669,1.1591372930188863
34,12.777777777777779,1.1152699944380406,13.89304777221582,11.662507783339738,2.888888888888889,1.1358360166811596,4.024724905570048,1.7530528722077292
35,13.11111111111111,1.2297746456210363,14.340885756732147,11.881336465490074,3.2222222222222223,1.24474202791156,4.466964250133782,1.9774801943106624
36,13.444444444444445,1.1679886689793688,14.612433113423814,12.276455775465076,5.888888888888889,1.8666997351568269,7.755588624045716,4.022189153732063
37,13.88888888888889,1.1837375418145843,15.072626430703474,12.705151347074304,5.111111111111111,1.327533682816502,6.438644793927613,3.783577428294609
38,14.11111111111111,1.1837375418145843,15.294848652925696,12.927373569296526,5.222222222222222,1.5163715626617977,6.73859378488402,3.705850659560425
39,14.222222222222221,1.222222222222222,15.444444444444443,13.0,4.333333333333333,0.6666666666666666,5.0,3.6666666666666665
40,14.777777777777779,1.2108052620946315,15.98858303987241,13.566972515683148,3.6666666666666665,1.950783318453271,5.617449985119937,1.7158833482133955
41,15.222222222222221,1.2993350626140554,16.521557284836277,13.922887159608166,4.888888888888889,0.8888888888888888,5.777777777777779,4.0
42,15.555555555555555,1.3551456575167187,16.910701213072272,14.200409898038837,1.6666666666666667,0.6009252125773316,2.2675918792439984,1.065741454089335
43,16.0,1.3017082793177757,17.301708279317776,14.698291720682224,4.888888888888889,1.0985399962936218,5.987428885182511,3.7903488925952677
44,16.22222222222222,1.222222222222222,17.444444444444443,15.0,5.222222222222222,1.9277057303219414,7.1499279525441635,3.294516491900281
45,16.555555555555557,1.3653561919382786,17.920911747493836,15.190199363617278,4.555555555555555,1.3955396318978301,5.951095187453386,3.160015923657725
46,17.11111111111111,1.3482956777235107,18.45940678883462,15.7628154333876,4.666666666666667,0.9428090415820635,5.6094757082487305,3.7238576250846034
47,17.555555555555557,1.3855515459266583,18.941107101482217,16.170004009628897,2.7777777777777777,1.7302679447108262,4.508045722488604,1.0475098330669514
48,17.666666666666668,1.4240006242195884,19.090667290886255,16.24266604244708,3.5555555555555554,1.2372809695177827,4.792836525073338,2.3182745860377727
49,18.11111111111111,1.5041095967423204,19.61522070785343,16.60700151436879,4.333333333333333,1.9364916731037087,6.269825006437042,2.396841660229624
50,18.22222222222222,1.5525765124980133,19.774798734720235,16.669645709724207,4.777777777777778,1.7141387356157234,6.491916513393501,3.0636390421620545
51,18.555555555555557,1.7005808738904407,20.256136429446,16.854974681665116,4.555555555555555,1.7803800398846736,6.335935595440229,2.775175515670882
52,19.11111111111111,1.7515425300482717,20.862653641159383,17.359568581062838,4.222222222222222,1.7462481828335237,5.968470405055746,2.4759740393886984
53,19.555555555555557,1.8567527741187113,21.412308329674268,17.698802781436846,3.7777777777777777,1.3721210039142744,5.149898781692052,2.4056567738635035
54,20.11111111111111,1.8592445034090568,21.970355614520166,18.251866607702055,4.111111111111111,2.1437534868416375,6.254864597952748,1.9673576242694732
55,20.555555555555557,1.8937845054510347,22.44934006100659,18.661771050104523,2.2222222222222223,0.8784104611578831,3.1006326833801054,1.3438117610643392
56,21.0,1.9075871903765995,22.9075871903766,19.0924128096234,3.0,1.118033988749895,4.118033988749895,1.881966011250105
57,21.0,1.9075871903765995,22.9075871903766,19.0924128096234,4.0,1.0,5.0,3.0
58,21.333333333333332,1.9790570145063195,23.312390347839653,19.35427631882701,5.666666666666667,1.615893285805443,7.28255995247211,4.050773380861224
59,21.333333333333332,1.9790570145063195,23.312390347839653,19.35427631882701,5.333333333333333,0.9860132971832694,6.319346630516602,4.347320036150064
60,21.555555555555557,2.0690249388373414,23.624580494392898,19.486530616718216,4.111111111111111,0.9345891022922624,5.045700213403373,3.176522008818848
61,21.77777777777778,2.145911990647552,23.92368976842533,19.631865787130227,4.555555555555555,1.8937845054510347,6.44934006100659,2.6617710501045204
62,22.11111111111111,2.188635067065801,24.29974617817691,19.92247604404531,5.222222222222222,1.934897196363111,7.157119418585333,3.2873250258591113
63,22.444444444444443,2.3280363155285513,24.772480759972993,20.116408128915893,4.333333333333333,1.715938356831167,6.0492716901645,2.6173949765021662
64,22.555555555555557,2.3811243324152045,24.93667988797076,20.174431223140353,4.555555555555555,1.4153043558729996,5.970859911428555,3.140251199682556
65,23.0,2.41522945769824,25.41522945769824,20.58477054230176,3.2222222222222223,0.9969088024959089,4.2191310247181315,2.2253134197263136
66,23.666666666666668,2.472066162365221,26.138732829031888,21.194600504301448,1.6666666666666667,0.49999999999999994,2.1666666666666665,1.1666666666666667
67,23.88888888888889,2.5627916877046215,26.45168057659351,21.326097201184268,5.0,1.3228756555322954,6.322875655532295,3.6771243444677046
68,24.333333333333332,2.6299556396765835,26.963288973009917,21.703377693656748,2.4444444444444446,0.7657804862272345,3.210224930671679,1.6786639582172103
69,24.88888888888889,2.6375727712153823,27.52646166010427,22.251316117673507,3.3333333333333335,0.9999999999999999,4.333333333333333,2.3333333333333335
70,25.555555555555557,2.593320003774179,28.148875559329735,22.96223555178138,3.7777777777777777,1.12765461834358,4.905432396121357,2.6501231594341976
71,26.22222222222222,2.665509007976701,28.887731230198924,23.55671321424552,3.5555555555555554,1.2921892610681118,4.847744816623667,2.2633662944874438
72,26.666666666666668,2.7131367660166177,29.379803432683286,23.95352990065005,3.7777777777777777,1.79333471017433,5.5711124879521075,1.9844430676034477
73,27.333333333333332,2.758824226207808,30.09215755954114,24.574509107125525,5.111111111111111,2.2012903062398834,7.312401417350994,2.9098208048712273
74,27.88888888888889,2.8452906727337504,30.73417956162264,25.04359821615514,5.444444444444445,2.1023208809360554,7.5467653253805,3.3421235635083892
75,28.333333333333332,2.91070819942883,31.24404153276216,25.422625133904504,1.5555555555555556,0.7657804862272345,2.32133604178279,0.7897750693283211
76,28.333333333333332,2.91070819942883,31.24404153276216,25.422625133904504,1.8888888888888888,1.0858233492051146,2.9747122380940034,0.8030655396837743
77,28.666666666666668,2.9107081994288304,31.577374866095496,25.75595846723784,3.111111111111111,1.5406027359846721,4.651713847095783,1.570508375126439
78,29.11111111111111,2.9080560729560894,32.0191671840672,26.20305503815502,4.444444444444445,1.6508508842337362,6.095295328678181,2.7935935602107085
79,29.555555555555557,2.91600521600238,32.47156077155794,26.63955033955318,4.111111111111111,2.446337650700444,6.557448761811555,1.6647734604106668
80,29.77777777777778,2.9475874210849575,32.72536519886273,26.83019035669282,4.333333333333333,1.9436506316151003,6.276983964948434,2.3896827017182325
81,30.444444444444443,3.0555555555555554,33.5,27.388888888888886,8.444444444444445,3.21070739484442,11.655151839288864,5.233737049600025
82,30.555555555555557,3.12743732111946,33.682992876675016,27.4281182344361,5.555555555555555,2.0146071516076383,7.570162707163194,3.540948403947917
83,31.11111111111111,3.070669690096773,34.181780801207886,28.040441421014336,3.888888888888889,1.5585289043450599,5.4474177932339485,2.330359984543829
84,31.555555555555557,3.2279642325186555,34.783519788074216,28.327591323036902,4.555555555555555,1.0289032876362298,5.584458843191785,3.5266522679193253
85,31.77777777777778,3.222222222222222,35.0,28.555555555555557,2.2222222222222223,0.7777777777777778,3.0,1.4444444444444446
86,32.22222222222222,3.235127413675704,35.45734963589793,28.987094808546516,2.111111111111111,0.8570693678078619,2.968180478918973,1.2540417433032491
87,32.77777777777778,3.252254678500311,36.03003245627809,29.525523099277468,3.5555555555555554,1.4444444444444444,5.0,2.1111111111111107
88,32.77777777777778,3.252254678500311,36.03003245627809,29.525523099277468,2.2222222222222223,0.6826780959691393,2.9049003181913617,1.539544126253083
89,33.22222222222222,3.2394177193585008,36.46163994158072,29.982804502863722,5.222222222222222,2.97572483129824,8.197947053520462,2.2464973909239823
90,33.666666666666664,3.227486121839514,36.894152788506176,30.43918054482715,3.0,0.8819171036881969,3.8819171036881968,2.1180828963118032
91,34.333333333333336,3.2574700476153438,37.59080338094868,31.075863285717993,1.5555555555555556,0.9145598685085737,2.4701154240641294,0.6409956870469818
92,34.77777777777778,3.2005979379631277,37.97837571574091,31.57717983981465,3.111111111111111,1.0599324460188286,4.17104355712994,2.0511786650922827
93,35.22222222222222,3.161301497879288,38.38352372010151,32.060920724342935,4.666666666666667,1.5545631755148024,6.22122984218147,3.1121034911518644
94,35.666666666666664,3.1666666666666665,38.83333333333333,32.5,2.2222222222222223,1.1758894715842627,3.3981116938064853,1.0463327506379596
95,36.111111111111114,3.115572198402212,39.22668330951333,32.9955389127089,4.666666666666667,1.4337208778404378,6.100387544507105,3.232945788826229
96,36.44444444444444,3.2020441002199025,39.646488544664344,33.24240034422454,2.111111111111111,0.734930919740164,2.846042030851275,1.3761801913709473
97,36.888888888888886,3.32266812317904,40.21155701206793,33.56622076570984,1.4444444444444444,0.7837075544258824,2.228151998870327,0.6607368900185621
98,37.55555555555556,3.379312516832344,40.9348680723879,34.176243038723214,3.0,0.8333333333333334,3.8333333333333335,2.1666666666666665
99,37.888888888888886,3.445788268324602,41.33467715721349,34.44310062056428,2.6666666666666665,1.5,4.166666666666666,1.1666666666666665
100,38.44444444444444,3.512323981794166,41.95676842623861,34.932120462650275,0.7777777777777778,0.43390275977259196,1.2116805375503699,0.34387501800518583
101,39.111111111111114,3.5879599761038943,42.69907108721501,35.52315113500722,2.6666666666666665,0.8660254037844387,3.5326920704511053,1.8006412628822277
102,39.666666666666664,3.6930866343600566,43.35975330102672,35.97358003230661,3.888888888888889,2.1949718072376014,6.08386069612649,1.6939170816512874
103,40.0,3.745367509040705,43.745367509040705,36.254632490959295,3.3333333333333335,1.3437096247164249,4.677042958049759,1.9896237086169086
104,40.44444444444444,3.8119370663129875,44.25638151075743,36.63250737813146,2.5555555555555554,1.4153043558729996,3.9708599114285548,1.1402511996825557
105,41.0,3.8188130791298662,44.81881307912987,37.18118692087013,3.0,1.51840559652405,4.51840559652405,1.48159440347595
106,41.44444444444444,3.786346491419719,45.230790935864164,37.65809795302472,2.6666666666666665,0.8975274678557508,3.5641941345224173,1.7691391988109157
107,41.77777777777778,3.846996583836459,45.624774361614236,37.93078119394132,3.0,0.9860132971832694,3.9860132971832694,2.0139867028167306
108,42.55555555555556,3.9409217446596005,46.496477300215155,38.61463381089596,2.4444444444444446,1.3240416986458872,3.768486143090332,1.1204027457985575
109,43.22222222222222,4.020011670027899,47.24223389225012,39.20221055219432,4.555555555555555,1.3135100463929879,5.869065601948543,3.2420455091625673
110,43.77777777777778,4.10885824157791,47.88663601935569,39.668919536199866,4.333333333333333,1.2133516482134197,5.546684981546752,3.1199816851199134
111,44.111111111111114,4.117862324490316,48.22897343560143,39.993248786620796,3.0,0.9279607271383369,3.9279607271383368,2.0720392728616632
112,44.55555555555556,4.126846762060698,48.68240231761625,40.42870879349486,3.4444444444444446,1.4635488747021659,4.907993319146611,1.9808955697422788
113,44.888888888888886,4.181455237263047,49.07034412615193,40.70743365162584,1.3333333333333333,0.5773502691896257,1.910683602522959,0.7559830641437075
114,45.333333333333336,4.272001872658765,49.6053352059921,41.06133146067457,3.888888888888889,1.4476460245328202,5.336534913421709,2.4412428643560684
115,45.888888888888886,4.289666020554658,50.17855490944354,41.59922286833423,2.6666666666666665,0.912870929175277,3.5795375958419435,1.7537957374913895
116,46.22222222222222,4.284266363288461,50.50648858551068,41.93795585893376,2.6666666666666665,1.2018504251546631,3.86851709182133,1.4648162415120034
117,46.666666666666664,4.336537277085896,51.00320394375256,42.33012938958077,2.888888888888889,0.7535922203472519,3.6424811092361407,2.135296668541637
118,47.111111111111114,4.315490330208545,51.42660144131966,42.79562078090257,3.2222222222222223,1.233533517287473,4.455755739509695,1.9886887049347493
119,47.666666666666664,4.358898943540674,52.02556561020734,43.30776772312599,2.888888888888889,1.5585289043450599,4.4474177932339485,1.330359984543829
120,48.22222222222222,4.43088208479787,52.653104307020094,43.79134013742435,3.2222222222222223,1.320540480444968,4.54276270266719,1.9016817417772542
121,48.888888888888886,4.532121297669572,53.421010186558455,44.35676759121932,2.3333333333333335,0.9999999999999999,3.3333333333333335,1.3333333333333335
122,49.22222222222222,4.594011130984005,53.81623335320623,44.628211091238214,1.7777777777777777,0.43390275977259196,2.21168053755037,1.3438750180051857
123,49.666666666666664,4.725815626252609,54.392482292919276,44.94085104041405,3.3333333333333335,1.6914819275153699,5.024815260848703,1.6418514058179636
124,50.333333333333336,4.824704942043376,55.15803827537671,45.50862839128996,1.5555555555555556,0.47466687473986285,2.0302224302954186,1.0808886808156928
125,50.77777777777778,4.954733364778511,55.73251114255629,45.823044412999266,3.5555555555555554,1.6508508842337362,5.2064064397892915,1.9047046713218192
126,51.333333333333336,4.958158260214506,56.29149159354784,46.37517507311883,3.0,1.4337208778404378,4.433720877840438,1.5662791221595622
127,51.77777777777778,5.0601322385492,56.83791001632698,46.71764553922858,3.6666666666666665,1.1785113019775793,4.845177968644245,2.4881553646890873
128,52.333333333333336,5.150512380120815,57.48384571345415,47.18282095321252,1.3333333333333333,0.6666666666666666,2.0,0.6666666666666666
129,53.111111111111114,5.247868467939161,58.35897957905028,47.86324264317195,2.111111111111111,1.072955995323776,3.1840671064348873,1.0381551157873352
130,53.666666666666664,5.2888772175408105,58.95554388420747,48.377789449125856,2.2222222222222223,1.0642913367037787,3.286513558926001,1.1579308855184436
131,54.22222222222222,5.314492182748397,59.53671440497062,48.907730039473826,0.8888888888888888,0.6758625033664688,1.5647513922553578,0.21302638552242004
132,54.888888888888886,5.378569730484027,60.26745861937291,49.51031915840486,1.4444444444444444,0.6478835438717001,2.0923279883161445,0.7965609005727443
133,55.666666666666664,5.385164807134504,61.051831473801165,50.28150185953216,2.4444444444444446,1.1679886689793686,3.6124331134238132,1.276455775465076
134,56.55555555555556,5.400902988058548,61.956458543614104,51.15465256749701,1.0,0.5773502691896257,1.5773502691896257,0.42264973081037427
135,57.111111111111114,5.473279649666805,62.58439076077792,51.63783146144431,2.3333333333333335,1.2801909579781012,3.6135242913114345,1.0531423753552323
136,57.77777777777778,5.547215962829607,63.32499374060738,52.230561814948175,1.3333333333333333,0.726483157256779,2.059816490590112,0.6068501760765542
137,58.44444444444444,5.605332558057529,64.04977700250197,52.83911188638692,0.8888888888888888,0.4547418206595806,1.3436307095484694,0.43414706822930826
138,59.22222222222222,5.629233660538374,64.85145588276059,53.592988561683846,1.2222222222222223,0.5957669608202004,1.8179891830424229,0.6264552614020219
139,59.77777777777778,5.710073403346488,65.48785118112427,54.06770437443129,1.2222222222222223,0.759710796176519,1.9819330183987414,0.4625114260457033
140,60.666666666666664,5.775907817054485,66.44257448372115,54.89075884961218,2.0,0.6871842709362768,2.6871842709362768,1.3128157290637232
141,61.333333333333336,5.8309518948453,67.16428522817864,55.50238143848804,1.5555555555555556,0.8012336167697754,2.356789172325331,0.7543219387857801
142,62.111111111111114,5.88652992584776,67.99764103695887,56.224581185263354,1.8888888888888888,0.8069910581296639,2.6958799470185526,1.081897830759225
143,62.55555555555556,5.897530347317499,68.45308590287306,56.65802520823806,3.4444444444444446,1.5908690070307057,5.03531345147515,1.853575437413739
144,63.111111111111114,5.893603982389262,69.00471509350038,57.21750712872185,0.4444444444444444,0.2421610524189263,0.6866054968633707,0.20228339202551812
145,63.888888888888886,5.924160616690408,69.8130495055793,57.96472827219848,0.7777777777777778,0.5211573066470477,1.2989350844248255,0.25662047113073005
146,64.44444444444444,5.916340627427826,70.36078507187227,58.528103817016614,1.6666666666666667,0.6009252125773316,2.2675918792439984,1.065741454089335
147,64.88888888888889,5.973191135873606,70.86208002476249,58.91569775301528,4.333333333333333,2.6822461565718467,7.01557948990518,1.6510871767614863
148,65.44444444444444,6.07616269420263,71.52060713864708,59.36828175024181,3.7777777777777777,2.0734952896135024,5.85127306739128,1.7042824881642753
149,66.11111111111111,6.187901377429195,72.29901248854031,59.92320973368192,1.2222222222222223,0.6406979219261554,1.8629201441483776,0.5815243002960669
150,66.55555555555556,6.300597659285786,72.85615321484134,60.25495789626977,1.2222222222222223,0.982878111830785,2.2051003340530073,0.23934411039143733
151,67.44444444444444,6.331383715514835,73.77582815995927,61.11306072892961,1.0,0.28867513459481287,1.2886751345948129,0.7113248654051871
152,68.0,6.437735971942655,74.43773597194266,61.56226402805734,1.7777777777777777,0.5957669608202004,2.373544738597978,1.1820108169575771
153,68.77777777777777,6.415644459223134,75.1934222370009,62.36213331855464,1.5555555555555556,0.8183844368142353,2.373939992369791,0.7371711187413202
154,69.44444444444444,6.442288911540143,75.88673335598459,63.0021555329043,1.5555555555555556,1.0289032876362298,2.5844588431917854,0.5266522679193257
155,70.0,6.551081335677849,76.55108133567785,63.44891866432215,3.2222222222222223,1.1640181577642756,4.386240379986498,2.0582040644579465
156,70.88888888888889,6.581633629621745,77.47052251851063,64.30725525926714,0.4444444444444444,0.3379312516832344,0.7823756961276789,0.10651319276121002
157,71.44444444444444,6.643942753263455,78.0883871977079,64.80050169118098,2.4444444444444446,1.4917468424552833,3.936191286899728,0.9526976019891613
158,72.33333333333333,6.714412359494562,79.04774569282789,65.61892097383877,1.0,0.37267799624996495,1.372677996249965,0.6273220037500351
159,72.88888888888889,6.795514134020988,79.68440302290988,66.0933747548679,4.222222222222222,2.086848885665883,6.309071107888105,2.135373336556339
160,73.55555555555556,6.88216517753419,80.43772073308975,66.67339037802137,2.2222222222222223,1.051160440468028,3.27338266269025,1.1710617817541944
161,74.33333333333333,6.954215348341688,81.28754868167502,67.37911798499164,2.6666666666666665,1.2583057392117916,3.9249724058784583,1.408360927454875
162,75.22222222222223,7.027283689263065,82.2495059114853,68.19493853295916,1.0,0.47140452079103173,1.4714045207910318,0.5285954792089682
163,76.11111111111111,7.028601181451488,83.1397122925626,69.08250992965962,3.2222222222222223,1.4021588293471072,4.62438105156933,1.820063392875115
164,76.66666666666667,7.158910531638177,83.82557719830484,69.5077561350285,1.3333333333333333,0.47140452079103173,1.804737854124365,0.8619288125423015
165,77.33333333333333,7.25143663926903,84.58476997260236,70.0818966940643,2.5555555555555554,1.0015420209622192,3.5570975765177746,1.5540135345933361
166,77.77777777777777,7.385755392378587,85.16353317015636,70.39202238539919,2.0,1.1785113019775793,3.1785113019775793,0.8214886980224207
167,78.33333333333333,7.50925355071254,85.84258688404587,70.82407978262079,3.111111111111111,1.3064417795894274,4.417552890700539,1.8046693315216837
168,78.77777777777777,7.510691967266431,86.2884697450442,71.26708581051135,2.6666666666666665,1.5,4.166666666666666,1.1666666666666665
169,79.44444444444444,7.6250885443148775,87.06953298875932,71.81935590012957,3.2222222222222223,2.046526717377096,5.268748939599318,1.1756955048451263
170,80.22222222222223,7.660827083607766,87.88304930583,72.56139513861446,1.6666666666666667,0.7637626158259735,2.43042928249264,0.9029040508406933
171,81.0,7.706418681131261,88.70641868113125,73.29358131886875,2.888888888888889,1.4667087536048982,4.3555976424937874,1.4221801352839907
172,81.77777777777777,7.727616021951146,89.50539379972892,74.05016175582662,1.8888888888888888,0.5121969142940493,2.401085803182938,1.3766919745948396
173,82.66666666666667,7.735200923914863,90.40186759058153,74.93146574275181,3.2222222222222223,1.277777777777778,4.5,1.9444444444444444
174,83.22222222222223,7.788484693902947,91.01070691612517,75.43373752831928,2.2222222222222223,0.829621362392671,3.0518435846148932,1.3926008598295514
175,83.88888888888889,7.899445206335773,91.78833409522466,75.98944368255312,3.888888888888889,2.341915434261999,6.230804323150888,1.5469734546268898
176,84.55555555555556,7.956672795541402,92.51222835109697,76.59888276001415,1.8888888888888888,1.0198644305936566,2.9087533194825452,0.8690244582952322
177,85.11111111111111,8.08366742341282,93.19477853452393,77.0274436876983,4.222222222222222,2.50985711068367,6.732079332905892,1.7123651115385523
178,85.66666666666667,8.10178306849109,93.76844973515776,77.56488359817558,4.444444444444445,2.1545243810739243,6.598968825518369,2.2899200633705203
179,86.22222222222223,8.159482857009209,94.38170507923144,78.06273936521302,1.7777777777777777,1.051160440468028,2.8289382182458054,0.7266173373097498
180,87.0,8.210765291169068,95.21076529116907,78.78923470883093,3.0,2.5110865288865605,5.51108652888656,0.4889134711134395
181,87.77777777777777,8.186672397150849,95.96445017492861,79.59110538062693,3.6666666666666665,2.3392781412697,6.005944807936366,1.3273885253969664
182,88.33333333333333,8.224286527650218,96.55761986098355,80.1090468056831,5.222222222222222,2.531895303356854,7.754117525579076,2.6903269188653685
183,88.77777777777777,8.334629528822264,97.11240730660003,80.44314824895551,3.0,1.130388330520878,4.130388330520878,1.869611669479122
184,89.66666666666667,8.34665601703261,98.01332268369929,81.32001064963406,1.0,0.5270462766947299,1.52704627669473,0.4729537233052701
185,90.33333333333333,8.323327326122515,98.65666065945584,82.01000600721082,4.111111111111111,2.4062675364119683,6.5173786475230795,1.7048435746991424
186,90.88888888888889,8.456497246437934,99.34538613532682,82.43239164245095,3.4444444444444446,1.5733113620562553,5.0177558065007,1.8711330823881893
187,91.55555555555556,8.462517210077873,100.01807276563343,83.09303834547768,3.0,1.0137937550497031,4.013793755049703,1.9862062449502969
188,92.22222222222223,8.499636884037686,100.72185910625991,83.72258533818454,4.333333333333333,2.1213203435596424,6.454653676892976,2.2120129897736907
189,93.0,8.579691784155834,101.57969178415584,84.42030821584416,2.111111111111111,0.8069910581296641,2.9181021692407754,1.304120052981447
190,93.77777777777777,8.66150130971944,102.43927908749721,85.11627646805833,1.5555555555555556,0.6894263136661588,2.2449818692217143,0.8661292418893968
191,94.44444444444444,8.708410862671007,103.15285530711544,85.73603358177344,3.7777777777777777,1.222222222222222,5.0,2.5555555555555554
192,95.11111111111111,8.748721246947472,103.85983235805858,86.36238986416365,1.8888888888888888,0.6961091158967593,2.584998004785648,1.1927797729921297
193,95.88888888888889,8.849740178929995,104.73862906781888,87.0391487099589,4.888888888888889,1.9396766944551214,6.828565583344011,2.949212194433768
194,96.66666666666667,8.900686615212459,105.56735328187914,87.7659800514542,2.6666666666666665,1.2360330811826106,3.902699747849277,1.430633585484056
195,97.11111111111111,8.994511357928301,106.10562246903942,88.11659975318281,0.8888888888888888,0.30932024237944566,1.1982091312683345,0.5795686465094432
196,97.77777777777777,9.021236946748639,106.79901472452642,88.75654083102913,3.111111111111111,0.8731240914167618,3.984235202527873,2.237987019694349
197,98.33333333333333,9.15757124521077,107.4909045785441,89.17576208812255,3.7777777777777777,1.1992796191623836,4.977057396940161,2.5784981586153943
198,99.22222222222223,9.117714409290452,108.33993663151269,90.10450781293177,1.6666666666666667,0.47140452079103173,2.1380711874576983,1.195262145875635
199,99.77777777777777,9.250792425183215,109.02857020296099,90.52698535259455,2.2222222222222223,0.5719794522770555,2.794201674499278,1.6502427699451667


==> figs/suny_base_1.csv <==
episode,total_done,total_col,step,steps
0.0,0.0,5.0,300.0,1
1.0,0.0,2.3333333333333335,300.0,2
2.0,0.3333333333333333,4.0,272.6666666666667,3
3.0,0.4444444444444444,3.7777777777777777,292.1111111111111,4
4.0,0.6666666666666666,2.7777777777777777,266.0,5
5.0,0.6666666666666666,2.888888888888889,300.0,6
6.0,0.7777777777777778,8.88888888888889,288.55555555555554,7
7.0,0.7777777777777778,3.111111111111111,300.0,8
8.0,1.0,1.8888888888888888,268.6666666666667,9
9.0,1.0,2.2222222222222223,300.0,10
10.0,1.2222222222222223,3.5555555555555554,263.3333333333333,11
11.0,1.3333333333333333,3.0,291.44444444444446,12
12.0,1.4444444444444444,5.0,291.55555555555554,13
13.0,1.4444444444444444,2.5555555555555554,300.0,14
14.0,1.5555555555555556,5.333333333333333,287.22222222222223,15
15.0,1.5555555555555556,3.111111111111111,300.0,16
16.0,1.5555555555555556,2.6666666666666665,300.0,17
17.0,1.8888888888888888,2.4444444444444446,280.0,18
18.0,2.111111111111111,3.111111111111111,267.0,19
19.0,2.2222222222222223,4.222222222222222,277.1111111111111,20
20.0,2.3333333333333335,3.3333333333333335,287.22222222222223,21
21.0,2.4444444444444446,1.8888888888888888,283.8888888888889,22
22.0,2.6666666666666665,3.3333333333333335,279.44444444444446,23
23.0,2.888888888888889,3.5555555555555554,276.22222222222223,24
24.0,2.888888888888889,3.888888888888889,300.0,25
25.0,3.111111111111111,4.111111111111111,289.6666666666667,26
26.0,3.3333333333333335,3.0,266.1111111111111,27
27.0,3.5555555555555554,2.2222222222222223,281.0,28
28.0,3.888888888888889,2.0,272.22222222222223,29
29.0,4.222222222222222,1.7777777777777777,262.6666666666667,30
30.0,4.222222222222222,2.7777777777777777,300.0,31
31.0,4.222222222222222,3.2222222222222223,300.0,32
32.0,4.333333333333333,2.5555555555555554,284.44444444444446,33
33.0,4.333333333333333,4.111111111111111,300.0,34
34.0,4.444444444444445,4.333333333333333,289.3333333333333,35
35.0,4.444444444444445,3.6666666666666665,300.0,36
36.0,4.777777777777778,2.2222222222222223,265.3333333333333,37
37.0,5.111111111111111,1.3333333333333333,255.88888888888889,38
38.0,5.111111111111111,3.4444444444444446,300.0,39
39.0,5.222222222222222,4.333333333333333,290.0,40
40.0,5.555555555555555,4.333333333333333,276.1111111111111,41
41.0,5.777777777777778,3.888888888888889,270.0,42
42.0,5.777777777777778,2.111111111111111,300.0,43
43.0,6.111111111111111,4.0,289.6666666666667,44
44.0,6.222222222222222,5.666666666666667,297.0,45
45.0,6.666666666666667,1.5555555555555556,255.66666666666666,46
46.0,6.777777777777778,1.5555555555555556,281.22222222222223,47
47.0,7.222222222222222,2.4444444444444446,273.0,48
48.0,7.222222222222222,5.333333333333333,300.0,49
49.0,7.333333333333333,4.111111111111111,289.3333333333333,50
50.0,7.777777777777778,3.7777777777777777,234.22222222222223,51
51.0,8.0,5.0,279.22222222222223,52
52.0,8.11111111111111,1.0,281.44444444444446,53
53.0,8.222222222222221,2.111111111111111,288.77777777777777,54
54.0,8.444444444444445,3.888888888888889,266.6666666666667,55
55.0,8.555555555555555,0.7777777777777778,291.1111111111111,56
56.0,8.88888888888889,2.2222222222222223,276.6666666666667,57
57.0,9.0,3.888888888888889,279.55555555555554,58
58.0,9.11111111111111,3.4444444444444446,279.44444444444446,59
59.0,9.333333333333334,2.6666666666666665,273.6666666666667,60
60.0,9.555555555555555,2.2222222222222223,272.22222222222223,61
61.0,9.88888888888889,2.2222222222222223,274.1111111111111,62
62.0,10.222222222222221,3.7777777777777777,263.22222222222223,63
63.0,10.444444444444445,2.111111111111111,277.6666666666667,64
64.0,10.555555555555555,3.111111111111111,292.44444444444446,65
65.0,10.666666666666666,4.777777777777778,299.55555555555554,66
66.0,10.666666666666666,4.333333333333333,300.0,67
67.0,10.666666666666666,4.444444444444445,300.0,68
68.0,10.777777777777779,3.6666666666666665,292.77777777777777,69
69.0,11.0,4.111111111111111,279.3333333333333,70
70.0,11.0,3.0,300.0,71
71.0,11.11111111111111,2.5555555555555554,285.22222222222223,72
72.0,11.555555555555555,7.666666666666667,260.3333333333333,73
73.0,11.88888888888889,1.7777777777777777,258.1111111111111,74
74.0,11.88888888888889,6.0,300.0,75
75.0,12.222222222222221,3.5555555555555554,260.55555555555554,76
76.0,12.222222222222221,4.222222222222222,300.0,77
77.0,12.444444444444445,2.6666666666666665,282.3333333333333,78
78.0,12.555555555555555,2.7777777777777777,283.44444444444446,79
79.0,12.777777777777779,4.777777777777778,272.44444444444446,80
80.0,13.11111111111111,2.7777777777777777,258.0,81
81.0,13.333333333333334,3.888888888888889,279.1111111111111,82
82.0,13.444444444444445,5.333333333333333,296.6666666666667,83
83.0,13.777777777777779,2.3333333333333335,256.44444444444446,84
84.0,13.88888888888889,3.111111111111111,297.0,85
85.0,14.0,2.2222222222222223,288.0,86
86.0,14.222222222222221,4.555555555555555,280.1111111111111,87
87.0,14.444444444444445,3.2222222222222223,253.44444444444446,88
88.0,14.555555555555555,4.333333333333333,296.1111111111111,89
89.0,14.666666666666666,2.2222222222222223,299.0,90
90.0,15.11111111111111,3.2222222222222223,250.77777777777777,91
91.0,15.333333333333334,2.4444444444444446,283.1111111111111,92
92.0,15.555555555555555,2.111111111111111,275.55555555555554,93
93.0,15.555555555555555,3.111111111111111,300.0,94
94.0,15.777777777777779,3.4444444444444446,280.44444444444446,95
95.0,16.11111111111111,2.7777777777777777,290.8888888888889,96
96.0,16.11111111111111,2.5555555555555554,300.0,97
97.0,16.444444444444443,3.7777777777777777,253.55555555555554,98
98.0,16.666666666666668,4.0,287.8888888888889,99
99.0,16.77777777777778,4.666666666666667,296.55555555555554,100
100.0,17.11111111111111,3.5555555555555554,274.6666666666667,101
101.0,17.22222222222222,5.444444444444445,277.22222222222223,102
102.0,17.666666666666668,2.0,251.33333333333334,103
103.0,17.666666666666668,3.5555555555555554,300.0,104
104.0,17.88888888888889,2.7777777777777777,281.55555555555554,105
105.0,18.0,4.222222222222222,291.6666666666667,106
106.0,18.11111111111111,1.1111111111111112,294.22222222222223,107
107.0,18.22222222222222,3.7777777777777777,293.6666666666667,108
108.0,18.22222222222222,4.666666666666667,300.0,109
109.0,18.555555555555557,3.2222222222222223,258.44444444444446,110
110.0,18.77777777777778,2.888888888888889,288.55555555555554,111
111.0,19.0,1.5555555555555556,278.55555555555554,112
112.0,19.11111111111111,3.4444444444444446,294.22222222222223,113
113.0,19.22222222222222,3.888888888888889,292.55555555555554,114
114.0,19.444444444444443,2.5555555555555554,290.44444444444446,115
115.0,19.444444444444443,3.0,300.0,116
116.0,19.555555555555557,5.0,275.1111111111111,117
117.0,19.77777777777778,3.6666666666666665,276.1111111111111,118
118.0,19.88888888888889,5.888888888888889,295.3333333333333,119
119.0,20.0,3.6666666666666665,296.0,120
120.0,20.22222222222222,4.222222222222222,277.44444444444446,121
121.0,20.22222222222222,6.333333333333333,300.0,122
122.0,20.444444444444443,3.888888888888889,273.44444444444446,123
123.0,20.666666666666668,5.444444444444445,263.6666666666667,124
124.0,21.22222222222222,4.777777777777778,254.33333333333334,125
125.0,21.555555555555557,3.888888888888889,289.0,126
126.0,21.555555555555557,3.111111111111111,300.0,127
127.0,21.77777777777778,3.2222222222222223,289.77777777777777,128
128.0,22.0,2.5555555555555554,282.0,129
129.0,22.22222222222222,5.0,283.8888888888889,130
130.0,22.22222222222222,3.4444444444444446,300.0,131
131.0,22.333333333333332,4.0,286.6666666666667,132
132.0,22.77777777777778,3.5555555555555554,250.44444444444446,133
133.0,22.88888888888889,5.888888888888889,280.22222222222223,134
134.0,23.0,7.888888888888889,294.1111111111111,135
135.0,23.333333333333332,4.0,255.77777777777777,136
136.0,23.444444444444443,2.3333333333333335,284.44444444444446,137
137.0,23.444444444444443,3.6666666666666665,300.0,138
138.0,23.444444444444443,2.4444444444444446,300.0,139
139.0,23.444444444444443,2.5555555555555554,300.0,140
140.0,23.555555555555557,5.777777777777778,287.6666666666667,141
141.0,23.88888888888889,2.7777777777777777,247.33333333333334,142
142.0,23.88888888888889,1.6666666666666667,300.0,143
143.0,24.0,4.0,281.1111111111111,144
144.0,24.0,4.777777777777778,300.0,145
145.0,24.11111111111111,4.0,290.3333333333333,146
146.0,24.555555555555557,3.888888888888889,256.1111111111111,147
147.0,24.555555555555557,1.8888888888888888,300.0,148
148.0,24.77777777777778,5.111111111111111,264.22222222222223,149
149.0,24.88888888888889,2.7777777777777777,292.22222222222223,150
150.0,24.88888888888889,5.333333333333333,300.0,151
151.0,24.88888888888889,3.111111111111111,300.0,152
152.0,25.0,5.333333333333333,281.1111111111111,153
153.0,25.11111111111111,3.888888888888889,284.44444444444446,154
154.0,25.333333333333332,1.8888888888888888,271.0,155
155.0,25.666666666666668,4.111111111111111,267.22222222222223,156
156.0,25.77777777777778,4.0,287.22222222222223,157
157.0,26.11111111111111,1.0,256.44444444444446,158
158.0,26.22222222222222,1.5555555555555556,280.22222222222223,159
159.0,26.22222222222222,2.111111111111111,300.0,160
160.0,26.444444444444443,2.0,279.22222222222223,161
161.0,26.555555555555557,2.111111111111111,283.1111111111111,162
162.0,26.555555555555557,4.777777777777778,300.0,163
163.0,26.555555555555557,4.555555555555555,300.0,164
164.0,26.77777777777778,4.555555555555555,266.6666666666667,165
165.0,27.11111111111111,3.4444444444444446,280.22222222222223,166
166.0,27.333333333333332,1.4444444444444444,273.0,167
167.0,27.555555555555557,2.6666666666666665,282.55555555555554,168
168.0,27.666666666666668,2.6666666666666665,293.6666666666667,169
169.0,27.88888888888889,4.444444444444445,281.55555555555554,170
170.0,28.0,4.111111111111111,290.22222222222223,171
171.0,28.333333333333332,5.888888888888889,282.22222222222223,172
172.0,28.444444444444443,5.111111111111111,299.55555555555554,173
173.0,28.666666666666668,4.111111111111111,285.77777777777777,174
174.0,28.77777777777778,5.0,287.44444444444446,175
175.0,28.88888888888889,1.5555555555555556,276.55555555555554,176
176.0,29.0,3.7777777777777777,296.0,177
177.0,29.0,4.222222222222222,300.0,178
178.0,29.0,3.5555555555555554,300.0,179
179.0,29.22222222222222,1.7777777777777777,279.1111111111111,180
180.0,29.22222222222222,3.4444444444444446,300.0,181
181.0,29.22222222222222,5.777777777777778,300.0,182
182.0,29.333333333333332,4.444444444444445,299.22222222222223,183
183.0,29.555555555555557,2.888888888888889,279.1111111111111,184
184.0,29.77777777777778,2.7777777777777777,273.77777777777777,185
185.0,29.77777777777778,5.888888888888889,300.0,186
186.0,29.77777777777778,3.111111111111111,300.0,187
187.0,29.88888888888889,3.111111111111111,298.22222222222223,188
188.0,30.11111111111111,3.2222222222222223,277.22222222222223,189
189.0,30.333333333333332,2.888888888888889,267.1111111111111,190
190.0,30.444444444444443,5.444444444444445,299.6666666666667,191
191.0,30.555555555555557,3.2222222222222223,290.8888888888889,192
192.0,30.555555555555557,4.111111111111111,300.0,193
193.0,30.555555555555557,3.3333333333333335,300.0,194
194.0,30.666666666666668,4.777777777777778,281.6666666666667,195
195.0,30.666666666666668,3.0,300.0,196
196.0,30.77777777777778,5.0,295.1111111111111,197
197.0,31.11111111111111,2.3333333333333335,261.8888888888889,198
198.0,31.333333333333332,3.7777777777777777,280.55555555555554,199
199.0,31.444444444444443,4.777777777777778,281.55555555555554,200


==> figs/suny_base_2.csv <==
episode,total_done,total_col,step,steps
0.0,0.0,2.9,300.0,1
1.0,0.1,3.7,285.2,2
2.0,0.3,5.3,284.8,3
3.0,0.6,4.3,273.5,4
4.0,0.6,2.7,300.0,5
5.0,0.8,3.3,275.6,6
6.0,1.0,4.0,272.2,7
7.0,1.1,4.9,289.9,8
8.0,1.2,4.4,288.9,9
9.0,1.5,3.2,274.8,10
10.0,1.7,3.0,277.1,11
11.0,1.8,1.6,274.7,12
12.0,2.0,2.1,280.1,13
13.0,2.3,3.2,269.9,14
14.0,2.4,3.7,297.9,15
15.0,2.5,2.9,287.6,16
16.0,2.7,4.1,288.4,17
17.0,2.7,2.2,300.0,18
18.0,2.8,1.5,287.1,19
19.0,2.9,2.0,287.9,20
20.0,3.1,3.8,291.5,21
21.0,3.5,3.4,247.3,22
22.0,3.7,4.0,284.2,23
23.0,3.9,3.3,278.4,24
24.0,4.1,4.2,272.4,25
25.0,4.4,2.5,281.9,26
26.0,4.6,3.1,273.9,27
27.0,4.6,3.2,300.0,28
28.0,4.9,1.7,245.6,29
29.0,4.9,4.1,300.0,30
30.0,5.1,4.1,283.2,31
31.0,5.6,2.2,256.5,32
32.0,5.8,2.8,278.3,33
33.0,5.9,2.9,290.8,34
34.0,5.9,4.3,300.0,35
35.0,5.9,2.5,300.0,36
36.0,6.2,4.0,254.2,37
37.0,6.4,2.5,285.2,38
38.0,6.6,2.9,266.6,39
39.0,6.7,2.8,286.1,40
40.0,6.7,3.0,300.0,41
41.0,6.8,1.7,289.3,42
42.0,7.0,2.4,278.1,43
43.0,7.0,5.0,300.0,44
44.0,7.1,4.7,287.8,45
45.0,7.2,3.8,291.7,46
46.0,7.5,3.3,275.8,47
47.0,7.5,2.6,300.0,48
48.0,7.5,3.5,300.0,49
49.0,7.9,4.3,275.0,50
50.0,8.1,4.0,277.0,51
51.0,8.2,5.2,279.4,52
52.0,8.6,1.4,267.7,53
53.0,8.7,2.8,294.9,54
54.0,9.0,5.4,266.0,55
55.0,9.4,3.7,261.4,56
56.0,9.7,3.1,258.6,57
57.0,10.0,2.7,271.4,58
58.0,10.3,2.4,266.6,59
59.0,10.7,1.4,246.6,60
60.0,10.7,3.2,300.0,61
61.0,10.9,3.8,285.9,62
62.0,10.9,5.0,300.0,63
63.0,11.0,1.7,280.1,64
64.0,11.1,2.8,286.7,65
65.0,11.2,5.2,281.5,66
66.0,11.5,2.8,250.8,67
67.0,11.6,4.3,291.3,68
68.0,11.8,2.5,275.8,69
69.0,11.9,5.3,290.6,70
70.0,11.9,2.5,300.0,71
71.0,11.9,2.8,300.0,72
72.0,12.0,5.6,290.3,73
73.0,12.0,5.5,300.0,74
74.0,12.3,3.3,267.6,75
75.0,12.6,2.2,255.0,76
76.0,12.8,4.5,271.2,77
77.0,12.9,1.8,299.7,78
78.0,13.0,2.9,281.8,79
79.0,13.3,3.7,270.6,80
80.0,13.3,5.4,300.0,81
81.0,13.3,4.2,300.0,82
82.0,13.6,3.3,279.1,83
83.0,13.6,4.8,300.0,84
84.0,13.9,2.8,271.1,85
85.0,14.1,2.4,276.2,86
86.0,14.2,3.8,299.0,87
87.0,14.5,4.6,252.7,88
88.0,14.6,5.1,293.9,89
89.0,14.7,5.1,293.3,90
90.0,14.8,1.7,276.9,91
91.0,15.3,3.0,225.4,92
92.0,15.6,4.7,294.0,93
93.0,15.8,2.6,273.1,94
94.0,16.0,4.6,283.2,95
95.0,16.3,4.0,278.7,96
96.0,16.4,3.9,279.3,97
97.0,16.5,1.1,295.8,98
98.0,16.9,3.1,262.6,99
99.0,17.0,3.0,299.0,100
100.0,17.1,4.9,278.5,101
101.0,17.4,3.1,270.7,102
102.0,17.7,1.8,264.0,103
103.0,17.9,1.9,287.1,104
104.0,18.2,4.0,243.3,105
105.0,18.3,4.8,295.8,106
106.0,18.7,1.7,270.8,107
107.0,19.0,0.3,287.4,108
108.0,19.2,3.3,281.3,109
109.0,19.4,4.4,287.2,110
110.0,19.5,6.2,298.6,111
111.0,19.6,3.7,294.6,112
112.0,19.7,2.5,277.4,113
113.0,19.8,5.1,280.8,114
114.0,19.8,2.2,300.0,115
115.0,19.9,3.8,278.1,116
116.0,20.0,3.2,293.6,117
117.0,20.3,3.4,262.2,118
118.0,20.5,1.8,269.3,119
119.0,20.8,1.9,272.9,120
120.0,20.9,3.6,300.0,121
121.0,20.9,2.2,300.0,122
122.0,21.0,2.5,297.7,123
123.0,21.1,5.3,294.4,124
124.0,21.3,4.3,280.8,125
125.0,21.5,5.0,290.0,126
126.0,21.5,2.0,300.0,127
127.0,21.8,2.7,268.3,128
128.0,21.9,1.0,298.2,129
129.0,22.1,3.6,287.5,130
130.0,22.3,5.4,281.0,131
131.0,22.6,2.9,261.7,132
132.0,22.8,3.9,272.5,133
133.0,22.8,5.3,300.0,134
134.0,23.0,2.3,284.4,135
135.0,23.1,3.0,283.6,136
136.0,23.1,1.4,300.0,137
137.0,23.2,6.2,286.8,138
138.0,23.3,4.0,292.1,139
139.0,23.4,2.8,285.9,140
140.0,23.6,3.6,276.9,141
141.0,23.7,1.8,299.7,142
142.0,24.0,2.5,281.6,143
143.0,24.2,1.0,290.4,144
144.0,24.5,3.8,265.7,145
145.0,24.6,3.4,299.1,146
146.0,24.7,1.4,294.8,147
147.0,25.0,3.0,266.0,148
148.0,25.0,4.6,300.0,149
149.0,25.3,4.3,265.4,150
150.0,25.4,3.9,287.9,151
151.0,25.6,2.4,287.6,152
152.0,25.7,3.0,276.3,153
153.0,25.8,2.6,282.6,154
154.0,26.1,3.0,282.2,155
155.0,26.2,3.7,285.2,156
156.0,26.3,3.1,298.2,157
157.0,26.4,2.9,299.2,158
158.0,26.9,3.4,263.9,159
159.0,27.0,2.7,295.9,160
160.0,27.2,4.2,275.8,161
161.0,27.4,3.2,266.6,162
162.0,27.5,1.7,278.0,163
163.0,27.7,4.0,290.8,164
164.0,27.9,3.5,284.7,165
165.0,28.1,3.9,273.9,166
166.0,28.1,2.3,300.0,167
167.0,28.4,4.2,270.7,168
168.0,28.4,2.4,300.0,169
169.0,28.5,4.0,280.3,170
170.0,28.6,6.7,285.6,171
171.0,28.6,3.7,300.0,172
172.0,28.9,2.2,261.0,173
173.0,29.1,3.2,286.5,174
174.0,29.4,2.4,276.3,175
175.0,29.7,4.1,281.1,176
176.0,29.8,5.1,287.3,177
177.0,30.2,4.9,226.9,178
178.0,30.3,5.3,290.3,179
179.0,30.7,6.8,255.8,180
180.0,31.0,2.5,265.6,181
181.0,31.1,4.2,291.3,182
182.0,31.2,2.3,297.5,183
183.0,31.4,4.6,282.4,184
184.0,31.6,4.4,291.9,185
185.0,31.8,3.9,281.7,186
186.0,32.1,3.3,258.4,187
187.0,32.2,1.6,278.7,188
188.0,32.5,2.6,270.6,189
189.0,32.6,4.7,285.8,190
190.0,32.8,3.9,279.6,191
191.0,32.8,3.4,300.0,192
192.0,33.2,3.6,253.6,193
193.0,33.4,2.9,266.8,194
194.0,33.5,4.1,299.8,195
195.0,33.5,2.8,300.0,196
196.0,33.8,2.4,276.7,197
197.0,33.8,1.7,300.0,198
198.0,34.2,3.5,257.7,199
199.0,34.4,4.0,277.1,200


==> figs/suny_base_3.csv <==
episode,total_done,total_col,step,steps
0.0,0.0,2.4,300.0,1
1.0,0.2,2.3,267.5,2
2.0,0.6,2.9,263.9,3
3.0,0.6,1.8,300.0,4
4.0,0.7,5.8,290.3,5
5.0,0.8,3.2,292.7,6
6.0,0.9,3.7,299.7,7
7.0,1.1,1.1,272.9,8
8.0,1.3,3.1,291.2,9
9.0,1.5,3.2,275.2,10
10.0,1.8,2.7,274.5,11
11.0,1.9,2.3,290.4,12
12.0,2.0,4.3,290.3,13
13.0,2.1,3.5,297.9,14
14.0,2.1,3.4,300.0,15
15.0,2.2,1.7,298.0,16
16.0,2.6,2.6,257.2,17
17.0,2.7,2.5,293.8,18
18.0,2.8,6.1,293.1,19
19.0,2.9,3.3,289.8,20
20.0,3.2,2.1,269.6,21
21.0,3.2,2.8,300.0,22
22.0,3.3,3.6,289.7,23
23.0,3.3,4.2,300.0,24
24.0,3.4,2.3,288.9,25
25.0,3.7,2.1,275.1,26
26.0,3.9,2.7,280.7,27
27.0,4.0,3.5,296.3,28
28.0,4.1,3.0,290.3,29
29.0,4.3,3.8,268.8,30
30.0,4.5,3.9,278.9,31
31.0,4.8,2.9,258.0,32
32.0,4.9,1.7,297.6,33
33.0,5.4,2.6,248.0,34
34.0,5.6,1.8,265.1,35
35.0,6.0,5.2,254.4,36
36.0,6.2,1.9,279.0,37
37.0,6.3,2.5,296.5,38
38.0,6.4,1.9,292.1,39
39.0,6.6,2.4,286.5,40
40.0,6.8,3.4,281.0,41
41.0,6.9,5.4,289.1,42
42.0,7.3,2.6,263.6,43
43.0,7.6,4.4,279.4,44
44.0,7.7,5.3,287.1,45
45.0,7.9,3.3,286.8,46
46.0,8.1,3.2,278.1,47
47.0,8.2,2.7,294.1,48
48.0,8.3,2.1,292.6,49
49.0,8.3,3.1,300.0,50
50.0,8.4,4.2,283.6,51
51.0,8.5,4.2,287.5,52
52.0,8.9,3.1,237.1,53
53.0,9.1,2.4,274.8,54
54.0,9.2,2.2,297.0,55
55.0,9.3,1.4,289.8,56
56.0,9.4,2.5,295.0,57
57.0,9.5,5.7,295.0,58
58.0,9.6,4.8,290.2,59
59.0,9.8,4.1,280.6,60
60.0,9.8,3.0,300.0,61
61.0,10.0,4.6,275.4,62
62.0,10.1,3.4,280.4,63
63.0,10.4,4.3,262.5,64
64.0,10.4,1.5,300.0,65
65.0,10.6,3.6,280.6,66
66.0,10.7,2.5,293.3,67
67.0,10.8,2.5,292.0,68
68.0,11.0,1.1,281.1,69
69.0,11.1,2.3,286.2,70
70.0,11.1,2.9,300.0,71
71.0,11.1,2.9,300.0,72
72.0,11.2,5.2,293.3,73
73.0,11.3,1.8,284.8,74
74.0,11.5,3.2,291.4,75
75.0,11.7,2.7,283.8,76
76.0,11.9,5.1,285.6,77
77.0,12.1,2.3,273.1,78
78.0,12.3,3.4,268.4,79
79.0,12.4,2.7,277.1,80
80.0,12.5,3.7,287.3,81
81.0,12.6,2.8,280.7,82
82.0,12.7,3.9,289.3,83
83.0,13.0,4.6,272.1,84
84.0,13.2,2.7,284.7,85
85.0,13.5,1.4,274.3,86
86.0,13.5,4.2,300.0,87
87.0,13.6,3.5,284.7,88
88.0,13.8,4.1,288.9,89
89.0,14.0,2.2,274.7,90
90.0,14.4,3.1,257.3,91
91.0,14.5,2.8,293.9,92
92.0,14.9,3.5,273.9,93
93.0,14.9,4.1,300.0,94
94.0,15.1,2.4,284.0,95
95.0,15.1,2.9,300.0,96
96.0,15.2,4.0,292.8,97
97.0,15.4,3.2,281.0,98
98.0,15.4,2.8,300.0,99
99.0,15.7,4.7,283.6,100
100.0,16.0,4.0,254.9,101
101.0,16.0,2.0,300.0,102
102.0,16.1,1.9,295.2,103
103.0,16.3,3.0,275.9,104
104.0,16.3,3.4,300.0,105
105.0,16.6,3.4,281.2,106
106.0,16.7,2.4,298.0,107
107.0,17.1,3.0,250.2,108
108.0,17.4,0.8,257.1,109
109.0,17.5,1.4,293.4,110
110.0,17.5,3.6,300.0,111
111.0,17.7,3.6,273.8,112
112.0,17.9,3.6,282.9,113
113.0,18.4,3.8,267.8,114
114.0,18.4,2.4,300.0,115
115.0,18.7,4.5,269.7,116
116.0,18.8,3.4,281.1,117
117.0,18.9,3.3,289.6,118
118.0,19.1,1.7,282.5,119
119.0,19.3,2.0,267.6,120
120.0,19.3,4.0,300.0,121
121.0,19.5,2.5,285.1,122
122.0,19.8,5.7,293.7,123
123.0,19.8,4.6,300.0,124
124.0,19.9,2.4,292.7,125
125.0,19.9,4.2,300.0,126
126.0,20.1,2.8,269.9,127
127.0,20.4,3.5,264.9,128
128.0,20.5,2.9,294.5,129
129.0,20.6,3.9,291.2,130
130.0,20.7,3.5,290.0,131
131.0,21.0,3.3,269.0,132
132.0,21.2,4.6,287.9,133
133.0,21.5,1.4,263.9,134
134.0,21.5,4.8,300.0,135
135.0,21.6,2.2,298.6,136
136.0,21.7,4.2,286.9,137
137.0,21.8,3.1,290.9,138
138.0,21.9,3.1,284.8,139
139.0,21.9,4.4,300.0,140
140.0,22.4,3.2,218.4,141
141.0,22.6,2.9,265.8,142
142.0,22.7,3.0,295.5,143
143.0,22.9,1.2,279.4,144
144.0,23.0,3.4,291.7,145
145.0,23.0,3.4,300.0,146
146.0,23.2,5.1,274.6,147
147.0,23.3,3.2,282.5,148
148.0,23.4,4.3,282.4,149
149.0,23.5,3.2,282.1,150
150.0,23.5,2.6,300.0,151
151.0,23.6,6.2,298.6,152
152.0,23.7,1.9,279.5,153
153.0,23.9,6.4,286.3,154
154.0,24.0,3.9,296.2,155
155.0,24.2,2.0,273.4,156
156.0,24.4,6.9,283.0,157
157.0,24.6,3.4,281.4,158
158.0,24.7,3.0,275.9,159
159.0,24.8,2.8,298.1,160
160.0,24.8,1.5,300.0,161
161.0,24.9,5.0,286.9,162
162.0,25.0,3.1,287.7,163
163.0,25.0,4.9,300.0,164
164.0,25.1,3.3,288.2,165
165.0,25.3,2.3,282.8,166
166.0,25.6,2.3,266.7,167
167.0,25.8,3.3,285.4,168
168.0,26.0,4.4,285.9,169
169.0,26.2,4.9,270.9,170
170.0,26.4,4.0,272.1,171
171.0,26.6,2.7,274.9,172
172.0,26.8,6.6,269.4,173
173.0,26.9,4.7,284.4,174
174.0,27.0,1.9,299.4,175
175.0,27.1,2.9,288.0,176
176.0,27.3,1.6,270.6,177
177.0,27.3,2.2,300.0,178
178.0,27.4,3.2,294.9,179
179.0,27.6,2.5,289.5,180
180.0,27.7,5.6,298.0,181
181.0,28.1,2.8,259.4,182
182.0,28.3,5.2,277.4,183
183.0,28.7,2.3,264.6,184
184.0,28.8,3.0,299.9,185
185.0,28.9,5.5,292.1,186
186.0,28.9,2.3,300.0,187
187.0,28.9,3.8,300.0,188
188.0,29.3,1.3,265.5,189
189.0,29.4,3.4,286.1,190
190.0,29.5,3.8,282.7,191
191.0,29.6,2.6,296.3,192
192.0,29.6,4.2,300.0,193
193.0,29.7,1.8,299.0,194
194.0,29.7,5.1,300.0,195
195.0,29.8,4.4,293.9,196
196.0,30.0,4.5,273.1,197
197.0,30.1,3.6,294.8,198
198.0,30.2,2.3,280.1,199
199.0,30.3,5.0,291.9,200


==> figs/suny_base_4.csv <==
episode,total_done,total_col,step,steps
0.0,0.1,1.7,277.8,1
1.0,0.4,2.7,257.7,2
2.0,0.6,3.3,266.1,3
3.0,0.8,4.4,295.2,4
4.0,1.1,3.5,275.1,5
5.0,1.4,5.0,274.3,6
6.0,1.4,4.5,300.0,7
7.0,1.5,2.6,283.9,8
8.0,1.7,3.0,280.5,9
9.0,1.7,4.0,300.0,10
10.0,1.9,3.8,267.4,11
11.0,2.1,2.2,278.6,12
12.0,2.3,4.1,267.0,13
13.0,2.4,5.2,298.8,14
14.0,2.6,4.6,275.2,15
15.0,2.9,3.7,288.6,16
16.0,2.9,2.5,300.0,17
17.0,3.3,3.3,266.8,18
18.0,3.4,1.6,291.5,19
19.0,3.5,2.8,287.7,20
20.0,3.7,3.6,280.7,21
21.0,4.0,4.2,259.3,22
22.0,4.1,1.6,300.0,23
23.0,4.4,2.0,286.1,24
24.0,4.5,1.8,288.3,25
25.0,4.8,2.8,270.7,26
26.0,5.0,3.3,288.4,27
27.0,5.2,5.5,290.9,28
28.0,5.4,1.7,287.8,29
29.0,5.5,2.4,284.7,30
30.0,5.8,3.0,265.2,31
31.0,5.9,4.0,292.7,32
32.0,5.9,3.2,300.0,33
33.0,6.1,2.0,277.5,34
34.0,6.5,3.4,274.1,35
35.0,6.7,2.0,275.4,36
36.0,6.8,4.2,287.7,37
37.0,6.9,5.5,280.1,38
38.0,7.2,4.0,277.7,39
39.0,7.4,4.0,286.4,40
40.0,7.5,2.6,300.0,41
41.0,7.8,1.2,275.5,42
42.0,8.2,2.4,256.3,43
43.0,8.6,2.7,269.0,44
44.0,9.0,4.0,277.0,45
45.0,9.3,2.3,265.8,46
46.0,9.4,5.7,286.7,47
47.0,9.4,1.4,300.0,48
48.0,9.5,3.2,298.5,49
49.0,9.8,4.5,278.5,50
50.0,10.1,2.0,258.2,51
51.0,10.2,1.6,295.2,52
52.0,10.4,3.6,290.4,53
53.0,10.4,2.0,300.0,54
54.0,10.8,2.8,251.2,55
55.0,10.8,2.2,300.0,56
56.0,11.0,3.0,279.5,57
57.0,11.3,2.8,286.8,58
58.0,11.5,4.2,288.8,59
59.0,11.7,3.4,290.6,60
60.0,12.2,3.8,239.2,61
61.0,12.2,6.4,300.0,62
62.0,12.5,4.7,296.2,63
63.0,12.8,4.6,283.6,64
64.0,13.1,5.1,269.8,65
65.0,13.2,3.6,292.2,66
66.0,13.5,3.9,277.7,67
67.0,13.6,3.8,291.9,68
68.0,13.7,3.0,291.9,69
69.0,14.2,4.5,247.5,70
70.0,14.2,5.0,300.0,71
71.0,14.2,3.2,300.0,72
72.0,14.2,3.0,300.0,73
73.0,14.2,2.9,300.0,74
74.0,14.3,6.0,299.4,75
75.0,14.5,5.3,275.7,76
76.0,14.7,2.9,280.1,77
77.0,15.2,2.2,249.0,78
78.0,15.4,3.8,275.2,79
79.0,15.5,3.3,295.5,80
80.0,15.8,2.2,254.8,81
81.0,15.9,3.0,290.5,82
82.0,16.1,2.6,264.3,83
83.0,16.1,6.4,300.0,84
84.0,16.1,3.5,300.0,85
85.0,16.4,4.1,268.7,86
86.0,16.5,3.8,291.2,87
87.0,16.6,2.6,284.4,88
88.0,16.8,4.2,279.4,89
89.0,16.8,2.0,300.0,90
90.0,16.9,3.3,282.9,91
91.0,17.1,4.4,283.5,92
92.0,17.1,3.9,300.0,93
93.0,17.3,3.6,288.9,94
94.0,17.5,3.5,266.3,95
95.0,17.7,2.2,281.5,96
96.0,17.9,2.6,275.7,97
97.0,18.3,3.1,274.0,98
98.0,18.4,1.5,289.3,99
99.0,18.4,4.0,300.0,100
100.0,18.5,6.1,285.2,101
101.0,18.6,2.2,299.6,102
102.0,19.0,2.8,248.4,103
103.0,19.0,3.5,300.0,104
104.0,19.3,3.7,268.1,105
105.0,19.5,4.9,276.5,106
106.0,19.7,2.2,264.8,107
107.0,19.8,2.2,285.6,108
108.0,19.8,5.2,300.0,109
109.0,19.9,4.1,292.1,110
110.0,20.1,4.2,280.3,111
111.0,20.3,2.5,287.6,112
112.0,20.7,2.3,252.0,113
113.0,20.9,4.5,290.8,114
114.0,21.1,3.2,278.3,115
115.0,21.3,6.5,296.0,116
116.0,21.6,4.8,292.4,117
117.0,21.6,3.6,300.0,118
118.0,21.8,2.1,287.9,119
119.0,21.8,3.8,300.0,120
120.0,21.8,1.9,300.0,121
121.0,22.1,1.8,247.1,122
122.0,22.1,3.6,300.0,123
123.0,22.4,2.5,289.8,124
124.0,22.7,3.0,270.5,125
125.0,22.8,3.3,292.3,126
126.0,22.9,3.0,289.2,127
127.0,23.0,1.7,286.7,128
128.0,23.0,4.7,300.0,129
129.0,23.0,5.6,300.0,130
130.0,23.0,3.2,300.0,131
131.0,23.3,2.8,252.8,132
132.0,23.3,4.3,300.0,133
133.0,23.3,3.7,300.0,134
134.0,23.3,6.2,300.0,135
135.0,23.4,4.7,283.1,136
136.0,23.6,1.5,282.4,137
137.0,23.6,4.0,300.0,138
138.0,23.7,4.0,294.9,139
139.0,24.0,5.7,267.8,140
140.0,24.0,2.2,300.0,141
141.0,24.2,2.6,281.4,142
142.0,24.3,1.9,298.1,143
143.0,24.4,3.4,299.5,144
144.0,24.4,4.6,300.0,145
145.0,24.5,2.6,284.5,146
146.0,24.8,4.3,277.3,147
147.0,25.0,2.7,272.5,148
148.0,25.3,4.7,262.2,149
149.0,25.5,4.1,293.6,150
150.0,25.7,2.7,287.3,151
151.0,26.0,2.0,265.5,152
152.0,26.2,3.6,285.7,153
153.0,26.3,2.9,293.7,154
154.0,26.3,6.6,300.0,155
155.0,26.7,3.3,257.5,156
156.0,26.8,4.5,298.8,157
157.0,27.0,3.3,270.6,158
158.0,27.1,4.4,295.9,159
159.0,27.2,3.5,292.0,160
160.0,27.2,2.5,300.0,161
161.0,27.2,7.3,300.0,162
162.0,27.3,2.6,283.2,163
163.0,27.4,2.3,295.1,164
164.0,27.4,4.5,300.0,165
165.0,27.6,1.8,264.6,166
166.0,27.9,4.8,254.1,167
167.0,28.0,5.8,293.3,168
168.0,28.0,5.1,300.0,169
169.0,28.1,2.4,298.8,170
170.0,28.3,4.7,272.4,171
171.0,28.4,2.1,292.0,172
172.0,28.6,2.5,280.1,173
173.0,28.8,2.3,275.5,174
174.0,28.8,3.7,300.0,175
175.0,28.9,2.5,298.1,176
176.0,29.1,3.0,283.3,177
177.0,29.2,2.1,290.7,178
178.0,29.3,3.3,292.0,179
179.0,29.5,2.6,285.4,180
180.0,29.6,1.8,281.7,181
181.0,29.9,2.5,286.1,182
182.0,30.2,2.0,272.1,183
183.0,30.3,2.3,289.4,184
184.0,30.4,2.8,287.3,185
185.0,30.7,4.4,290.0,186
186.0,30.7,1.8,300.0,187
187.0,30.7,2.0,300.0,188
188.0,30.9,5.5,273.7,189
189.0,31.3,4.6,282.0,190
190.0,31.4,3.6,291.5,191
191.0,31.6,1.9,274.3,192
192.0,31.7,3.8,274.7,193
193.0,31.8,5.5,292.3,194
194.0,32.0,1.8,286.2,195
195.0,32.2,1.6,274.6,196
196.0,32.4,2.9,277.5,197
197.0,32.6,1.9,288.3,198
198.0,32.9,3.1,282.3,199
199.0,33.0,3.4,290.0,200

